Identifying Helpful Sentences in Product Reviews

In recent years online shopping has gained momentum and became an important venue for customers wishing to save time and simplify their shopping process. A key advantage of shopping online is the ability to read what other customers are saying about products of interest. In this work, we aim to maintain this advantage in situations where extreme brevity is needed, for example, when shopping by voice. We suggest a novel task of extracting a single representative helpful sentence from a set of reviews for a given product. The selected sentence should meet two conditions: first, it should be helpful for a purchase decision and second, the opinion it expresses should be supported by multiple reviewers. This task is closely related to the task of Multi Document Summarization in the product reviews domain but differs in its objective and its level of conciseness. We collect a dataset in English of sentence helpfulness scores via crowd-sourcing and demonstrate its reliability despite the inherent subjectivity involved. Next, we describe a complete model that extracts representative helpful sentences with positive and negative sentiment towards the product and demonstrate that it outperforms several baselines.

==> asins-poll.txt <==
Books
0451232852
0061208493

Movies
B00002E220
B002ZG99CC

Toys
B00LOY6G1I
B003G9ZQQA

Music
B000002GJH
B0006ZOV5E

Electronics
B00081NX5U
B0061ZFWBU

Cameras
B0007U00XK
B000NP46K2

==> data/a1580591.csv <==
_unit_id,_golden,_unit_state,_trusted_judgments,_last_judgment_at,helpful,helpful:stddev,asin,helpful_gold,main_image_url,product_title,review_id,sentence
2740230716,false,finalized,30,5/14/2020 07:09:51,1.07,0.629,B00VG90446,,http://ecx.images-amazon.com/images/I/51O-QlBLZKL.jpg,"Flexion KS-902 Kinetic Series Wireless Bluetooth Noise Cancelling Headphones with Microphone, Black",2622093671,so it stays in place around your neck.
2740230717,false,finalized,30,5/14/2020 09:14:41,1.33,0.537,B001196MG0,,http://ecx.images-amazon.com/images/I/11+6ow0DIwL.jpg,"Savage 107X12-1 Seamless Background Paper, 107-Inch x 12 Yards - Super White",3622248481,Love this seamless paper!
2740230718,false,finalized,30,5/14/2020 09:25:36,1.17,0.687,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,23682474751,very happy with my purchase.-JI
2740230719,false,finalized,43,5/14/2020 07:25:05,1.6,0.489,B003HC9JIW,,http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,15491159501,"Even for someone with poor balance, this dvd is easy to follow."
2740230720,false,finalized,35,5/14/2020 07:12:56,1.49,0.649,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2435262041,", those have always produced a nice deep tone."
2740230721,false,finalized,34,5/14/2020 07:09:46,1.47,0.606,B001196MG0,,http://ecx.images-amazon.com/images/I/11+6ow0DIwL.jpg,"Savage 107X12-1 Seamless Background Paper, 107-Inch x 12 Yards - Super White",1351321151,but after a year or so the moisture in the air gets to the paper even used only indoors
2740230722,false,finalized,33,5/14/2020 07:13:35,1.24,0.698,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],1526280311,"While not quite as nice as being there in person, it is a reasonable alternative and well worth the purchase price in my book."
2740230723,false,finalized,30,5/14/2020 09:23:36,0.67,0.699,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,1457044741,"Until now, Sloe Gin has been my favorite."
2740230724,false,finalized,30,5/14/2020 09:30:25,1.0,0.683,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,1724465391,"I considered the Martha Stewart one, but in the end purchased the Mindy Weiss based on other reviews and I am happy with it."
2740230725,false,finalized,37,5/14/2020 07:14:09,0.03,0.162,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,61491760,"""Baby, don't cry, everythang's gonn be alright."
2740230726,false,finalized,35,5/14/2020 07:15:34,0.74,0.648,B000HKDE7Y,,http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,1477604161,I'm glad I bought this for her!
2740230727,false,finalized,34,5/14/2020 07:18:37,1.59,0.492,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,14508973881,Great sound I bought 2 pairs.
2740230728,false,finalized,30,5/14/2020 09:09:29,0.5,0.619,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,1461330621,"The Age of Enlightenment came about when it was believed that reasoning would eventually answer all our questions, and solve all our problems."
2740230729,false,finalized,32,5/14/2020 07:10:31,1.66,0.475,B000AO3L84,,http://ecx.images-amazon.com/images/I/41XAEKR9D1L.jpg,Canon 430EX Speedlite Flash for Canon EOS SLR Cameras - Older Version,1133888851,"When you take pictures using this flash, it will light up your world."
2740230730,false,finalized,32,5/14/2020 07:09:49,0.75,0.612,B000002IAO,,http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,16063651321,There were times that the drummer almost passed out but whether it was from exhaustion or something else
2740230731,false,finalized,30,5/14/2020 09:26:41,0.37,0.547,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,6765692,Grunge can't just eb about being unhappy.
2740230732,false,finalized,30,5/14/2020 09:18:43,1.03,0.752,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,3314586,"Worth Skipping, or reading the  book jacket."
2740230733,false,finalized,32,5/14/2020 07:09:49,0.31,0.464,0670012335,,http://ecx.images-amazon.com/images/I/A1ks6FGtr0L.jpg,Llama Llama Time to Share,3133981021,This was a Christmas gift for my grandson.
2740230734,false,finalized,31,5/14/2020 07:09:37,0.39,0.605,B0019FHM9M,,http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",5118233741,"-----------------------I got my refund , but I think that their reason is absurd..."
2740230735,false,finalized,30,5/14/2020 07:11:19,1.13,0.763,0399162089,,http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,2973478221,"I couldn't make this ""work"" until I purchased some good Prismacolor pencils, water-soluble markers and broad watercolor brushes."
2740230736,false,finalized,30,5/14/2020 09:24:26,1.27,0.68,B000P0J09C,,http://ecx.images-amazon.com/images/I/81trsp4+MEL.jpg,Full Metal Jacket,3017601521,You got watch this movie.mush watch the opening scene!
2740230737,false,finalized,30,5/14/2020 07:09:18,0.03,0.18,B000AO3L84,,http://ecx.images-amazon.com/images/I/41XAEKR9D1L.jpg,Canon 430EX Speedlite Flash for Canon EOS SLR Cameras - Older Version,1111719581,Here's my take on this flash unit:
2740230738,false,finalized,30,5/14/2020 09:16:52,1.37,0.605,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1237999211,"The receiver works with neither, but works with a single optical cable from the sources."
2740230739,false,finalized,30,5/14/2020 08:26:46,1.47,0.562,B0042FDCMM,,http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,2771298941,This is a start and it will improve your psyche if you keep up wit it.
2740230740,false,finalized,35,5/14/2020 07:18:37,0.06,0.232,B0019FHM9M,,http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",1452352371,"Oh yeah, I don't have one of those."
2740230741,false,finalized,31,5/14/2020 07:10:42,1.13,0.66,B000AO3L84,,http://ecx.images-amazon.com/images/I/41XAEKR9D1L.jpg,Canon 430EX Speedlite Flash for Canon EOS SLR Cameras - Older Version,1022331491,"For me, the primary selling point was manual control."
2740230742,false,finalized,43,5/14/2020 07:25:05,1.09,0.709,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,15409267361,This has become one of our favorite games.
2740230743,false,finalized,30,5/14/2020 09:21:42,1.4,0.554,B008B68IUY,,http://ecx.images-amazon.com/images/I/712BE74LwKL.jpg,Monster High Travel Scaris Convertible Vehicle,1679441101,"It's a nice spooky gothic car, but not too over the top!"
2740230744,false,finalized,31,5/14/2020 07:10:42,0.23,0.489,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",1630756441,i read this book forty yrs ago!
2740230745,false,finalized,30,5/14/2020 09:20:40,0.9,0.746,B000HKDE7Y,,http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,1471372521,Can't wait for them to release another CD.
2740230746,false,finalized,30,5/14/2020 09:09:27,0.27,0.442,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,1573742951,I was told I need to use ten more words.
2740230747,false,finalized,30,5/14/2020 07:07:15,1.1,0.539,B0000DZTIW,,http://ecx.images-amazon.com/images/I/71-BdYl9vzL.jpg,The Last Samurai,51207920,but this one is really worth spending the money on.
2740230748,false,finalized,40,5/14/2020 07:14:09,1.63,0.484,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1173769421,This is a wonderful creative play toy.
2740230749,false,finalized,30,5/17/2020 11:17:29,1.87,0.34,B00000JZC7,,http://ecx.images-amazon.com/images/I/715b4h8ZKJL.jpg,Bitter,1126115081,"Bitter is a masterpiece in every sense of the word, from start to finish this album is flawless as MeShell bares all and sings about issues that haunt relationsips such as temptation, cheating, breakups, and the emotions that result from them."
2740230750,false,finalized,33,5/14/2020 07:09:49,1.24,0.605,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,20005554661,First thing I noticed was the cheap materials used to make the box.
2740230751,false,finalized,30,5/14/2020 07:09:23,0.3,0.586,B001SEQPGK,,http://ecx.images-amazon.com/images/I/71KLvmtcN9L.jpg,Sony Cyber-shot DSC-W290 12 MP Digital Camera with 5x Optical Zoom and Super Steady Shot Image Stabilization,1214162001,I only kept this camera for a short time.
2740230752,false,finalized,42,5/14/2020 07:10:13,1.74,0.491,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1183313811,"This album was a great beginning for the band that set the stage for their next classic album, Paranoid."
2740230753,false,finalized,31,5/14/2020 07:09:37,0.42,0.661,B000OG88NQ,,http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,1370066031,I guess I was wrong to assume like I did.
2740230754,false,finalized,30,5/17/2020 11:17:29,1.3,0.69,B003HC9JIW,,http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,1616545221,I would recommend this dvd to anyone.
2740230755,false,finalized,33,5/14/2020 07:18:37,1.09,0.753,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1110389011,"Danielewski's footnote forays into mock-academia and the unenlightening snippets of Johnny Truant's sordid life (he's either whining about drug hangovers and bad sex, or complaining about how freaking 'freaked out'"
2740230756,false,finalized,37,5/14/2020 07:14:09,1.97,0.162,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),16467020771,"Really great headphones, especially for $25, but honestly, they sound better than my gaming headset and my DJ headphones in many respects."
2740230757,false,finalized,31,5/14/2020 07:10:56,0.97,0.74,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1749360741,It is layer upon layer of commentary and streams of consciousness on everything and anything.
2740230758,false,finalized,36,5/14/2020 07:14:09,1.67,0.527,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,2246692021,"The box is decent, the cast metal trains are good, but overall, feel cheated."
2740230759,false,finalized,43,5/14/2020 07:10:13,1.84,0.369,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,2861876471,Thicker than your average Compact flash beware if your device has strict dimensions as mine did.
2740230760,false,finalized,31,5/14/2020 07:18:37,1.13,0.609,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1429095811,If by some inspiration the manufacturer decides to make the cups that hold my buds (not the part that goes around each ear) out of silicone (or similarly better material)
2740230761,false,finalized,34,5/14/2020 07:10:56,1.32,0.58,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,655200,The album is one of her  best ever.
2740230762,false,finalized,43,5/14/2020 07:25:05,0.21,0.407,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1123837031,Do I go cheap and get a basic web cam?
2740230763,false,finalized,42,5/14/2020 07:10:13,0.38,0.486,B0010K8IM6,,http://ecx.images-amazon.com/images/I/61veTElGitL.jpg,"Pyle 3000 Watt Premium Home Audio Power Amplifier - Portable 4 Channel Surround Sound Stereo Receiver w/ Speaker Selector & Remote - For Amplified TV, Subwoofer Speakers, Theater & PA System - PT3300",1832484311,700watts?Oh and one more thing
2740230764,false,finalized,37,5/14/2020 07:12:56,1.43,0.595,B00SVYNSRE,,http://ecx.images-amazon.com/images/I/71eOmDn76+L.jpg,Human,2563110351,"It was not like I expected a transition like Bon Scott to Brian Johnson that AC/DC had, which was remarkably similar range and style that was smooth, but I expected better than this."
2740230765,false,finalized,30,5/14/2020 07:10:56,0.87,0.67,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,2051749705,My little boy is 4 and is always drawing and colouring in.
2740230766,false,finalized,42,5/14/2020 07:09:36,1.4,0.657,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1395409461,"but I'm in the market for something better, probably something designed for exercising that really holds the earbuds IN my ear and doesn't constantly need adjusting or feel loose."
2740230767,false,finalized,45,5/14/2020 07:09:36,1.07,0.772,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,13607361541,Your goal is to move your wizard into position to where he could capture his token by following an open path-
2740230768,false,finalized,30,5/14/2020 09:24:59,1.03,0.836,B0002COTDA,,http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,2995165691,"The nine episodes are:Prescription Murder – 1968 – When a ruthless psychiatrist (Gene Barry) plans out the perfect murder, everything seems to fall into place...until a dogged young detective named Columbo comes along."
2740230769,false,finalized,30,5/14/2020 07:15:34,1.3,0.64,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,3375160981,Keeps me organized and on schedule.
2740230770,false,finalized,34,5/14/2020 07:12:56,0.38,0.642,B00HWWDV5A,,http://ecx.images-amazon.com/images/I/71Zv11kUTjL.jpg,Symphonica,1510195645,Bought this album as my wife and I had attended the show in Glasgow.
2740230771,false,finalized,37,5/14/2020 07:10:31,0.05,0.226,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),1135422531,I know not everyone read the book.
2740230772,false,finalized,30,5/14/2020 09:23:51,1.33,0.745,0790731886,,http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),5040370451,"Comedies rarely are this well done anymore, as you can too plainly see from the lame remake attempt, or even the horrendous sequel that arrived later, like buzzards to a wedding feast."
2740230773,false,finalized,30,5/17/2020 11:08:59,0.4,0.554,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,1662353611,I wanted some loud home speakers to hook up to my desktop and electronics....
2740230774,false,finalized,32,5/14/2020 07:10:31,0.81,0.808,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,1566922971,The Speakers are mounted on a wooden support beam on the ceiling.
2740230775,false,finalized,30,5/14/2020 09:22:21,1.43,0.559,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),17359701271,Biggest drawback was no random play feature for either a single disc or all disc.
2740230776,false,finalized,34,5/14/2020 07:14:17,1.41,0.549,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,3130455931,"We've only played with 2 - 4 people would certainly make it more challenging as the ""maze"" changes with each turn."
2740230777,false,finalized,30,5/14/2020 09:26:13,1.5,0.563,B00000JZC7,,http://ecx.images-amazon.com/images/I/715b4h8ZKJL.jpg,Bitter,382516,"The music, lyrics are all  reflecting a meloncholy, loveworn young woman."
2740230778,false,finalized,43,5/14/2020 07:25:05,1.23,0.564,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,1851573,I think this CD is the best....
2740230779,false,finalized,37,5/14/2020 07:09:23,0.49,0.5,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",1632630791,I have loved her all my life
2740230780,false,finalized,39,5/14/2020 07:09:39,1.03,0.62,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",16047750,Read this book to see yourself where you want to be.
2740230781,false,finalized,30,5/14/2020 09:33:49,1.63,0.547,B0061ZFWBU,,http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,1945620741,Does a pretty good job blocking sound and are comfortable.
2740230782,false,finalized,41,5/14/2020 07:15:11,1.24,0.691,B003HC9JIW,,http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,19508796821,This is perfect for me when I have no access to youtube.
2740230783,false,finalized,30,5/14/2020 08:26:46,0.17,0.453,B00013M6NU,,http://ecx.images-amazon.com/images/I/41XR3APDJBL.jpg,Nikon MH-61 Battery Charger for Nikon EN-EL5 Batteries,1350407411,"I contacted this seller on several occasions, because he/"
2740230784,false,finalized,41,5/14/2020 07:09:23,1.76,0.429,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1387617901,anyways even at retail this is a knockout sounding great speaker for under $200.00
2740230785,false,finalized,33,5/14/2020 07:09:49,1.52,0.609,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],3152060491,"This has many scenes that are much more like theatre due to the limited set of actors and location, but was never dull."
2740230786,false,finalized,40,5/14/2020 07:09:53,0.78,0.689,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1971963691,"Part mystery, part faux-scholarship"
2740230787,false,finalized,30,5/14/2020 09:20:49,1.3,0.458,B000AO3L84,,http://ecx.images-amazon.com/images/I/41XAEKR9D1L.jpg,Canon 430EX Speedlite Flash for Canon EOS SLR Cameras - Older Version,1156745011,"The flash seems to be fine, but only time will tell."
2740230788,false,finalized,30,5/17/2020 11:17:29,1.3,0.64,B00005QT9O,,http://ecx.images-amazon.com/images/I/51PR4CJZZ1L.jpg,Mixed Nuts,1270624941,Talk about a perfect Christmas classic!
2740230789,false,finalized,42,5/14/2020 07:15:11,0.45,0.586,B0019FHM9M,,http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",3364605171,and I have to buy it separately
2740230790,false,finalized,30,5/14/2020 09:22:54,1.67,0.537,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,2205374471,"Its heart breaking, thrilling and the best romance I have ever read since P&P from Ms Austin."
2740230791,false,finalized,31,5/14/2020 07:13:35,0.23,0.489,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,3243386971,"Sorry Alison, I'll have to try again with your writing!"
2740230792,false,finalized,35,5/14/2020 07:10:31,1.17,0.609,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,2334670911,I have several of her CD's and this one may become my favorite.
2740230793,false,finalized,41,5/14/2020 07:15:11,1.17,0.695,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1914363181,"Technically, it wasn't time travel, but just as informative of the past being portrayed."
2740230794,false,finalized,31,5/14/2020 07:15:34,1.29,0.681,B0002COTDA,,http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,1006031791,I encourage anyone reading this to purchase this DVD set so Universal will see fit to release the 2nd season on DVD next year.
2740230795,false,finalized,43,5/14/2020 07:10:13,1.14,0.702,B00CKH9URU,,http://ecx.images-amazon.com/images/I/7178tVWycxL.jpg,Max Steel Interactive Steel with Turbo Sword,20246405531,He loves all the different sayings and sounds and lights.
2740230796,false,finalized,30,5/14/2020 07:10:31,0.73,0.629,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1123849321,is his favorite food (even though we considered it a baby toy).
2740230797,false,finalized,33,5/14/2020 07:15:34,0.36,0.481,B000L212HC,,http://ecx.images-amazon.com/images/I/51whgYqON5L.jpg,The Prestige [Blu-ray],1112027541,let say this is for the kid
2740230798,false,finalized,34,5/14/2020 07:10:56,1.06,0.725,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1284808421,"Same surround sound receiver, same wires / connectors..."
2740230799,false,finalized,33,5/14/2020 07:09:40,1.03,0.627,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2598657271,I read a few reviews and some people have a hard time figuring out which side goes in what ear.
2740230800,false,finalized,31,5/14/2020 07:14:04,0.71,0.77,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1409232361,I have had so much trouble over the years since ear buds became popular.
2740230801,false,finalized,30,5/14/2020 07:10:20,1.73,0.442,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,52718060,"This is a top-notch lens, tack sharp and fast (f/2.8)"
2740230802,false,finalized,37,5/14/2020 07:16:33,1.27,0.599,B006SUWZH2,,http://ecx.images-amazon.com/images/I/61A2WQOLUaL.jpg,Memorex Portable CD Boombox with AM FM Radio,3071058981,Works perfect for my daughter who is 9
2740230803,false,finalized,44,5/14/2020 07:16:33,0.98,0.657,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1421868161,"Otherwise, I really like this lens."
2740230804,false,finalized,41,5/14/2020 07:16:33,0.27,0.443,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1263680561,"During the trip to Scotland, something calls out to her"
2740230805,false,finalized,31,5/14/2020 07:08:29,0.61,0.605,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,3245238271,Could use more activities.
2740230806,false,finalized,30,5/17/2020 11:09:08,0.2,0.476,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1891908031,Since I am the founder and organizer of the only official Karate Kid Boycott group in the US
2740230807,false,finalized,42,5/14/2020 07:15:11,0.83,0.721,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,2833236271,We can't keep our grandson away from it.
2740230808,false,finalized,41,5/14/2020 07:09:53,1.85,0.417,B0015DNIOG,,http://ecx.images-amazon.com/images/I/61qxonlw3OL.jpg,Canon Battery Pack NB-6L,1268318101,"Although the battery was marked as ""Canon"" and looked original, the battery came in a plain white cardboard box and according to the Canon website if a battery doesn't come in original package with a Canon hologram is not OEM."
2740230809,false,finalized,36,5/14/2020 07:12:56,1.64,0.535,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,3072826431,Takes up a lot of room but the sound of it is worth the room it takes up.
2740230810,false,finalized,30,5/14/2020 09:05:02,0.97,0.706,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],14600074491,I actually found the 'assistant' Kyoko a more compelling study.
2740230811,false,finalized,36,5/14/2020 07:16:33,1.28,0.65,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),15666876331,It is even better than I expected.
2740230812,false,finalized,43,5/14/2020 07:09:53,0.4,0.615,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",16187359591,I'm still a huge selena fan
2740230813,false,finalized,30,5/14/2020 09:09:51,1.83,0.453,0783225482,,http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,3685416001,"The special effects are superb and Ingrid Bergman;s daughter Isabella Rossellini, plays the role as the dream maker who can make your wishes come true, is excellent also."
2740230814,false,finalized,34,5/14/2020 07:09:40,0.74,0.559,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,20788574041,"The more you soak in earlier on, the better prepared you'll be."
2740230815,false,finalized,37,5/14/2020 07:09:23,1.89,0.311,B0007QKMQY,,http://ecx.images-amazon.com/images/I/51G31QKNJFL.jpg,Canon Digital Rebel XT 8MP Digital SLR Camera,1016341141,"It is remarkable to consider that the single-lens reflex camera has been around since the 1970s and, despite the transition away from 35mm film to digital, this type of camera remains one of the best you can purchase."
2740230816,false,finalized,30,5/14/2020 09:27:08,1.53,0.562,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,1549230681,"Gives a great sense of the life in each part of the world and the social class, including points of view."
2740230817,false,finalized,30,5/14/2020 09:12:21,1.23,0.616,B00013M6NU,,http://ecx.images-amazon.com/images/I/41XR3APDJBL.jpg,Nikon MH-61 Battery Charger for Nikon EN-EL5 Batteries,2053642451,I ordered this when on vacation and having to hook up the whole camera each night to recharge the battery.
2740230818,false,finalized,30,5/14/2020 09:29:51,0.9,0.651,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,1960363261,and i just start clicking away and off the pictures go.
2740230819,false,finalized,30,5/14/2020 08:52:04,1.4,0.554,B00007JZVB,,http://ecx.images-amazon.com/images/I/512RAZNR06L.jpg,Discover Bellydance,1027264651,"But I did like how the narrator dropped out in the end and you could try the dance by yourself without any guiding, it was a fun challenge."
2740230820,false,finalized,30,5/14/2020 09:09:15,1.4,0.554,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),13156407991,I used mine for less than 2-3 months before they fell apart.
2740230821,false,finalized,30,5/14/2020 09:55:42,1.47,0.499,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2866090441,For the cost these are an excellent buy!
2740230822,false,finalized,30,5/17/2020 11:10:56,1.23,0.423,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1347381801,"I just finished reading ""The Winter Sea"" (Kindle version) and thoroughly enjoyed it."
2740230823,false,finalized,30,5/17/2020 11:13:10,1.57,0.496,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1821509531,This is one of the best board games we have played as a family.
2740230824,false,finalized,30,5/14/2020 09:15:40,0.87,0.67,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1245114685,The only way to find out how good they are is to try them!
2740230825,false,finalized,30,5/14/2020 09:19:14,1.53,0.562,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",2023239,This wonderful book describes the secrets of self-change from the inside-out.
2740230826,false,finalized,30,5/14/2020 09:27:10,1.5,0.563,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1357306291,"My biggest complaint, however, is the little topping pieces start to lose their velcro stick"
2740230827,false,finalized,30,5/14/2020 09:25:57,1.3,0.64,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,8263946531,It felt repetitive and bland.
2740230828,false,finalized,30,5/14/2020 09:23:25,0.73,0.512,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1316396,their attitudes toward money I  absorbed from them until I grew up and looked back.
2740230829,false,finalized,30,5/14/2020 09:19:13,0.3,0.458,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3734097171,I don't use these as toys.
2740230830,false,finalized,30,5/17/2020 11:10:31,1.43,0.616,0062065254,,http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,2064616061,"It's also, within that context, a story of deep friendship and the bonds that form between kids who live, play and grow up together."
2740230831,false,finalized,30,5/14/2020 09:21:46,1.67,0.471,B000BN8Y2W,,http://ecx.images-amazon.com/images/I/71GMzHZOTDL.jpg,Jr. Fire Fighter Suit with embroidered Cap,1441103181,"The hat is durable too, I thought it would be cheapy plastic and break easily."
2740230832,false,finalized,30,5/14/2020 09:25:53,1.63,0.547,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,1798654761,"We thought a good old board game like this she would like, as she has played some others (like Scrabble).My 8yr old can play it, but I don't think she likes how long things take, and to be honest, this game is best played with more than two people."
2740230833,false,finalized,30,5/14/2020 09:23:09,1.6,0.554,0783225482,,http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,37662620,"If you want to get some laugh and be sucked into a wonderful dark world where backstabbing, bitchery and vanity all collide in a beautifully shot and intricate story, this movie is for you."
2740230834,false,finalized,30,5/17/2020 11:40:16,1.37,0.547,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,6763344,What a really weird book and so damn hard to read.
2740230835,false,finalized,30,5/18/2020 11:35:25,1.7,0.458,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1132051015,"P5 gives the sound you would enjoy in a concert hall, And from now on there wont be any blind sectors in your music!"
2740230836,false,finalized,30,5/14/2020 08:50:27,1.1,0.597,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1724779,Hardly a true  picture of accumulating wealth.
2740230837,false,finalized,30,5/14/2020 09:23:36,1.07,0.512,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1917555841,Black sabbath happens to be one of my favorite bands of all time.
2740230838,false,finalized,30,5/14/2020 09:24:59,1.53,0.562,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,23738701801,Everyone can have the topping the emojis on their pizza and is great for multiple age sibling play.
2740230839,false,finalized,30,5/17/2020 11:10:22,1.43,0.496,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1388482611,:)I really like how there's real slicers.
2740230840,false,finalized,30,5/17/2020 11:40:16,1.33,0.699,B000002IAO,,http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,1200153641,"you were a member of the flower power generation, or really want to understand something of the times, this is a seminal piece of music."
2740230841,false,finalized,30,5/14/2020 09:30:52,1.3,0.737,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1109911261,"Its low riffs by guitarist Tony Iommi and the sing/speak vocals of Ozzy Osbourne create the perfect fusion of their style, and show why they have given the heavy metal scene its wings."
2740230842,false,finalized,30,5/14/2020 09:08:43,0.43,0.667,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",1876332221,I now need to take pics of all the colors and update our website.
2740230843,false,finalized,30,5/14/2020 09:11:46,1.53,0.618,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,6412430,"He has the best flow, his beats are tight, and his lyrics are deep."
2740230844,false,finalized,30,5/14/2020 09:41:57,1.67,0.471,0470474874,,http://ecx.images-amazon.com/images/I/51p1iitErRL.jpg,Excel 2010 Bible,1824250231,"directions worded nicely, easy to follow, covers everything you need."
2740230845,false,finalized,30,5/14/2020 09:05:28,0.23,0.423,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1141766091,so i purchased one for my daughter for her birthday
2740230846,false,finalized,30,5/17/2020 11:17:35,1.83,0.373,B00002E220,,http://ecx.images-amazon.com/images/I/51PCHRAW0PL.jpg,Last of the Dogmen,2085031411,"Nice storyline, excellent music, and beautiful scenery."
2740230847,false,finalized,30,5/14/2020 09:15:58,1.67,0.471,B000OG88NQ,,http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,1840110641,"For the price point, this set delivers good sound."
2740230848,false,finalized,30,5/14/2020 09:27:37,0.5,0.619,B00KU9LQUO,,http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,2268749711,in different ways than you were before.
2740230849,false,finalized,30,5/17/2020 11:41:14,1.4,0.611,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,2518655931,"so the Polk Audio icon is not upside down on the front depending of the orientation of the speaker in placement (angled up, angled down, or straight ahead on its level bottom."
2740230850,false,finalized,30,5/17/2020 11:12:56,1.47,0.562,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1531251691,"The reader does eventually understand what's going on, because the diverse narrators, and variant footnotes are in distinctive fonts!"
2740230851,false,finalized,30,5/14/2020 09:25:25,0.6,0.663,B00LOY6G1I,,http://ecx.images-amazon.com/images/I/81TkoSkhO-L.jpg,"Juggle Bubbles Activity Kit, Bubble Maker, Bubble Game, SEEN ON TV",2241463441,I was given these for no cost to try and to write a review.
2740230852,false,finalized,30,5/14/2020 09:23:17,1.3,0.526,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,11614482205,I think it’s suitable for any age from 6 or 7 up.
2740230853,false,finalized,30,5/14/2020 09:23:18,0.57,0.616,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,2924787671,My six year old is one happy birthday boy.
2740230854,false,finalized,30,5/14/2020 09:56:35,1.77,0.423,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,1494971751,Works as advertised in my Canon 40D.  Paired is with an Eye-Fi AD card and it works fine.
2740230855,false,finalized,30,5/14/2020 09:15:07,1.0,0.683,B001NESPHC,,http://ecx.images-amazon.com/images/I/51czCy04hwL.jpg,My One And Only Thrill,1198408611,which can be considered a testament to her ongoing struggle with her injuries and her quest for a full life.
2740230856,false,finalized,30,5/14/2020 09:22:29,0.9,0.597,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1015822131,"Reason why I don't give it a 5 is because of Hit em'up, that spot should have been reserved for pain."
2740230857,false,finalized,30,5/14/2020 08:52:20,1.63,0.482,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1199595451,"Even with a cable coming into it, a cable coming out of it, and leaving the other output blank, no good."
2740230858,false,finalized,30,5/14/2020 09:20:59,0.7,0.64,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3112846061,It mostly sat in our briefcase in its protective pouch.
2740230859,false,finalized,30,5/14/2020 09:26:27,1.13,0.718,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,6806389855,This should be an easy fix for Little Tikes to make and it would then get 5 stars.
2740230860,false,finalized,30,5/14/2020 10:12:20,0.17,0.453,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1279491241,so I decided to just try it out.
2740230861,false,finalized,30,5/17/2020 11:13:15,1.53,0.499,B00005JPMZ,,http://ecx.images-amazon.com/images/I/91vXjsklrTL.jpg,TMNT,1152024551,THIS MOVIE!!!This was a great story with a great cast of characters.
2740230862,false,finalized,30,5/14/2020 09:26:36,1.43,0.559,B000OG88NQ,,http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,2501061931,Below everage Sounds System
2740230863,false,finalized,30,5/14/2020 09:25:48,0.4,0.611,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,15420842321,im pushing them with this .
2740230864,false,finalized,30,5/17/2020 11:10:31,0.5,0.563,B000ANVPP6,,http://ecx.images-amazon.com/images/I/51AzKokhsEL.jpg,Hondo (Full Screen),1578014401,but it damn sure Works for me.
2740230865,false,finalized,30,5/14/2020 09:18:02,0.43,0.667,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,19741202941,"To be fair, I got a used set from Amazon Warehouse."
2740230866,false,finalized,30,5/14/2020 09:12:38,0.2,0.476,B000ANVPPQ,,http://ecx.images-amazon.com/images/I/51VKBZFQRRL.jpg,McLintock! (Authentic Collector's Edition),1095659721,"And his daughter, Becky (Stephanie Powers) is returning from College."
2740230867,false,finalized,30,5/14/2020 09:27:02,0.93,0.814,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,2055861101,"As engineers, you must learn to handle the technical aspects, the social and political gamesmanship, the public reactions to our work and the daunting challenge of staying at pace with rapid developments in our fields."
2740230868,false,finalized,30,5/14/2020 09:55:42,0.33,0.596,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1891530181,It came just in time for a major snow storm.
2740230869,false,finalized,30,5/14/2020 08:55:00,1.77,0.423,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2704600891,I love how it blocks out most of the sound because I love hearing my music in peace.
2740230870,false,finalized,30,5/14/2020 09:11:46,0.2,0.4,B000OVLBFS,,http://ecx.images-amazon.com/images/I/518hg7kiAPL.jpg,Jesse Stone: Night Passage,1295732911,i am aware of customs procedures in my country and have not had problems in the past.
2740230871,false,finalized,30,5/14/2020 09:09:56,0.03,0.18,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1257239351,"jacket on, jacket off, etc"
2740230872,false,finalized,30,5/14/2020 09:28:23,0.7,0.69,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1533249081,I disregarded reviews in this vein unless they offer a real critique of the performance.
2740230873,false,finalized,30,5/14/2020 09:24:04,1.53,0.499,B001SEQPGK,,http://ecx.images-amazon.com/images/I/71KLvmtcN9L.jpg,Sony Cyber-shot DSC-W290 12 MP Digital Camera with 5x Optical Zoom and Super Steady Shot Image Stabilization,1201933661,"You might be surprised to find that where it counts, that is, in the quality of the pictures you get, your old one does as well or better."
2740230874,false,finalized,30,5/14/2020 09:25:58,1.13,0.499,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,2061261921,I have enjoyed most of her books
2740230875,false,finalized,30,5/14/2020 09:12:21,1.1,0.7,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,1405862051,love that hes going back to playing more blues.
2740230876,false,finalized,30,5/14/2020 08:58:33,1.1,0.746,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,1214793061,"Used [...] to find the recommended antenna specifications, and the Clearstream 2 got me into the ballpark."
2740230877,false,finalized,30,5/14/2020 09:18:30,0.5,0.563,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,3457564961,they get used maybe 2x per week.
2740230878,false,finalized,30,5/14/2020 09:28:07,0.3,0.526,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,950319,standards!!!!!!!!!1 Go 2pac! 2pac.4.Life
2740230879,false,finalized,30,5/17/2020 11:40:16,1.47,0.618,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3769634481,We could not tell the difference between then and lego brand except these are priced perfectly.
2740230880,false,finalized,30,5/14/2020 09:27:10,0.83,0.734,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1012359291,"Instead, you spend more time helping your less resourceful child make decisions, or you actually make decisions for him."
2740230881,false,finalized,30,5/14/2020 09:27:29,1.5,0.563,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2186148591,They are made very cheap and don't last.
2740230882,false,finalized,30,5/14/2020 09:25:50,1.33,0.537,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,5352182,I also enjoyed his visual writing style.
2740230883,false,finalized,30,5/14/2020 09:46:10,1.13,0.499,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],1878303211,"If you like the Eagles, invest in this one."
2740230884,false,finalized,30,5/14/2020 09:41:50,1.67,0.471,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,16328527861,"I was very pleased with the sound, ear fit, and the plug end."
2740230885,false,finalized,30,5/14/2020 09:26:41,1.47,0.562,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1490576441,"I set it up Christmas Eve and right out of the box noticed that there seems to be a grey ""door"" missing above the bat signal and that the elevator will not go up and down for anything."
2740230886,false,finalized,30,5/14/2020 10:01:18,0.87,0.618,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1199048835,Would use this seller again!
2740230887,false,finalized,30,5/14/2020 09:29:51,1.27,0.68,B0002COTDA,,http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,1005826061,"The ""new"" episodes that were shown on ABC just don't compare - they made Columbo into a charicature of himself."
2740230888,false,finalized,30,5/14/2020 09:06:52,0.73,0.573,B00BPEJX12,,http://ecx.images-amazon.com/images/I/81jxyrC7rEL.jpg,The World's End [Blu-ray],1818598311,Most of the familiar cast is back.
2740230889,false,finalized,30,5/14/2020 09:21:06,1.5,0.619,B0010K8IM6,,http://ecx.images-amazon.com/images/I/61veTElGitL.jpg,"Pyle 3000 Watt Premium Home Audio Power Amplifier - Portable 4 Channel Surround Sound Stereo Receiver w/ Speaker Selector & Remote - For Amplified TV, Subwoofer Speakers, Theater & PA System - PT3300",2415871081,even at lower volumes i can tellt he amp
2740230890,false,finalized,30,5/14/2020 08:49:14,1.87,0.34,B0001WE6U2,,http://ecx.images-amazon.com/images/I/71Y5cye6RCL.jpg,Nikon HB-32 Flower Type Lens Shade for 18-70mm DX Nikkor Lens,3141231641,"Nikon Brande reversible lens hood for my 18-140mm Nikon lens, good quality and surprisingly inexpensive."
2740230891,false,finalized,30,5/14/2020 09:55:42,1.3,0.64,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,2761567981,This water table is adorable
2740230892,false,finalized,30,5/14/2020 09:23:40,1.27,0.629,0064430170,,http://ecx.images-amazon.com/images/I/61ZfoLVFjnL.jpg,Goodnight Moon,1349206111,Item was receive in good condition as promised and I will use you again if the opportunity arises.
2740230893,false,finalized,30,5/14/2020 09:21:39,0.97,0.605,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,2210858331,"I preferred the Navidson report over the story of Johnny's life fall apart as he stands in the face of the void opened to him through this book, but that's just me."
2740230894,false,finalized,30,5/14/2020 09:12:20,1.27,0.727,0470474874,,http://ecx.images-amazon.com/images/I/51p1iitErRL.jpg,Excel 2010 Bible,2834677001,"Included the CD-ROM, so I have a full PDF of the book plus all of the example workbooks."
2740230895,false,finalized,30,5/18/2020 11:47:47,1.6,0.49,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,15956320461,", however the wagons are wonderful and they look great for the baby shower we are planning."
2740230896,false,finalized,30,5/14/2020 09:13:27,1.47,0.562,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",14620232011,This was a great toy until Ryder literally fell apart after 2 months.
2740230897,false,finalized,30,5/14/2020 09:18:48,1.3,0.458,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1347542061,Grafton goes beyond Kinsey's cases - generally written in the first-person - and includes two other plot lines written in the third-person.
2740230898,false,finalized,30,5/14/2020 10:23:56,1.2,0.653,B0019FHM9M,,http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",1211063081,you have to start clicking through all the available stations to get back to where you were.
2740230899,false,finalized,30,5/14/2020 09:17:40,0.97,0.657,B0015DNIOG,,http://ecx.images-amazon.com/images/I/61qxonlw3OL.jpg,Canon Battery Pack NB-6L,1345979441,I'm using this battery with a Canon PowerShot SD4000IS.
2740230900,false,finalized,30,5/14/2020 10:16:34,0.63,0.706,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,9905822571,I checked out the Amazon reviews prior to purchase and note several that question using these speakers outside.
2740230901,false,finalized,30,5/14/2020 09:27:10,1.4,0.49,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2734306201,Plus the microphone works well.
2740230902,false,finalized,30,5/14/2020 09:27:08,1.37,0.482,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,13157461431,It's also a cute indoor toy in the winter - without water of course :)
2740230903,false,finalized,30,5/14/2020 09:15:40,1.33,0.537,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,2530004391,My toddler is able to constantly yank it out of its place and carry it off.
2740230904,false,finalized,30,5/14/2020 09:30:24,1.47,0.618,B00007E7K9,,http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,13585903571,"The front pocket in the picture is a little deceiving, I can only fit about 4 SD card in there."
2740230905,false,finalized,30,5/14/2020 09:46:25,0.5,0.671,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,1022170781,Why do you think the song Believe is the best-selling single by a female?
2740230906,false,finalized,30,5/17/2020 12:11:45,1.3,0.586,0062065254,,http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,2477504451,I found it difficult and boring.
2740230907,false,finalized,30,5/17/2020 11:10:27,1.47,0.562,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",1756727871,It has not disappointed and is every bit as good as I thought it would be.
2740230908,false,finalized,30,5/17/2020 11:40:19,1.53,0.499,B00KU9LQUO,,http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,2320858181,Also games move quickly and that's great for adults like me who love games but can't devote hours on a weekday evening.
2740230909,false,finalized,30,5/14/2020 09:26:07,1.0,0.73,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,2351801341,The product's description was on point.
2740230910,false,finalized,30,5/14/2020 09:27:29,1.43,0.496,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,3148847781,"This is a great read for any parent, special needs child or not."
2740230911,false,finalized,30,5/14/2020 09:30:30,0.63,0.605,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1018634001,The house itself is alive and changes:
2740230912,false,finalized,30,5/14/2020 09:41:11,1.8,0.4,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1071864635,"The finish of the lens is a very nice charcoal crystal black with a lustre feel, all words and lettering marked clearly."
2740230913,false,finalized,30,5/17/2020 11:13:04,0.17,0.373,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",1427926101,I brought this to their attention
2740230914,false,finalized,30,5/14/2020 09:13:55,1.1,0.651,B004BFVKSQ,,http://ecx.images-amazon.com/images/I/912HI5VFelL.jpg,My First Disney Princess Disney Toddler Rapunzel,13616686311,Daughter loves it and it came in the mail on time.
2740230915,false,finalized,30,5/14/2020 09:28:07,1.13,0.499,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,2195127391,She loved that she created her own book
2740230916,false,finalized,30,5/17/2020 11:10:58,1.27,0.573,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),8957727351,I also really appreciate the little sack they came in to keep them protected.
2740230917,false,finalized,30,5/17/2020 11:14:11,1.23,0.616,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,1600560361,These guys must have put a lot of hard work into making it so perfect.
2740230918,false,finalized,30,5/14/2020 09:23:36,0.1,0.3,0790731886,,http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),1150919401,"""MY HUSBAND HAS A GUN!!!!!!!"""
2740230919,false,finalized,30,5/14/2020 09:09:56,1.4,0.49,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",2631908241,"I like it because it's better than the little one that we bought earlier."""
2740230920,false,finalized,30,5/17/2020 11:10:58,1.03,0.605,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",13561737525,Hard to find but worth it
2740230921,false,finalized,30,5/14/2020 09:41:50,1.47,0.618,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),15613084691,So far I have played about 100 of my recorded discs and have had no problems with it.
2740230922,false,finalized,30,5/17/2020 11:10:30,1.07,0.573,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,1775742881,"Because nothing was wrong with the iron, you should get this classic Monopoly set."
2740230923,false,finalized,30,5/14/2020 09:55:42,1.43,0.496,B00KU9LQUO,,http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,2475630941,Appropriate for all ages.
2740230924,false,finalized,30,5/14/2020 09:27:37,0.53,0.67,B00LOY6G1I,,http://ecx.images-amazon.com/images/I/81TkoSkhO-L.jpg,"Juggle Bubbles Activity Kit, Bubble Maker, Bubble Game, SEEN ON TV",2648441561,I had to slave 6 minutes at work to get these!!!!!
2740230925,false,finalized,30,5/14/2020 10:16:34,1.07,0.573,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),3506058281,No problems--It just plays and plays.
2740230926,false,finalized,30,5/14/2020 09:19:58,0.4,0.554,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1263299871,Will and Jada have the financial means to do anything they'd like for their children.
2740230927,false,finalized,30,5/14/2020 09:19:58,0.07,0.249,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1003321261,"Hey heys, heres a little review on how i rate this album:"
2740230928,false,finalized,30,5/17/2020 11:11:31,1.33,0.596,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1415884361,"Ordering was fast, easy and the book arrived in perfect condition is a very timely manner."
2740230929,false,finalized,30,5/17/2020 11:43:16,0.7,0.526,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,6061459811,Not happy but too lazy to return.
2740230930,false,finalized,30,5/14/2020 09:42:00,1.63,0.482,B00KU9LQUO,,http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,3029316251,very fun game to play with the family its very easy to learn and play.
2740230931,false,finalized,30,5/14/2020 09:18:02,0.5,0.563,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,1316321401,"I did, couldn't be happier."
2740230932,false,finalized,30,5/14/2020 09:12:51,1.03,0.547,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1369136171,cooking play sets this is her favorite.
2740230933,false,finalized,30,5/14/2020 09:25:13,0.7,0.69,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,2988754,"I might, I cannot abide the saturation use of samples in a lot of his work."
2740230934,false,finalized,30,5/17/2020 11:40:19,0.7,0.586,B006SUWZH2,,http://ecx.images-amazon.com/images/I/61A2WQOLUaL.jpg,Memorex Portable CD Boombox with AM FM Radio,3083110931,Bought this for my daughter to use for audiobooks
2740230935,false,finalized,30,5/14/2020 09:30:06,1.77,0.423,B00VG90446,,http://ecx.images-amazon.com/images/I/51O-QlBLZKL.jpg,"Flexion KS-902 Kinetic Series Wireless Bluetooth Noise Cancelling Headphones with Microphone, Black",2659332361,It's the best Bluetooth headset I've ever used.
2740230936,false,finalized,30,5/14/2020 09:28:23,1.4,0.663,B000L212HC,,http://ecx.images-amazon.com/images/I/51whgYqON5L.jpg,The Prestige [Blu-ray],1416158701,"In terms of overall storytelling, this may just be one of the greatest ever told."
2740230937,false,finalized,30,5/14/2020 09:21:06,0.5,0.619,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,788652,i  watch the show every week with my parents
2740230938,false,finalized,30,5/14/2020 09:22:09,1.1,0.473,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2731536371,They look even nicer in person.
2740230939,false,finalized,30,5/17/2020 11:10:30,0.83,0.687,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,1838685111,Can't wait till my kids are old enough to play it with us!
2740230940,false,finalized,30,5/14/2020 09:45:21,1.5,0.563,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,24549730141,"This is one of the best books I’ve ever read, and has changed my life!"
2740230941,false,finalized,30,5/14/2020 09:24:30,1.3,0.64,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),1132148571,"In the other movies I especially liked the charisma of Hermione and Ron, and in this film I don't know if either of them smiled once."
2740230942,false,finalized,30,5/14/2020 09:06:52,0.4,0.554,B008CQVSXC,,http://ecx.images-amazon.com/images/I/71rAqOHdXEL.jpg,urBeats In-Ear Headphone - White,2432656911,"I went through three pairs of these, three pairs."
2740230943,false,finalized,30,5/17/2020 11:10:37,0.93,0.629,B0010K8IM6,,http://ecx.images-amazon.com/images/I/61veTElGitL.jpg,"Pyle 3000 Watt Premium Home Audio Power Amplifier - Portable 4 Channel Surround Sound Stereo Receiver w/ Speaker Selector & Remote - For Amplified TV, Subwoofer Speakers, Theater & PA System - PT3300",1862408671,No way I'd use this amp in my living room.
2740230944,false,finalized,30,5/14/2020 09:01:53,1.83,0.373,B001196MG0,,http://ecx.images-amazon.com/images/I/11+6ow0DIwL.jpg,"Savage 107X12-1 Seamless Background Paper, 107-Inch x 12 Yards - Super White",2073190101,"Very good quailty, strong and very bright"
2740230945,false,finalized,30,5/17/2020 11:13:04,1.4,0.49,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,2456750001,the pack comes in nice 4x16 packs that I used only 16 colors each time.
2740230946,false,finalized,30,5/18/2020 11:35:46,1.5,0.5,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,3805120121,It came with everything necessary to mount it outdoors.
2740230947,false,finalized,30,5/14/2020 09:23:54,0.93,0.772,B0002COTDA,,http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,1005397101,"There are no glossy, computer generated graphics to help the show along."
2740230948,false,finalized,30,5/17/2020 11:10:56,1.63,0.482,0790731886,,http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),1106251241,Gordon crafts the film beautifully keeping true to each of the characters and the warm-hearted tone of the story.
2740230949,false,finalized,30,5/14/2020 09:35:02,1.0,0.632,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1412320171,but Winter Sea is her absolute best to date.
2740230950,false,finalized,30,5/14/2020 09:19:58,1.07,0.512,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1366433045,"Now I have the 24Mp D5200, such crops don't impact on quality, within reason."
2740230951,false,finalized,30,5/14/2020 09:26:36,0.47,0.562,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,3000549361,i love putting my music loud on weekends.
2740230952,false,finalized,30,5/14/2020 09:24:02,1.07,0.512,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,2595680871,Loved all of Follett's other historical novels.
2740230953,false,finalized,30,5/14/2020 08:50:33,1.0,0.577,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1097491671,"And hey, there are even parts where it's really scary!"
2740230954,false,finalized,30,5/14/2020 09:21:06,1.5,0.5,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,3546587761,The wooden box is sturdy and looks expensive in our family room.
2740230955,false,finalized,30,5/17/2020 11:12:54,0.9,0.746,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,1965894161,"the railroads, the different properties, the prices, everything."
2740230956,false,finalized,30,5/14/2020 09:06:54,0.53,0.499,B00NF4POZO,,http://ecx.images-amazon.com/images/I/71a1Us9K7NL.jpg,The Art of McCartney (Amazon Deluxe Exclusive) (2 CD + 1 DVD),2340882261,"I pre-ordered the set from London, just because I was so excited."
2740230957,false,finalized,30,5/14/2020 09:23:14,1.7,0.458,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,2394638881,"their push in connectors on their back are very poor designed but the speakers sound very clear, i just paired them with a 20 bucks pawn shop sony stereo in my backyard..."
2740230958,false,finalized,30,5/14/2020 09:14:43,0.9,0.651,0062065254,,http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,1769389231,"After reading numerous raving reviews of Louise Erdrich's book ""The Round House"", I was able to check it out of the local library and read it."
2740230959,false,finalized,30,5/14/2020 09:12:22,1.2,0.792,B001SEQPGK,,http://ecx.images-amazon.com/images/I/71KLvmtcN9L.jpg,Sony Cyber-shot DSC-W290 12 MP Digital Camera with 5x Optical Zoom and Super Steady Shot Image Stabilization,1189244641,We have a Mavica FD-97 and a DSC - F828; both cameras take amazing pictures.
2740230960,false,finalized,30,5/14/2020 09:19:57,1.3,0.526,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,1529219551,"After reading this, you'll think differently about graphic novels and your family."
2740230961,false,finalized,30,5/14/2020 09:23:44,1.43,0.496,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2945647601,I really liked the design and wanted these to last.
2740230962,false,finalized,30,5/14/2020 09:28:01,1.7,0.526,B00SVYNSRE,,http://ecx.images-amazon.com/images/I/71eOmDn76+L.jpg,Human,2741191261,x that makes it my 2nd favorite cd by them granted the cd doesnt have anything that quite compares to the highlights of any of there other albums but the overall feel of the cd is pretty great and the singles are catchy definitely worth a listen for all three days grace fans
2740230963,false,finalized,30,5/14/2020 09:27:15,1.17,0.687,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1379777451,but they quickly wear on you.
2740230964,false,finalized,30,5/14/2020 09:24:42,1.03,0.547,B00004RD54,,http://ecx.images-amazon.com/images/I/71eihBGDpML.jpg,Rock 'n' Roll Animal (Live),6584524,Reed's first work after leaving the trailblazing alternative rock band
2740230965,false,finalized,30,5/14/2020 09:23:32,1.5,0.563,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,2107761411,"I also wish it would have been equipped with a wooden handle on the top to match that would allow it to be carried easier, as it is on the heavy and awkward side, but would still highly recommend it!"
2740230966,false,finalized,30,5/14/2020 09:19:21,1.37,0.482,B0042FDCMM,,http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,2884926061,I think I'll be able to do this for many years to come and it's a perfect pace for people my age.
2740230967,false,finalized,30,5/14/2020 09:19:22,1.27,0.727,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1115474981,But yes the music is all amazing with my favourite tracks beingDisc 1:1.
2740230968,false,finalized,30,5/14/2020 09:13:21,1.93,0.249,B00VG90446,,http://ecx.images-amazon.com/images/I/51O-QlBLZKL.jpg,"Flexion KS-902 Kinetic Series Wireless Bluetooth Noise Cancelling Headphones with Microphone, Black",2651725591,"Good sound quality, stays in my ears with vigorous activity."
2740230969,false,finalized,30,5/14/2020 09:12:21,1.43,0.559,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,19534052591,"I keep the radio indoors all the time, so I assume these batteries got too hot during a charge cycle."
2740230970,false,finalized,30,5/14/2020 09:10:28,1.57,0.559,B00LOY6G1I,,http://ecx.images-amazon.com/images/I/81TkoSkhO-L.jpg,"Juggle Bubbles Activity Kit, Bubble Maker, Bubble Game, SEEN ON TV",2156169481,"After reading the instructions, several (frustrating) attempts, and almost throwing this product in the trash but deciding to give it one more try, we finally produced some bubbles that lasted long enough to juggle a few times."
2740230971,false,finalized,30,5/14/2020 09:22:09,0.87,0.499,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1455451511,I talk about a specific scene and how I believe it is a metaphor for life.
2740230972,false,finalized,30,5/14/2020 09:21:39,0.47,0.618,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],12721319061,"Who doesn't like Captain America, Spider-Man, and Thor versus who likes to think."
2740230973,false,finalized,30,5/14/2020 09:46:10,1.0,0.683,B000OG88NQ,,http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,1862765161,Listened to it w this set up for years.
2740230974,false,finalized,30,5/14/2020 09:23:17,0.47,0.618,B001SEQPGK,,http://ecx.images-amazon.com/images/I/71KLvmtcN9L.jpg,Sony Cyber-shot DSC-W290 12 MP Digital Camera with 5x Optical Zoom and Super Steady Shot Image Stabilization,1241245271,I spent $170 for the basic camera.
2740230975,false,finalized,30,5/17/2020 11:13:41,0.7,0.737,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1282519631,i have my ps3 split to my headphones and surrond system.
2740230976,false,finalized,30,5/14/2020 09:28:36,1.03,0.657,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,866238,Only problem is that the material is sometimes less than the artist!
2740230977,false,finalized,30,5/14/2020 09:28:01,0.73,0.772,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1658133,"Cars rust and get old, but if you want to give the  auto companies a $15,000 profit on a sports-ute, be my guest."
2740230978,false,finalized,30,5/14/2020 09:06:54,0.07,0.249,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1180159951,all the reviews says it is.
2740230979,false,finalized,30,5/14/2020 09:18:38,1.57,0.559,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1182374371,"Simply amazing...follow the system as described, and enjoy your profits."
2740230980,false,finalized,30,5/14/2020 10:13:41,1.4,0.49,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,2468332771,The headphone's fit is a lil' tight.
2740230981,false,finalized,30,5/14/2020 09:23:34,1.67,0.471,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3248244541,Overall the set has a very good assortment of colors and sizes of blocks.
2740230982,false,finalized,30,5/14/2020 09:42:26,1.53,0.67,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,17078765651,"The content of the book is great, but the book itself was damaged."
2740230983,false,finalized,30,5/14/2020 09:13:20,1.77,0.423,B000OG88NQ,,http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,1151798111,They have amazing clarity and sound awesome for both movies and music.
2740230984,false,finalized,30,5/17/2020 11:10:35,0.93,0.727,B000ME8R22,,http://ecx.images-amazon.com/images/I/61qnkfCQ2kL.jpg,"Sony NPFH50 H Series Actiforce Hybrid InfoLithium Battery for most Sony Camcorders and A230, A330 and A380 Alpha DSLR (Retail Packaging)",1524715355,This battery was the correct sort
2740230985,false,finalized,30,5/14/2020 09:32:00,0.33,0.471,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,6172212,"water Ð fishing, swimming, rain and drinking Ð but the way he sings """
2740230986,false,finalized,30,5/17/2020 11:12:13,1.5,0.5,0061235970,,http://ecx.images-amazon.com/images/I/61ARpCYs2bL.jpg,Fancy Nancy: Tea for Two,1816244981,I love these fancy Nancy books and think they are adorable and sweet.
2740230987,false,finalized,30,5/17/2020 11:18:26,1.23,0.716,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,1357224131,"Even after reading really good reviews on these speakers, I was still skeptical because of the price."
2740230988,false,finalized,30,5/14/2020 09:23:17,1.1,0.473,B00000JZC7,,http://ecx.images-amazon.com/images/I/715b4h8ZKJL.jpg,Bitter,502381,And the  best thing about this is you can put it on and let it play straight  through.
2740230989,false,finalized,30,5/14/2020 09:27:13,1.1,0.539,B000HKDE7Y,,http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,1128695591,"Although I am a grandmother of 7, this music had me 'bumpin' down the road!!"
2740230990,false,finalized,30,5/14/2020 09:13:27,1.6,0.554,0670012335,,http://ecx.images-amazon.com/images/I/A1ks6FGtr0L.jpg,Llama Llama Time to Share,1519879211,"Great rhymes to hold their attention while teaching lessons about emotions, sharing, getting along with others."
2740230991,false,finalized,30,5/14/2020 09:06:32,1.07,0.68,B000P0J09C,,http://ecx.images-amazon.com/images/I/81trsp4+MEL.jpg,Full Metal Jacket,1138602601,"the war is justified or not, documenting as to how the combatants they see the war."
2740230992,false,finalized,30,5/17/2020 11:11:16,0.53,0.618,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1151910421,Steppenwolf may have coined (or at least recorded)
2740230993,false,finalized,30,5/14/2020 09:11:53,1.37,0.605,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,2845266621,"It came with a bucket, 2 pirates, boat, float, shark, a small bucket, and some cups with holes in the bottom."
2740230994,false,finalized,30,5/14/2020 09:55:54,1.33,0.471,B00005QT9O,,http://ecx.images-amazon.com/images/I/51PR4CJZZ1L.jpg,Mixed Nuts,3080497621,"Crazy old movie, but came in good condition."
2740230995,false,finalized,30,5/14/2020 09:23:16,1.43,0.496,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,1249942011,The rotation unit was DOA... and the very few stations pulled in had weak signals...
2740230996,false,finalized,30,5/14/2020 09:11:10,1.2,0.6,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1121120565,a great pass-time i first played @ my cousin's in america.
2740230997,false,finalized,30,5/14/2020 09:19:18,0.83,0.522,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1281703091,I just updated this review and knocked off one star from 5 to 4.
2740230998,false,finalized,30,5/17/2020 11:10:56,1.3,0.526,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1313082681,"I felt like these people were sort of at the beginning, flirting stages of their relationship when they were at the undying-love stages."
2740230999,false,finalized,30,5/14/2020 09:11:46,1.5,0.5,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,16736999271,Noticed a huge sound improvement immediately.
2740231000,false,finalized,30,5/14/2020 09:21:10,0.93,0.573,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1016701671,"Some of his songs actually make you think..or make you rewind it like, ""What did he just say?"""
2740231001,false,finalized,30,5/14/2020 09:38:03,1.4,0.49,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1188796421,This is my first L lens and it is much better than any of other lenses.
2740231002,false,finalized,30,5/14/2020 09:25:53,0.67,0.596,B00DPKQ60A,,http://ecx.images-amazon.com/images/I/61gkJ76UizL.jpg,Yours Truly,1800889961,I hadn't read any reviews about it or heard anyone talk positively or negatively of it until after listening to the entire album.
2740231003,false,finalized,30,5/14/2020 09:18:30,1.1,0.539,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",20324958931,Just like the description and that's exactly what I expected to get.
2740231004,false,finalized,30,5/14/2020 09:16:56,1.5,0.5,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1373190301,"but when you ever have a chance to touch them, you know they worth your pennies, and when you have a chance to try them on, you know that they really blow Bose and Beats off immediately."
2740231005,false,finalized,30,5/14/2020 09:14:05,1.57,0.496,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,1001908201,"This woman singing represents the yearning for love that everyone feels once in their life, to be loved, to give love, and she is willing to go to many extremes to find her ""true love."""
2740231006,false,finalized,30,5/14/2020 09:13:28,1.43,0.559,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1221662461,It actually prevents that pop up flash from doing the only thing it can do..... making everyone really ugly.
2740231007,false,finalized,30,5/14/2020 09:19:09,0.8,0.653,B008MPKAPK,,http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",2088560371,The Chinese may someday catch-up in terms of quality
2740231008,false,finalized,30,5/14/2020 09:59:13,1.07,0.512,B00HWWDV5A,,http://ecx.images-amazon.com/images/I/71Zv11kUTjL.jpg,Symphonica,8631293691,I'm blown away by his talent.
2740231009,false,finalized,30,5/14/2020 09:13:47,1.1,0.539,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1211788411,and they are not readily avaible of cheap like most of the filters for the 77mm size.
2740231010,false,finalized,30,5/14/2020 09:18:37,1.6,0.49,B00KU9LQUO,,http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,2399497181,"Its a little bit more complicated than king of tokyo; which is better for beginners, but this is a lot more fun."
2740231011,false,finalized,30,5/14/2020 09:18:50,1.3,0.69,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1206188041,the best thing about it is a program called AF fine tune.
2740231012,false,finalized,30,5/14/2020 09:30:30,0.8,0.653,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",12625207741,You can just feel the pain Chris went through with the loss of his wife.
2740231013,false,finalized,30,5/14/2020 09:22:29,1.2,0.653,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,14778182401,and I found this for an amazing price!
2740231014,false,finalized,30,5/14/2020 09:15:58,1.33,0.65,B003HC9JIW,,http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,1845513471,"No bare midriff sections are showing, she makes no lewd remarks about why we may be wanting to get in shape."
2740231015,false,finalized,30,5/14/2020 09:18:36,1.43,0.559,0399162089,,http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,2238963111,Another is a blown up photograph with blurry lines and realistically nothing to color in.
2740231016,false,finalized,30,5/14/2020 09:17:38,1.1,0.651,B00005JPMZ,,http://ecx.images-amazon.com/images/I/91vXjsklrTL.jpg,TMNT,2132857251,dvd arrived in fast time and great shape.thank-you!
2740231017,false,finalized,30,5/14/2020 10:26:25,0.33,0.596,B00VG90446,,http://ecx.images-amazon.com/images/I/51O-QlBLZKL.jpg,"Flexion KS-902 Kinetic Series Wireless Bluetooth Noise Cancelling Headphones with Microphone, Black",2674306331,"Have to go because baby momma is calling me what are you waiting for click ""add to cart"""
2740231018,false,finalized,30,5/14/2020 09:26:21,0.97,0.657,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,2432000751,He's so proud of his story and to see it bound like any other book
2740231019,false,finalized,30,5/14/2020 09:25:43,0.8,0.748,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,8658997531,Don't skip ahead or flip through the book before you begin reading.
2740231020,false,finalized,30,5/14/2020 09:16:05,0.1,0.3,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1216996771,It's not that they don't eat steak -
2740231021,false,finalized,30,5/14/2020 09:14:44,0.7,0.64,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),1497409141,I heard a lot of controversy over the content and decided to watch it myself.
2740231022,false,finalized,30,5/14/2020 09:24:37,1.67,0.471,B00VG90446,,http://ecx.images-amazon.com/images/I/51O-QlBLZKL.jpg,"Flexion KS-902 Kinetic Series Wireless Bluetooth Noise Cancelling Headphones with Microphone, Black",2697747721,The build quality is on par with what you'd expect for a $10-15 headphone set.
2740231023,false,finalized,30,5/14/2020 09:51:50,1.57,0.496,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2727017621,when coming to headphones these are good quality Headphones.
2740231024,false,finalized,30,5/17/2020 11:10:35,1.03,0.752,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,1011731821,Movies are big and flashy.
2740231025,false,finalized,30,5/17/2020 12:15:12,1.17,0.522,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1019687671,Another really good song I liked on disk one is God Bless the Dead.
2740231026,false,finalized,30,5/17/2020 11:40:16,0.63,0.657,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,2280588291,I won't know if it's to small for him until he starts to pull it around
2740231027,false,finalized,30,5/17/2020 11:14:03,1.3,0.458,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",2027027801,If you need a product like this you won't be wasting your money.
2740231028,false,finalized,30,5/17/2020 11:17:51,0.93,0.68,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,2349038951,the girls will have a blast with it outside this summer.
2740231029,false,finalized,30,5/14/2020 09:18:17,1.43,0.559,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,1295757831,"awesome cd, quick shipment, thanks!"
2740231030,false,finalized,30,5/14/2020 09:23:54,1.33,0.596,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,3370594241,We love these Melissa and Doug wooden food sets!!
2740231031,false,finalized,30,5/14/2020 09:18:50,1.2,0.748,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,14432256701,"Instead of following this man, we are entreated to a story about a story within a story with a side story about other stories that have absolutely no relevance to the other stories."
2740231032,false,finalized,30,5/17/2020 11:12:38,1.17,0.637,B00007JZVB,,http://ecx.images-amazon.com/images/I/512RAZNR06L.jpg,Discover Bellydance,1097599761,It just doesn't give you a feeling they are enjoying themselves but posing instead.4.
2740231033,false,finalized,30,5/17/2020 11:12:13,1.37,0.706,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,3505203541,"My only qualms are that 1) screwing the legs on took FOREVER (very long screws), and 2)"
2740231034,false,finalized,30,5/14/2020 09:22:46,1.03,0.547,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,9910939161,"I didn't expect this one to be the favorite, but it was."
2740231035,false,finalized,30,5/14/2020 09:45:21,0.7,0.586,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,22496914311,For those of you considering if this is enough for your needs...here's what I used them for:
2740231036,false,finalized,30,5/14/2020 08:39:37,1.73,0.442,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1168114905,"I recommend this game to every person who likes puzzlers, mazes, and who likes depending on skills, not on dice."
2740231037,false,finalized,30,5/17/2020 11:10:28,0.33,0.537,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2209469261,I just got these yesterday
2740231038,false,finalized,30,5/14/2020 09:21:42,1.3,0.586,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1364871651,First thing to note is that it's not technically a time travel book (this is not a spoiler).
2740231039,false,finalized,30,5/14/2020 09:23:17,0.37,0.547,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1005696891,You don't see notorious BIG bein
2740231040,false,finalized,30,5/14/2020 09:39:07,1.33,0.537,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1221662461,I would absolutely recomend this to anyone.....
2740231041,false,finalized,30,5/14/2020 09:12:38,1.23,0.667,B003RHZ66Q,,http://ecx.images-amazon.com/images/I/51VSSaW5VAL.jpg,Barbie: A Fashion Fairytale,1356150311,and I think is too mature for any girl who is young enough to play with Barbie dolls.
2740231042,false,finalized,30,5/14/2020 09:12:21,1.73,0.442,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,2837705631,"Personally, as a reader, I found this book tragic and depressing with very little humor to be found."
2740231043,false,finalized,30,5/14/2020 10:08:55,1.5,0.5,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,2029552811,"The bass was (not surprisingly) non-existent, but I could probably live with that."
2740231044,false,finalized,30,5/14/2020 09:47:59,1.6,0.554,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,3283141891,"all in all, a very low quality set with shortages (and duplicates) that significantly impacted our enjoyment of the game .."
2740231045,false,finalized,30,5/14/2020 09:05:10,1.57,0.496,B000ME8R22,,http://ecx.images-amazon.com/images/I/61qnkfCQ2kL.jpg,"Sony NPFH50 H Series Actiforce Hybrid InfoLithium Battery for most Sony Camcorders and A230, A330 and A380 Alpha DSLR (Retail Packaging)",2925382841,Worked great just what I needed at an affordable price.
2740231046,false,finalized,30,5/14/2020 09:27:38,0.43,0.559,B000BN8Y2W,,http://ecx.images-amazon.com/images/I/71GMzHZOTDL.jpg,Jr. Fire Fighter Suit with embroidered Cap,1108493521,so he was so proud when I gave it to him.
2740231047,false,finalized,30,5/14/2020 09:23:16,0.93,0.814,B000002IAO,,http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,1043771285,"But of course when you do that you annihilate everything IN A GADDA DA VIDA stands for.(Just as an interesting side note, I've actually met the guy who has the patent on the motion-printing that you see on movie covers like Lost World and on this CD cover."
2740231048,false,finalized,30,5/14/2020 09:56:11,0.6,0.663,B000ANVPPQ,,http://ecx.images-amazon.com/images/I/51VKBZFQRRL.jpg,McLintock! (Authentic Collector's Edition),3084005781,"douchebags, there's no DVD cover pictured."
2740231049,false,finalized,30,5/14/2020 08:51:32,1.03,0.706,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1282866681,"Naturally, Navidson is compelled to explore and document this bizarre phenomenon."
2740231050,false,finalized,30,5/14/2020 10:01:18,1.43,0.559,B000OG88NQ,,http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,1261292451,Lastly the double sided tape on the Atlantic Satellite is enough to support the speakers securely.
2740231051,false,finalized,30,5/14/2020 08:51:33,1.73,0.442,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),1472610185,", I find these headphones better , a good natural sound , not much bass , but I like them"
2740231052,false,finalized,30,5/17/2020 11:10:56,0.37,0.482,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1354062571,These re sellers are outrageous!
2740231053,false,finalized,30,5/14/2020 09:18:13,1.3,0.526,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,20867583341,"As indoor speakers, there are better options."
2740231054,false,finalized,30,5/14/2020 08:55:20,1.1,0.539,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",1396968731,"Of course, it wasn't until this book came out that I was able to see just how amazing"
2740231055,false,finalized,30,5/14/2020 09:25:11,1.07,0.573,B00NF4POZO,,http://ecx.images-amazon.com/images/I/71a1Us9K7NL.jpg,The Art of McCartney (Amazon Deluxe Exclusive) (2 CD + 1 DVD),2285686371,A mediocre producer at best
2740231056,false,finalized,30,5/14/2020 09:14:36,0.9,0.651,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,1718782991,Save the money and just create a knot account then download that app on you phone.
2740231057,false,finalized,30,5/17/2020 11:12:13,1.0,0.632,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,3227950601,She said that it's become their go-to game on family game night.
2740231058,false,finalized,30,5/14/2020 09:18:40,1.07,0.629,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,2120719601,"One is a full frame and the other two are not, All are Nikon."
2740231059,false,finalized,30,5/14/2020 09:25:11,1.13,0.618,B0019FHM9M,,http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",13639435721,"At this price they are not worth the money spent, but my mother in law wanted an exact replacement for what she had."
2740231060,false,finalized,30,5/14/2020 09:26:03,0.13,0.34,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,5093422211,", what's the metanarrative, what's the subtext."
2740231061,false,finalized,30,5/14/2020 09:15:40,1.07,0.629,B00SVYNSRE,,http://ecx.images-amazon.com/images/I/71eOmDn76+L.jpg,Human,2557183171,This song feels like it belongs more on a Linkin Park album than Three Days Grace.
2740231062,false,finalized,30,5/14/2020 09:12:11,0.93,0.727,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,1238060251,"Your owner's manual will tell you if you need a CF type I or CF II, or both."
2740231063,false,finalized,30,5/14/2020 09:19:18,1.2,0.6,B000L212HC,,http://ecx.images-amazon.com/images/I/51whgYqON5L.jpg,The Prestige [Blu-ray],7943228821,"Then, at the end, Nolan surprises us -- and it turns out that he hasn't revealed all that he could have."
2740231064,false,finalized,30,5/14/2020 09:23:45,1.4,0.49,B0061ZFWBU,,http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,1602669481,A good deal for a long time benefit!
2740231065,false,finalized,30,5/14/2020 09:19:01,1.2,0.702,B003RHZ66Q,,http://ecx.images-amazon.com/images/I/51VSSaW5VAL.jpg,Barbie: A Fashion Fairytale,1263614171,"But, marketing the Fashion Fairytale line of Barbie dolls and putting Ken in ridiculous situations is ALL this 80-minute movie does."
2740231066,false,finalized,30,5/14/2020 10:14:44,1.07,0.573,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,10384932371,and he loves adding topping and counting how many of them are on each slice!
2740231067,false,finalized,30,5/17/2020 11:10:20,0.17,0.373,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1414715021,(take Girl with the Dragon Tattoo for example).
2740231068,false,finalized,30,5/14/2020 09:51:19,1.0,0.683,B008MPKAPK,,http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",1473594571,"and they do not interfere, which I can't say for some other inexpensive"
2740231069,false,finalized,30,5/14/2020 09:20:07,0.53,0.718,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,1929936261,And of course my favorite...
2740231070,false,finalized,30,5/14/2020 09:25:58,0.4,0.611,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1206934031,Maybe I should return it???
2740231071,false,finalized,30,5/14/2020 09:11:41,0.83,0.687,0061235970,,http://ecx.images-amazon.com/images/I/61ARpCYs2bL.jpg,Fancy Nancy: Tea for Two,3782699641,Do not buy a paperback book from Amazon.
2740231072,false,finalized,30,5/14/2020 09:24:59,1.3,0.586,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,6229648905,As the pathways move you can move your game piece as far as the path will take them.
2740231073,false,finalized,30,5/14/2020 09:33:49,0.77,0.559,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,20490976351,i guess for the 10 minutes they was working.
2740231074,false,finalized,30,5/14/2020 09:35:02,0.87,0.806,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3155017731,"I've seen, a simple CA glue ( Super Glue- epoxy), Titebond, or Gorilla Glue would work perfectly."
2740231075,false,finalized,30,5/14/2020 10:01:41,0.73,0.629,B00LOY6G1I,,http://ecx.images-amazon.com/images/I/81TkoSkhO-L.jpg,"Juggle Bubbles Activity Kit, Bubble Maker, Bubble Game, SEEN ON TV",2096907391,Harriet Carter has it for $9.99.
2740231076,false,finalized,30,5/14/2020 08:46:47,1.47,0.562,B001NESPHC,,http://ecx.images-amazon.com/images/I/51czCy04hwL.jpg,My One And Only Thrill,8903524031,It is the best I've heard in many years!!!!!
2740231077,false,finalized,30,5/17/2020 11:10:28,1.13,0.562,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1340820681,"My girls, 5 and 8, will set this up and play for hours with no adult intervention required."
2740231078,false,finalized,30,5/14/2020 09:19:16,1.17,0.453,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1972951271,"He had warned me that it was going to be a complete mind rollercoaster, but I did not believe him."
2740231079,false,finalized,30,5/17/2020 11:13:05,1.17,0.637,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,9143659331,Water cannon arrived broken.
2740231080,false,finalized,30,5/14/2020 09:26:50,1.63,0.482,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3176150561,He uses them for studying because they do a very good job of blocking out background noise and distractions.
2740231081,false,finalized,30,5/14/2020 09:18:39,1.53,0.499,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2591030731,"That said, this morning, 5 months and 1 week after purchase, the left earpiece started failing -- intermittent sound."
2740231082,false,finalized,30,5/14/2020 09:23:06,1.37,0.605,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1863036295,A great gift very well-received.
2740231083,false,finalized,30,5/14/2020 09:14:44,1.5,0.563,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1199595451,Splitter doesn't work any way I try to connect it.
2740231084,false,finalized,30,5/14/2020 09:23:35,0.3,0.526,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",3573358721,Another thing is the service.
2740231085,false,finalized,30,5/17/2020 11:41:06,0.83,0.687,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,650977,It is within the stack I'll take when retiring to a deserted island.
2740231086,false,finalized,30,5/14/2020 09:19:33,0.93,0.68,B0061ZFWBU,,http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,21854143401,The first one lasted almost a year.
2740231087,false,finalized,30,5/14/2020 09:29:49,1.53,0.562,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,13596193791,A great guide - easy to read.
2740231088,false,finalized,30,5/14/2020 09:23:44,0.57,0.616,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3226529911,"and I need for building houses, forts, castles, etc."
2740231089,false,finalized,30,5/17/2020 12:11:45,0.2,0.476,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,42345690,Also the quote about taxes
2740231090,false,finalized,30,5/17/2020 11:11:32,1.27,0.629,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,15620254361,"Yes, it works, but the case is super annoying in how its set up."
2740231091,false,finalized,30,5/17/2020 11:10:33,1.4,0.611,B00004RD54,,http://ecx.images-amazon.com/images/I/71eihBGDpML.jpg,Rock 'n' Roll Animal (Live),1115743811,"the band is very skilled, like a quality jam band would be."
2740231092,false,finalized,30,5/14/2020 09:19:29,0.6,0.663,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,1829056341,You'll wonder how you every lived without
2740231093,false,finalized,30,5/14/2020 09:19:31,1.37,0.605,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,2763951231,"""Saam Medical Meditation"" is a great complement to ""The Complete C.S. Lewis"" and to better understanding the life and meditations of Jesus Christ."
2740231094,false,finalized,30,5/14/2020 09:35:07,1.67,0.537,B001SLFN7U,,http://ecx.images-amazon.com/images/I/61wRWjOX++L.jpg,CowboyStudio Hand Painted Blue and Purple Muslin Photo Backdrop,3281294521,The actual product is MUCH lighter - think white with pale blue and a splatter of light purple here and there.
2740231095,false,finalized,30,5/14/2020 09:13:27,1.63,0.547,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1505830001,"At the beginning, Carrie's voice is the strongest and dictates THE WINTER SEA, but as her memories become more and more powerful, Sophia's story is the one that begins to take over."
2740231096,false,finalized,30,5/14/2020 09:24:52,1.27,0.573,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,2848087301,My grandchildren loved this play table.
2740231097,false,finalized,30,5/14/2020 08:54:46,1.33,0.65,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",2129120745,Ryder sits easily on his ATV but does look slightly odd when not on it
2740231098,false,finalized,30,5/14/2020 09:39:07,0.57,0.559,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,2104701251,It said minor damage to the box.
2740231099,false,finalized,30,5/14/2020 09:33:49,1.27,0.629,B0019FHM9M,,http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",1580149441,Upon recieving it it was already used and damaged.
2740231100,false,finalized,30,5/14/2020 09:12:56,1.2,0.542,B00CKH9URU,,http://ecx.images-amazon.com/images/I/7178tVWycxL.jpg,Max Steel Interactive Steel with Turbo Sword,2368018551,I bought this for my 5 year old nephew and he loves it.
2740231101,false,finalized,30,5/14/2020 09:21:24,0.43,0.616,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1367608261,Can he go to his parents for help?Nora is an upscale housewife.
2740231102,false,finalized,30,5/14/2020 09:27:15,0.33,0.596,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,1581863271,Burnt Marshmallow (Light Brown) - makes ya hungry.
2740231103,false,finalized,30,5/14/2020 09:19:43,0.43,0.559,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",2442556491,so I had to line it with white poster board.
2740231104,false,finalized,30,5/14/2020 08:51:22,1.2,0.6,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1160376291,In order to use this I have to unplug one or the other
2740231105,false,finalized,30,5/14/2020 09:24:30,1.37,0.482,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,3287988,"If you approach the book with an interest in personal  finances and an open mind, I very much doubt that you will be dissapointed."
2740231106,false,finalized,30,5/14/2020 09:32:32,0.6,0.663,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,2506191951,"Hopefully,  by the end of the year they will All of our students love legos."
2740231107,false,finalized,30,5/17/2020 11:10:30,1.47,0.618,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,1447676791,"It was so good that I was hesitant to read its sequel, WORLD WITHOUT END, because I feared he could never come near it."
2740231108,false,finalized,30,5/14/2020 09:10:29,1.7,0.526,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1584793661,The B&W P5 Has very good natural sound reproduction.
2740231109,false,finalized,30,5/14/2020 09:29:27,1.37,0.482,B0042FDCMM,,http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,1608251481,I walk with Jane almost everyday now and I love it.
2740231110,false,finalized,30,5/14/2020 09:28:07,1.13,0.67,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1230620321,I researched ultra wide angle lenses for about two weeks before I finally bit the bullet and bought this lens.
2740231111,false,finalized,30,5/14/2020 08:43:59,1.1,0.597,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),1707632901,I had to send CD Changer to California repair for replacement of lazer reader......
2740231112,false,finalized,30,5/14/2020 09:55:46,1.37,0.482,B00004RD54,,http://ecx.images-amazon.com/images/I/71eihBGDpML.jpg,Rock 'n' Roll Animal (Live),1038077915,"The best ever version of ""Rock n Roll"" is also included for good measure."
2740231113,false,finalized,30,5/17/2020 11:13:05,0.7,0.69,B00HWWDV5A,,http://ecx.images-amazon.com/images/I/71Zv11kUTjL.jpg,Symphonica,1533892515,still have not received my cd have been in touch with amazon
2740231114,false,finalized,30,5/14/2020 09:19:18,1.0,0.632,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,3208024021,I'll be purchasing More Joe Bonamassa CD's for sure!
2740231115,false,finalized,30,5/14/2020 08:54:21,1.73,0.442,0062065254,,http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,2416087761,"The plot is poorly structured and mostly not believable, the characters not very interesting or compelling."
2740231116,false,finalized,30,5/14/2020 09:28:36,1.63,0.482,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1347515,The book is interesting and relatively informative about millionaires.
2740231117,false,finalized,30,5/14/2020 09:23:39,0.9,0.539,B008B68IUY,,http://ecx.images-amazon.com/images/I/712BE74LwKL.jpg,Monster High Travel Scaris Convertible Vehicle,1880348681,was an awesome thing at the holiday time!
2740231118,false,finalized,30,5/14/2020 09:19:30,0.47,0.562,B00005JPMZ,,http://ecx.images-amazon.com/images/I/91vXjsklrTL.jpg,TMNT,1483567871,I do imagine that they will love it though...
2740231119,false,finalized,30,5/14/2020 09:35:07,0.97,0.605,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1330192981,Though the conclusion was heavy on the historical perspective
2740231120,false,finalized,30,5/17/2020 11:15:18,1.6,0.554,0064430170,,http://ecx.images-amazon.com/images/I/61ZfoLVFjnL.jpg,Goodnight Moon,1239788611,"This is an all time favorite children's book, with wonderful illustrations."
2740231121,false,finalized,30,5/14/2020 09:35:45,0.53,0.618,B00LOY6G1I,,http://ecx.images-amazon.com/images/I/81TkoSkhO-L.jpg,"Juggle Bubbles Activity Kit, Bubble Maker, Bubble Game, SEEN ON TV",2143724441,I know there are a lot of bad reviews
2740231122,false,finalized,30,5/14/2020 09:04:19,1.63,0.547,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,2262232511,"No volume at all, even with my ipod/iphone cranked."
2740231123,false,finalized,30,5/17/2020 11:13:04,1.33,0.537,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1356552385,There is slight distortion at 10mm
2740231124,false,finalized,30,5/17/2020 11:10:30,0.37,0.605,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,3384834,"Meanwhile, those fools  who are catagorized as living below (PAW)"
2740231125,false,finalized,30,5/14/2020 09:42:26,1.03,0.657,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),2129204711,"As a matter of fact, I am glad the Sony was a lemon because otherwise I never would have ended up with the far superior Yamaha."
2740231126,false,finalized,30,5/14/2020 09:11:41,1.1,0.597,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,9123835665,Daughter loves this game at twelve
2740231127,false,finalized,30,5/14/2020 10:14:44,0.17,0.453,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1143025801,To do with as I please?I would say the answer should be--
2740231128,false,finalized,30,5/14/2020 09:23:26,0.67,0.65,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",2505041221,First off - its not a Bogen-Manfrotto.
2740231129,false,finalized,30,5/14/2020 09:29:51,0.83,0.778,B0002COTDA,,http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,1001804751,"Of course, there are many good Columbo websites, and helpful reviewers have listed the information here, but it still seems backassward to have to select the title first to get only minimal information."
2740231130,false,finalized,30,5/14/2020 09:03:09,1.37,0.605,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,1620049781,Some channels better than others but it beats paying cable.
2740231131,false,finalized,30,5/14/2020 09:51:19,1.23,0.559,B000AO3L84,,http://ecx.images-amazon.com/images/I/41XAEKR9D1L.jpg,Canon 430EX Speedlite Flash for Canon EOS SLR Cameras - Older Version,1122688021,but that is because it is built well.
2740231132,false,finalized,30,5/17/2020 11:13:29,0.73,0.772,B00BPEJX12,,http://ecx.images-amazon.com/images/I/81jxyrC7rEL.jpg,The World's End [Blu-ray],1943002491,that's when the movie really gets going.
2740231133,false,finalized,30,5/14/2020 09:24:30,1.3,0.526,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,15508763441,I feel like it's one of those games that just sits on the shelf for a long time and only comes out when we are burned out of our regular game night
2740231134,false,finalized,30,5/14/2020 09:15:29,1.2,0.476,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1329131661,I kept tossing their standard headphones in my drawer because never would fit my ears.
2740231135,false,finalized,30,5/14/2020 09:06:54,0.47,0.618,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,2344563171,I ordered the batcave for my 3 year old son for Christmas and wanted to set it up ahead of time
2740231136,false,finalized,30,5/14/2020 09:11:41,1.57,0.496,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1122795451,"It's takes AA batteries, so you'll never have to worry about charging some specialty battery or whatnot."
2740231137,false,finalized,30,5/14/2020 09:26:27,1.17,0.637,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",2254560,And he does  this better than any other writer of the past or present time.
2740231138,false,finalized,30,5/17/2020 11:10:37,1.4,0.554,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,20593938811,Clearly the plastic used is not build to stand up to the sun.
2740231139,false,finalized,30,5/14/2020 09:23:26,0.73,0.68,B000002IAO,,http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,5154940471,The other side was a stinker.
2740231140,false,finalized,30,5/17/2020 11:10:28,1.4,0.554,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,3447322391,Grace Digital also offers great customer service with the product.
2740231141,false,finalized,30,5/14/2020 09:08:36,0.17,0.373,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1302582351,"(refer to ""survivorship bias"" on that)."
2740231142,false,finalized,30,5/17/2020 11:13:12,0.27,0.512,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",2223565835,I had to cancel order through no fault of the sellers.
2740231143,false,finalized,30,5/14/2020 09:15:58,0.9,0.7,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,13554153891,There really ain't much middle ground.
2740231144,false,finalized,30,5/14/2020 09:19:10,1.17,0.582,B000UJBY4W,,http://ecx.images-amazon.com/images/I/713ZDCxq8OL.jpg,The Best Of Chicago: 40th Anniversary Edition (2CD),1129522001,This edition has comments provided by the band.
2740231145,false,finalized,30,5/14/2020 09:23:32,0.43,0.559,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1220944771,"That at any moment a door might appear in my home, or that I'll open a door and find something else behind it..."
2740231146,false,finalized,30,5/14/2020 09:12:56,1.43,0.616,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1601085141,"To me, this story is all about the power of hope and love and learning to never give up."
2740231147,false,finalized,30,5/14/2020 10:01:41,0.6,0.611,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,3104776211,Read this after seeing the show.
2740231148,false,finalized,30,5/17/2020 12:11:45,0.67,0.65,B0001WE6U2,,http://ecx.images-amazon.com/images/I/71Y5cye6RCL.jpg,Nikon HB-32 Flower Type Lens Shade for 18-70mm DX Nikkor Lens,1946064801,"After it broke, I had to replaced it ASAP."
2740231149,false,finalized,30,5/14/2020 09:17:40,0.2,0.476,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1922722031,"This was definitely the case with me, so"
2740231150,false,finalized,30,5/14/2020 09:47:44,1.2,0.6,B000IHY9UM,,http://ecx.images-amazon.com/images/I/51Hi0NCgxKL.jpg,Da-fat Burning Dance Mix,1125671211,They also move very quickly through the dance moves...
2740231151,false,finalized,30,5/14/2020 09:42:53,1.1,0.746,B008CQVSXC,,http://ecx.images-amazon.com/images/I/71rAqOHdXEL.jpg,urBeats In-Ear Headphone - White,3086644511,You will not receive your purchase and they will not respond to any emails.
2740231152,false,finalized,30,5/14/2020 09:27:24,1.4,0.49,B008MPKAPK,,http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",2252230961,"Size is fantastic, overall for"
2740231153,false,finalized,30,5/17/2020 11:11:22,1.83,0.373,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,1563917871,found that after one month the battery works at full capacity and the battery meter is very accurate.
2740231154,false,finalized,30,5/14/2020 10:02:32,1.53,0.499,B000IHY9UM,,http://ecx.images-amazon.com/images/I/51Hi0NCgxKL.jpg,Da-fat Burning Dance Mix,1199673161,"If you are looking for a real dance workout, then this is not the dvd for you, Denise doesn't dance that"
2740231155,false,finalized,30,5/14/2020 09:09:26,0.73,0.629,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,2024123811,We bought this game for my son who loves playing games.
2740231156,false,finalized,30,5/18/2020 11:34:57,1.57,0.559,B0042FDCMM,,http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,1279613221,Good cardio workout for those over 50ish.
2740231157,false,finalized,30,5/14/2020 09:18:26,1.1,0.597,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,1197026841,I admire her for her contribution to the genre - she is one of the greats.
2740231158,false,finalized,30,5/14/2020 09:25:24,1.07,0.727,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1335568041,The women were strong and positive role models.
2740231159,false,finalized,30,5/14/2020 08:54:39,1.5,0.563,B000002IAO,,http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,1023277271,"And if you want a true landmark acid/hard rock album of the late 60s, this is your ticket to happiness."
2740231160,false,finalized,30,5/14/2020 09:23:26,1.27,0.512,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",3078456741,Recommed for selenas fans!
2740231161,false,finalized,30,5/17/2020 11:10:48,0.8,0.653,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,2249219641,The rest of the binder didn't help either.
2740231162,false,finalized,30,5/14/2020 09:34:01,1.27,0.512,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,2405103781,Now my system is a lot better.
2740231163,false,finalized,30,5/14/2020 09:21:39,0.67,0.745,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1018212511,"I told him how much I admired his $90,000 Excalibre and how great it must be to"
2740231164,false,finalized,30,5/14/2020 09:20:59,0.87,0.718,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,2138859531,It still holds up well today.
2740231165,false,finalized,30,5/17/2020 11:13:35,0.93,0.727,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,13532861071,"I'm leaving for vacation, I attached the lens and the lens says that it's not attached."
2740231166,false,finalized,30,5/14/2020 09:21:10,0.17,0.373,0399162089,,http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,1818475341,Im not even going to give it to her now..
2740231167,false,finalized,30,5/17/2020 12:41:47,1.67,0.471,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),1937468905,the wood housing combined with the metal accents created a very unique and beautiful aesthetic.
2740231168,false,finalized,30,5/14/2020 09:22:29,1.7,0.458,B00092KD9C,,http://ecx.images-amazon.com/images/I/61rxbuyb3gL.jpg,OP/TECH USA 1504372 Pro Loop Strap (Royal),1260848101,"Long, durable, ...pretty comfortable."
2740231169,false,finalized,30,5/14/2020 09:23:30,1.13,0.67,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,2941699861,Do not waste your money and time.
2740231170,false,finalized,30,5/14/2020 09:32:12,1.4,0.554,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,1729159241,It worked properly for about five hours and was dead.
2740231171,false,finalized,30,5/14/2020 09:21:42,1.47,0.499,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,1399117911,"In spite of the lackluster sound, I still love this radio."
2740231172,false,finalized,30,5/14/2020 09:14:00,0.73,0.629,B003HC9JIW,,http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,1362791141,of course they had it along with all the other exercise-tv workout shows.
2740231173,false,finalized,30,5/14/2020 09:27:47,1.37,0.482,B0007QKMQY,,http://ecx.images-amazon.com/images/I/51G31QKNJFL.jpg,Canon Digital Rebel XT 8MP Digital SLR Camera,1027161931,The only thing you can ding this package for is that it doesn't come with any compact flash
2740231174,false,finalized,30,5/17/2020 11:40:19,1.3,0.586,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,3132001401,the software feels like you're using a 2004 electronic.
2740231175,false,finalized,30,5/14/2020 09:14:43,0.33,0.471,B000ANVPPQ,,http://ecx.images-amazon.com/images/I/51VKBZFQRRL.jpg,McLintock! (Authentic Collector's Edition),1300098761,"There is a barbecue in celebration, and dancing."
2740231176,false,finalized,30,5/14/2020 09:23:34,1.03,0.657,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1621671735,Goods arrived as described and on time
2740231177,false,finalized,30,5/14/2020 09:23:17,1.17,0.582,B002GQPSZI,,http://ecx.images-amazon.com/images/I/71Jln8nSPPL.jpg,JVC Inner Ear Sports Clip Headphone,1780912851,Will buy again for sure though!
2740231178,false,finalized,30,5/14/2020 09:47:51,1.23,0.559,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,2721041871,There are rules which can be implemented to make this game easier.
2740231179,false,finalized,30,5/14/2020 09:19:09,1.13,0.562,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1139496,"This book has gotten a lot of good reviews in the media (Newsweek,"
2740231180,false,finalized,30,5/14/2020 09:06:54,0.67,0.537,B00DPKQ60A,,http://ecx.images-amazon.com/images/I/61gkJ76UizL.jpg,Yours Truly,1916828041,Kind of in between major events song.
2740231181,false,finalized,30,5/14/2020 08:48:58,1.27,0.573,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,20652532911,It’s also simple enough for them to teach others.
2740231182,false,finalized,30,5/14/2020 09:41:11,0.9,0.746,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",9301186165,"Grandson was thrilled to receive this, just another for his collection"
2740231183,false,finalized,30,5/14/2020 09:35:33,0.43,0.616,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,1772724731,"In fact, I unthinkingly started it right before I was set to leave for a week-long beach vacation."
2740231184,false,finalized,30,5/17/2020 11:14:13,1.63,0.482,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,2401485611,"Aside from being a cool presentation, the little red flyer is fully functional so I can see it being a cool toy for a kid."
2740231185,false,finalized,30,5/17/2020 11:42:35,1.27,0.68,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,1313963721,"Obviously, it is a keeper and lives up to the 50+ mile range on the box."
2740231186,false,finalized,30,5/14/2020 08:55:00,0.9,0.597,B00092KD9C,,http://ecx.images-amazon.com/images/I/61rxbuyb3gL.jpg,OP/TECH USA 1504372 Pro Loop Strap (Royal),1809177581,but I ended up taking them off and put but back my old reliable Op/Tech.
2740231187,false,finalized,30,5/17/2020 11:15:18,0.33,0.537,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),20446115081,May just return it because of that....
2740231188,false,finalized,30,5/14/2020 09:21:24,1.3,0.586,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1095199551,"It should only be read, however, by serious book readers; an incautious reader could easily be confused by the changes in fonts, colors, and the directions of the print."
2740231189,false,finalized,30,5/14/2020 09:36:12,1.47,0.499,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,2828692131,They are 50 miles out from me and it works great
2740231190,false,finalized,30,5/14/2020 08:58:33,1.83,0.373,B00VG90446,,http://ecx.images-amazon.com/images/I/51O-QlBLZKL.jpg,"Flexion KS-902 Kinetic Series Wireless Bluetooth Noise Cancelling Headphones with Microphone, Black",2653672701,"yes they needed adjusting because I sweat like crazy on HIIT workouts, but they stood up to the test and passed with flying colors, music sounded great, connection to both my Apple Watch and my iPhone could not have been smoother and the connection stayed which was perfect."
2740231191,false,finalized,30,5/14/2020 09:24:52,1.43,0.559,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",1327573141,I found this to be a really solid book of advice for getting your life in order.
2740231192,false,finalized,30,5/14/2020 09:19:22,1.43,0.496,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,1316498431,You cannot beat the sound quality for the price.
2740231193,false,finalized,30,5/14/2020 09:29:52,0.8,0.748,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1350161581,"Audrey is bailed out by her fiancé, Marvin Striker, who is positive that the arrest was a big mistake."
2740231194,false,finalized,30,5/17/2020 11:15:18,1.23,0.667,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),1155723661,"In this installment, Harry Potter is getting a bad rap because no one believes Big V is really back."
2740231195,false,finalized,30,5/17/2020 11:41:14,1.63,0.482,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,3277486311,"Wonderful, as with all Canon products I've ever purchased!"
2740231196,false,finalized,30,5/14/2020 09:15:58,0.17,0.373,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1413250451,It is something that I don't think about.
2740231197,false,finalized,30,5/14/2020 10:14:44,1.23,0.616,B000OVLBFS,,http://ecx.images-amazon.com/images/I/518hg7kiAPL.jpg,Jesse Stone: Night Passage,1194613261,Enjoyed the whole series.
2740231198,false,finalized,30,5/14/2020 09:27:13,1.53,0.499,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3278891371,"So great to find an affordable, quality toy such as this."
2740231199,false,finalized,30,5/14/2020 09:46:41,1.07,0.629,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1846571451,But did prevent hot spots and harsh shadows.
2740231200,false,finalized,30,5/14/2020 09:35:07,1.07,0.512,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,1813781871,I am applying this to my career in every way that I can.
2740231201,false,finalized,30,5/17/2020 11:15:18,1.0,0.577,B0042FDCMM,,http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,1259580811,And I have to add that Jane looks terrific!
2740231202,false,finalized,30,5/17/2020 11:41:06,0.73,0.629,B00LOY6G1I,,http://ecx.images-amazon.com/images/I/81TkoSkhO-L.jpg,"Juggle Bubbles Activity Kit, Bubble Maker, Bubble Game, SEEN ON TV",2412267441,All of us should be refunded.
2740231203,false,finalized,30,5/14/2020 09:25:50,1.6,0.49,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1309317691,"They are comfortable, and I could probably sleep in them if I wished."
2740231204,false,finalized,30,5/14/2020 09:29:27,1.13,0.67,B00004RD54,,http://ecx.images-amazon.com/images/I/71eihBGDpML.jpg,Rock 'n' Roll Animal (Live),9564535115,It is heavy rock in every sense of the word.
2740231205,false,finalized,30,5/14/2020 09:14:33,0.63,0.706,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1738313521,I have been shooting with Canon for thirty years.
2740231206,false,finalized,30,5/14/2020 09:27:02,0.93,0.629,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,1797824921,You just stick it back in the box and you're done.
2740231207,false,finalized,30,5/14/2020 08:54:39,1.07,0.573,0790731886,,http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),19207840,And at a price like this you couldn't possibly go wrong.
2740231208,false,finalized,30,5/14/2020 09:23:37,1.13,0.562,B000HKDE7Y,,http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,1198759071,it was way beyond what I expected!
2740231209,false,finalized,30,5/14/2020 09:15:57,1.4,0.554,B000L212HC,,http://ecx.images-amazon.com/images/I/51whgYqON5L.jpg,The Prestige [Blu-ray],1248856321,"The prestige is a beautiful film, that draws you into the stage of magic, in a world on the verge of a technological change."
2740231210,false,finalized,30,5/14/2020 09:27:29,0.77,0.667,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1401174211,Even more of Carrie and Graham's story.
2740231211,false,finalized,30,5/14/2020 08:56:15,0.7,0.737,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,664532,Tupac was the best rapper in the whole world and people did not care.
2740231212,false,finalized,30,5/14/2020 09:56:35,1.33,0.471,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3221896731,My daughter loved that there were pink and purple in the set too.
2740231213,false,finalized,30,5/14/2020 09:22:29,0.77,0.559,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1238948671,"However, is is passable even if questionable."
2740231214,false,finalized,30,5/14/2020 09:15:57,1.7,0.458,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,1576318691,Well constructed and comes in a very nice wooden storage box.
2740231215,false,finalized,30,5/14/2020 08:58:33,1.33,0.596,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,2896387661,Biggest downside was a struggle to fit together some configurations of blocks.
2740231216,false,finalized,30,5/14/2020 09:26:03,1.2,0.4,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,13168089341,Was a gift for my niece & a friend's kid & they both loved the concept.
2740231217,false,finalized,30,5/14/2020 09:19:00,1.33,0.537,B00062RV18,,http://ecx.images-amazon.com/images/I/71Kebi5JlZL.jpg,Educational Insights GeoSafari Motorized Solar System,15337789731,Very hard to separate into the right positions.
2740231218,false,finalized,30,5/14/2020 09:32:00,0.77,0.667,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,1014528411,"As one other review stated, ""Painful""!"
2740231219,false,finalized,30,5/17/2020 11:10:20,1.57,0.496,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1214091061,"This is it folks, this is the beginning of heavy metal right here, essentially Black Sabbath started two genres at once, heavy metal and doom metal, of course niether one was called that at the time of its release."
2740231220,false,finalized,30,5/14/2020 09:47:59,1.17,0.582,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,4065417265,I sometimes put bath bubbles in the water to get a foam affect which she loves.
2740231221,false,finalized,30,5/14/2020 09:19:43,1.67,0.471,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,21843812291,The game was easy to learn and teach.
2740231222,false,finalized,30,5/14/2020 09:26:07,1.07,0.442,B0010K8IM6,,http://ecx.images-amazon.com/images/I/61veTElGitL.jpg,"Pyle 3000 Watt Premium Home Audio Power Amplifier - Portable 4 Channel Surround Sound Stereo Receiver w/ Speaker Selector & Remote - For Amplified TV, Subwoofer Speakers, Theater & PA System - PT3300",21559854141,out of them I am happy with the purchase
2740231223,false,finalized,30,5/14/2020 09:05:10,1.47,0.499,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,2782099901,It doesn't work in the reverse direction.
2740231224,false,finalized,30,5/14/2020 09:50:10,0.77,0.716,B000002IAO,,http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,1123640091,"There was an F-100 at Tuy Hoa that had the name ""Iron Butterfly"" as its nose art - cool."
2740231225,false,finalized,30,5/14/2020 09:14:00,1.23,0.559,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,652974,You wont regret  buying this album
2740231226,false,finalized,30,5/14/2020 09:41:09,1.2,0.542,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,16259933381,but I did give it to my family and it has worked OK for them
2740231227,false,finalized,30,5/14/2020 09:25:24,0.47,0.499,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],1863877141,I remember watching this concert on the TV and wishing
2740231228,false,finalized,30,5/14/2020 09:19:43,0.87,0.618,0790731886,,http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),1303075131,I would have been happy if they just sent me the darn movie even if it was a month after ordering it.
2740231229,false,finalized,30,5/14/2020 09:09:36,1.67,0.471,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1357019401,"Also, the elevator gets stuck quite a bit and you have to force it through certain areas."
2740231230,false,finalized,30,5/17/2020 11:10:56,1.1,0.651,B008CQVSXC,,http://ecx.images-amazon.com/images/I/71rAqOHdXEL.jpg,urBeats In-Ear Headphone - White,1514812701,"I don't mind paying ""superior"" pricing for superior quality and performance."
2740231231,false,finalized,30,5/14/2020 09:53:28,1.43,0.559,0783225482,,http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,2600719751,she is a pretty brilliant actress and she has great chemistry with Goldie Hawn here who can be quite hysterical in comedy herself.
2740231232,false,finalized,30,5/17/2020 11:10:31,1.0,0.683,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],2080089581,I have seen the Eagles in concert 4 times after they re-grouped and totally enjoyed every one of the concerts.
2740231233,false,finalized,30,5/17/2020 11:15:00,1.33,0.537,B008B68IUY,,http://ecx.images-amazon.com/images/I/712BE74LwKL.jpg,Monster High Travel Scaris Convertible Vehicle,1504756331,Can fit 4 dolls which is nice.
2740231234,false,finalized,30,5/14/2020 09:21:46,1.07,0.573,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2848025461,I am loving the nylon cord.
2740231235,false,finalized,30,5/18/2020 11:35:25,1.27,0.727,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1190393835,Its such a shame because my son absolutely adores his batman toys but as parents we have shelled out a lot of money for cheap Chinese junk which Im
2740231236,false,finalized,30,5/17/2020 11:40:19,1.87,0.34,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),1916265955,"The wood helps with acoustics, and the sound i get from these is clear and beautiful."
2740231237,false,finalized,30,5/17/2020 11:12:38,0.47,0.618,B00CKH9URU,,http://ecx.images-amazon.com/images/I/7178tVWycxL.jpg,Max Steel Interactive Steel with Turbo Sword,1856111341,Didn't get to play with for just a dew days
2740231238,false,finalized,30,5/14/2020 09:28:01,1.63,0.482,B00092KD9C,,http://ecx.images-amazon.com/images/I/61rxbuyb3gL.jpg,OP/TECH USA 1504372 Pro Loop Strap (Royal),1095972465,When you want to set the camera on a tripod then the main part of the strap will detach easily by undoing the plastic click fasteners (which seem very robust).This
2740231239,false,finalized,30,5/14/2020 09:11:46,1.37,0.547,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,13113428145,This is TINY!!The photo makes it look much bigger than it
2740231240,false,finalized,30,5/17/2020 11:10:56,0.6,0.554,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,13151843951,This book was fir a friend.
2740231241,false,finalized,30,5/14/2020 10:10:07,0.67,0.596,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,5080871,Although a couple of songs should not have been in there
2740231242,false,finalized,30,5/14/2020 09:19:47,1.03,0.547,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,3724773281,"Unlike others who have previously written reviews, we had no problem with this item!"
2740231243,false,finalized,30,5/14/2020 09:29:27,0.1,0.3,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1309317691,"out!I am not a runner, so"
2740231244,false,finalized,30,5/14/2020 09:23:25,1.73,0.512,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,20745090631,"Overall it's a good table, been solid for 2 years now as long as you keep it dry and clean."
2740231245,false,finalized,30,5/14/2020 09:27:13,1.13,0.562,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,24543765811,"Careful when popping the pieces out of the cardboard, we tore a few."
2740231246,false,finalized,30,5/14/2020 09:09:56,1.6,0.49,B00013M6NU,,http://ecx.images-amazon.com/images/I/41XR3APDJBL.jpg,Nikon MH-61 Battery Charger for Nikon EN-EL5 Batteries,1181597431,"Strangely, though, it doesn't include an integrated or foldable AC plug -- you still need a power cable."
2740231247,false,finalized,30,5/14/2020 09:19:02,1.73,0.442,B0061ZFWBU,,http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,1514824601,", i do recommend it, i have been using it on my car portable DVD player, :)"
2740231248,false,finalized,30,5/14/2020 09:47:51,1.73,0.442,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),21306140881,The sound quality is great for the price.
2740231249,false,finalized,30,5/17/2020 11:11:16,1.57,0.496,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,2652338921,"Colors are vibrant, and I had very little ""bleed through"" or feathering in an Angie Grace book."
2740231250,false,finalized,30,5/14/2020 09:28:01,1.57,0.496,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,2865448911,"Easy to use, after several hands on lessons."
2740231251,false,finalized,30,5/14/2020 09:35:44,1.43,0.559,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,1833844031,It really helped me understand what mastering one's life is and how others have done it it their on way.
2740231252,false,finalized,30,5/14/2020 09:19:30,0.77,0.616,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],1555607181,"Run, don't walk to pick this blu ray up!"
2740231253,false,finalized,30,5/14/2020 09:47:59,0.93,0.68,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,16266048561,"She’s hooked, and is able to outsmart me almost every time!"
2740231254,false,finalized,30,5/14/2020 09:19:22,1.27,0.573,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,12044749701,This book has completely transformed the way I parent.
2740231255,false,finalized,30,5/14/2020 09:24:02,1.6,0.49,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1238033041,You can still achieve nice bokeh at f2.8... a great all around lens for close range.
2740231256,false,finalized,30,5/17/2020 11:10:56,0.67,0.596,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1104456771,"Isn't that like saying Elvis invented rock, which isn't true because many others contributed to the formation of rock as well?"
2740231257,false,finalized,30,5/14/2020 09:19:09,1.17,0.453,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1359219331,This was enjoyable but is it just me or did it just end leaving one going
2740231258,false,finalized,30,5/18/2020 11:36:15,0.53,0.67,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",53437160,and I am already seeing results.
2740231259,false,finalized,30,5/14/2020 09:23:32,1.0,0.447,B00LOY6G1I,,http://ecx.images-amazon.com/images/I/81TkoSkhO-L.jpg,"Juggle Bubbles Activity Kit, Bubble Maker, Bubble Game, SEEN ON TV",2354842491,They need to be a specific size (not too large or small)
2740231260,false,finalized,30,5/14/2020 09:23:25,1.13,0.499,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,2080231551,My 3 year old loves this toy!
2740231261,false,finalized,30,5/14/2020 09:56:52,1.37,0.605,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,1767120831,"My greatest hope was that this version would replicate the original feel of the money, tokens, property cards, dice, and the overall look of the game board."
2740231262,false,finalized,30,5/14/2020 09:13:02,1.13,0.562,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,688197,He is the  greatest of all time.
2740231263,false,finalized,30,5/14/2020 09:42:26,0.8,0.792,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1144745011,the dumb outlawz)but besides that really great ominious beat and tupacs
2740231264,false,finalized,30,5/14/2020 09:28:07,1.63,0.482,B000AO3L84,,http://ecx.images-amazon.com/images/I/41XAEKR9D1L.jpg,Canon 430EX Speedlite Flash for Canon EOS SLR Cameras - Older Version,1162317521,indoor shots will be fantastic compared to built-in flash..- be sure to turn OFF red-eye reduction on rebelXT (350) as it will not be needed
2740231265,false,finalized,30,5/14/2020 09:23:42,1.37,0.547,B00KU9LQUO,,http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,2074574505,and so the game is a bit unpredictable and there's very little strategy involved
2740231266,false,finalized,30,5/14/2020 09:41:11,1.4,0.554,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,13164141481,The appear to be made of decent quality materials.
2740231267,false,finalized,30,5/14/2020 09:27:15,0.4,0.611,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1599505151,"Phasellus sed nulla dui, ac dignissim justo."
2740231268,false,finalized,30,5/14/2020 09:35:02,1.23,0.559,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,2668659061,I played this game for years with my kids and loved it!
2740231269,false,finalized,30,5/14/2020 08:54:34,1.57,0.559,B000IHY9UM,,http://ecx.images-amazon.com/images/I/51Hi0NCgxKL.jpg,Da-fat Burning Dance Mix,1122586741,Denise's instruction is also poor in that she does not give adequate cues for what she is going to do next.
2740231270,false,finalized,30,5/17/2020 11:10:28,0.73,0.68,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",23043226051,anything paw patrol is a hit...
2740231271,false,finalized,30,5/14/2020 09:21:42,1.57,0.496,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1556697591,"Sue Grafton's ""alphabet"" series is one of the best ever, I love every one of them."
2740231272,false,finalized,30,5/14/2020 09:20:07,1.7,0.458,0790731886,,http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),20135695441,"Soundtrack is good, movie is funny, and feeling."
2740231273,false,finalized,30,5/14/2020 09:21:52,1.1,0.746,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,10247027705,Order never arrived & customer service appalling never replied to any of my emails
2740231274,false,finalized,30,5/14/2020 09:41:57,1.07,0.573,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1176809695,"Over all, no regrets in buying"
2740231275,false,finalized,30,5/17/2020 11:11:32,1.47,0.562,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1170725891,They dont stack on one another for storage because each food ste has a different size crate that it comes with.
2740231276,false,finalized,30,5/14/2020 09:21:46,0.2,0.4,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,8415596131,This is my first center speaker.
2740231277,false,finalized,30,5/14/2020 09:26:02,1.53,0.67,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1524218621,"I will also note that I contacted B&W about the headphones being painful, and they said that nobody has complained and can't help me!"
2740231278,false,finalized,30,5/17/2020 11:11:16,0.67,0.596,B0007QKMQY,,http://ecx.images-amazon.com/images/I/51G31QKNJFL.jpg,Canon Digital Rebel XT 8MP Digital SLR Camera,3535582121,I am a real estate agent and needed a decent camera for listing photos.
2740231279,false,finalized,30,5/14/2020 08:55:25,0.6,0.611,0553391135,,http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,2105710621,"- it's either been a relationship with themselves, their past or making peace with the relationships in their present."
2740231280,false,finalized,30,5/14/2020 09:41:50,1.63,0.547,B0061ZFWBU,,http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,1429678041,"These are a little smaller sized, great for a teenager or an adult with a small head (me!)."
2740231281,false,finalized,30,5/14/2020 10:13:41,1.47,0.618,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1019046801,"If you're looking for something different, exceptional, and constantly intriguing, then pick this book asap."
2740231282,false,finalized,30,5/18/2020 11:36:01,1.5,0.5,B000L212HC,,http://ecx.images-amazon.com/images/I/51whgYqON5L.jpg,The Prestige [Blu-ray],3159935151,"The extras consist of a 20 min behind the scenes and making of ""directors notebook"" feature, a few scenes that highlight the high definition aspect of the blu ray, and various artwork."
2740231283,false,finalized,30,5/14/2020 09:20:07,0.43,0.559,B0065WM4PQ,,http://ecx.images-amazon.com/images/I/512ieI1PQJL.jpg,Romantic Ocean Daren Sea Waves Projector Lamp MP3 iPhone Speaker LED Night Light (Blue),3300191981,I don't use any sound effect.
2740231284,false,finalized,30,5/14/2020 09:09:33,0.33,0.596,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,3239897,woth is  around a mill...
2740231285,false,finalized,30,5/14/2020 09:21:06,0.23,0.423,B0019FHM9M,,http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",3729438471,THIS SELLER FROM ALL AMAZON POSTS.
2740231286,false,finalized,30,5/14/2020 09:28:21,1.3,0.458,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,3572545771,This book should be required reading for anyone 18 years and up.
2740231287,false,finalized,30,5/14/2020 09:28:21,1.3,0.64,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3072417571,"Both of our kids,  5 and 7, rarely use the kits instructions and like to build whatever they imagine."
2740231288,false,finalized,30,5/14/2020 09:44:45,1.03,0.605,0061235970,,http://ecx.images-amazon.com/images/I/61ARpCYs2bL.jpg,Fancy Nancy: Tea for Two,15936273671,Fancy Nancy is a new favorite in our house!
2740231289,false,finalized,30,5/14/2020 08:58:33,1.07,0.629,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,2690804921,The 100 pieces filled a shoebox-sized bin to the top.
2740231290,false,finalized,30,5/14/2020 09:29:49,1.37,0.657,B008MPKAPK,,http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",2103307241,It is a bit challenging to tune in on am at night.
2740231291,false,finalized,30,5/17/2020 11:13:04,1.43,0.559,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,2929834441,The plot and the style are unexceptional.
2740231292,false,finalized,30,5/14/2020 09:24:42,1.47,0.618,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,24286518911,They get pretty loud but when turned up I have to lower the bass to prevent distortion.
2740231293,false,finalized,30,5/14/2020 09:12:01,1.2,0.542,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1460882111,- I find it completely reasonable for its weight.
2740231294,false,finalized,30,5/14/2020 09:26:21,1.5,0.5,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,6234335955,There is no set route round the board - you could start off in one direction and after other players have had their turn you could be somewhere completely different.
2740231295,false,finalized,30,5/18/2020 11:35:09,1.4,0.611,B003HC9JIW,,http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,1362791141,"Also, as with any Leslie workout you feel like she is in the room with you cheering you on."
2740231296,false,finalized,30,5/17/2020 11:41:14,1.17,0.522,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1177766701,I was pleased as punch to get this earlier than expected
2740231297,false,finalized,30,5/14/2020 09:19:29,1.53,0.499,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,2205374471,", it's simply breathtaking, Deserving of a whole galaxy of stars!!"
2740231298,false,finalized,30,5/14/2020 09:26:27,1.17,0.453,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1366439631,"If you can find one with it on it, I recommend it."
2740231299,false,finalized,30,5/14/2020 09:12:51,0.3,0.526,B000OVLBFS,,http://ecx.images-amazon.com/images/I/518hg7kiAPL.jpg,Jesse Stone: Night Passage,2439591571,I have all of the Jesse Stone movies now.
2740231300,false,finalized,30,5/14/2020 09:35:44,1.4,0.554,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,1167340281,"Van Morrison's 1970 album ""Moondance"" has always been acclaimed as one of the best albums in the history of rock music."
2740231301,false,finalized,30,5/14/2020 09:19:48,1.0,0.447,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1100196371,Perhaps he is genious for writing this.
2740231302,false,finalized,30,5/14/2020 09:12:29,1.07,0.442,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1240324021,"In the second half of the book, the authors focus on the cars and children of the wealthy."
2740231303,false,finalized,30,5/14/2020 09:14:31,1.23,0.761,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1793037901,Clear dialogue come from this speaker.
2740231304,false,finalized,30,5/14/2020 08:55:00,1.3,0.586,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1008413951,"""The Wizard"" is also a great track featuring Ozzy's blaring harmonica and some chaotic drumming from Bill Ward."
2740231305,false,finalized,30,5/14/2020 09:14:33,1.1,0.473,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1273004361,My 5 year old also loved playing it
2740231306,false,finalized,30,5/14/2020 09:27:02,1.3,0.586,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,889007,This is a wonderful come back for Cher.
2740231307,false,finalized,30,5/14/2020 09:21:20,0.1,0.3,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,1869261891,"but this is right there, in your face."
2740231308,false,finalized,30,5/17/2020 12:11:45,0.83,0.778,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",1630645341,I am proud to say this is the first book that I have completed all the way through in over a year.
2740231309,false,finalized,30,5/14/2020 09:23:32,1.03,0.547,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),1137932641,Perhaps dividing this into two movies would have allowed for more story and less plot.
2740231310,false,finalized,30,5/14/2020 09:23:17,1.03,0.547,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],2276661905,"But his music will live on and I've got some great memories of him and Don, Joe & Timothy B."
2740231311,false,finalized,30,5/14/2020 09:21:10,0.8,0.6,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,2810955251,This book is not exclusive like that.
2740231312,false,finalized,30,5/14/2020 09:24:23,0.3,0.526,B0061ZFWBU,,http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,1800312091,so i ordered them for my kids (age 2 and 4).
2740231313,false,finalized,30,5/14/2020 09:19:30,0.6,0.554,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,5716505,but I don't want to be challenged because of the book format.
2740231314,false,finalized,30,5/14/2020 09:56:11,1.57,0.496,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1212276201,This is one of the best books I have ever read in my life.
2740231315,false,finalized,30,5/14/2020 09:55:54,0.53,0.618,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,14468817481,so I didn't bother inspecting the item until it was time to play Santa.
2740231316,false,finalized,30,5/18/2020 11:35:25,0.8,0.653,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1289041781,At $9.95 you cannot go wrong.
2740231317,false,finalized,30,5/17/2020 11:11:22,1.37,0.547,B00KU9LQUO,,http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,13147543731,My nine year old has no issue with the game play and loves playing it
2740231318,false,finalized,30,5/14/2020 09:21:19,1.23,0.616,B00062RV18,,http://ecx.images-amazon.com/images/I/71Kebi5JlZL.jpg,Educational Insights GeoSafari Motorized Solar System,1547660671,Buy this product only if you want to be disappointed.
2740231319,false,finalized,30,5/14/2020 09:42:53,1.63,0.482,B000ME8R22,,http://ecx.images-amazon.com/images/I/61qnkfCQ2kL.jpg,"Sony NPFH50 H Series Actiforce Hybrid InfoLithium Battery for most Sony Camcorders and A230, A330 and A380 Alpha DSLR (Retail Packaging)",2652919431,but other then that this is a really good battery
2740231320,false,finalized,30,5/14/2020 09:21:42,1.23,0.667,B0000DZTIW,,http://ecx.images-amazon.com/images/I/71-BdYl9vzL.jpg,The Last Samurai,55119750,This is another masterpiece of Hans Zimmer.
2740231321,false,finalized,30,5/14/2020 09:23:12,1.07,0.512,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),16467020771,They're not just a little better than other $25.
2740231322,false,finalized,30,5/14/2020 09:30:30,1.03,0.547,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1255837211,"Let's not forget that the character ""Mr Han"" was also a great actor in this movie."
2740231323,false,finalized,30,5/14/2020 09:10:28,0.9,0.7,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1354582471,"I did finish the book, but it was a chore."
2740231324,false,finalized,30,5/14/2020 09:25:15,0.6,0.554,B000P0J09C,,http://ecx.images-amazon.com/images/I/81trsp4+MEL.jpg,Full Metal Jacket,1160550981,I love me some Stanley Kubrick.
2740231325,false,finalized,30,5/17/2020 11:10:27,0.93,0.68,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1994096681,There is nothing I can possibly write that will supplant the value of the sound samples on this page.
2740231326,false,finalized,30,5/14/2020 09:24:02,1.2,0.653,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1639054051,Worked once and then quit....may be end user error but speaking as an IT person with 20 years experience
2740231327,false,finalized,30,5/14/2020 09:06:52,0.1,0.3,B001196MG0,,http://ecx.images-amazon.com/images/I/11+6ow0DIwL.jpg,"Savage 107X12-1 Seamless Background Paper, 107-Inch x 12 Yards - Super White",2347350091,I haven't used it to be honest
2740231328,false,finalized,30,5/14/2020 09:23:17,0.97,0.482,B0000DZTIW,,http://ecx.images-amazon.com/images/I/71-BdYl9vzL.jpg,The Last Samurai,62289360,"For me, the best song is ""Taken"" and ""Spectres in The Fog"", because they are the main themes of Algren (Cruise) and Katsumoto (Watanabe)."
2740231329,false,finalized,30,5/14/2020 09:21:52,1.57,0.559,B0042FDCMM,,http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,1291788691,I was thrilled that even though it is labeled as a Walk Out video it is something you do inside (since our weather can be quite unpredictable in Colorado).
2740231330,false,finalized,30,5/14/2020 09:13:37,1.17,0.522,B00007E7K9,,http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,1189294051,"Little room for much else, but that's ok."
2740231331,false,finalized,30,5/14/2020 09:19:00,0.73,0.68,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,1735881571,He's going to want to break it out in single-digit weather! :)
2740231332,false,finalized,30,5/17/2020 11:10:43,1.5,0.619,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1256664201,"For all the creepiness, this is a pure joy to read, and I devoured five hundred pages of it in one day, with a hunger for more."
2740231333,false,finalized,30,5/14/2020 09:21:52,0.7,0.781,B008CQVSXC,,http://ecx.images-amazon.com/images/I/71rAqOHdXEL.jpg,urBeats In-Ear Headphone - White,1833614111,"ive had a pair of senheisers that i liked more, but i left those in a bar."
2740231334,false,finalized,30,5/14/2020 10:10:07,0.97,0.605,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1015422941,As I said before you must be crazy if you don't own this already.
2740231335,false,finalized,30,5/14/2020 09:14:36,1.5,0.5,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1136318481,I like how easy it was to upload the videos.
2740231336,false,finalized,30,5/14/2020 09:13:55,0.2,0.476,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),1910489845,Feel free to check out my review on my Youtube channel.
2740231337,false,finalized,30,5/14/2020 09:18:50,0.57,0.761,B00002E220,,http://ecx.images-amazon.com/images/I/51PCHRAW0PL.jpg,Last of the Dogmen,1283702261,"--it's already been billed but again, I have not recieved the movie!!!!Thank you."
2740231338,false,finalized,30,5/14/2020 09:10:45,0.57,0.559,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),1133937661,During the opening sequence I knew something was amiss
2740231339,false,finalized,30,5/14/2020 08:46:47,0.1,0.3,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,1270100301,Here we are...almost 2013
2740231340,false,finalized,30,5/14/2020 09:14:54,1.7,0.526,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,67585230,"There's a useful macro end to the zoom, which is true macro rather than"
2740231341,false,finalized,30,5/14/2020 09:12:32,1.0,0.632,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1151910421,Paranoid may be more even and have some of the best songs.
2740231342,false,finalized,30,5/14/2020 09:24:30,1.57,0.559,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,2468332771,Very uncomfortable to hang it around my neck coz it restricts my head movement.
2740231343,false,finalized,30,5/14/2020 08:55:20,1.27,0.442,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1001059421,The second great part of House of Leaves is that you can re-read the book and have an entirely different ride.
2740231344,false,finalized,30,5/14/2020 09:43:22,0.67,0.65,B001K5UQX0,,http://ecx.images-amazon.com/images/I/51I+oONHYKL.jpg,"Opteka 0.20X Professional Super AF Fisheye Lens for Nikon D4s, D4, D3x, Df, D810, D800, D750, D610, D600, D7200, D7100, D7000, D5500, D5300, D5200, D5100, D3300, D3200 and D3100 Digital SLR Cameras",1496077251,$47.82Shipping & Handling: $0.00  -----Total before tax: $47.82Sales Tax: $0.00  -----Total for This Shipment: $47.82
2740231345,false,finalized,30,5/14/2020 09:18:35,1.27,0.442,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,2815973761,Usual colors with a few added surprises.
2740231346,false,finalized,30,5/14/2020 09:46:10,1.43,0.559,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,13916270601,This pioneer is a much larger speaker than I thought.
2740231347,false,finalized,30,5/14/2020 09:35:07,1.37,0.657,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,16004317391,I have the exact same copy and it is good quality.
2740231348,false,finalized,30,5/17/2020 11:10:30,1.7,0.458,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,2119239505,"This means that little bits and pieces get lost in the bottom of the toy box, so beware, if you are interested in this toy, you will probably want to buy some kind of box to store it in."
2740231349,false,finalized,30,5/14/2020 09:38:49,1.43,0.616,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,16172325011,Great book that everyone should read.
2740231350,false,finalized,30,5/17/2020 11:13:41,1.5,0.563,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,1168366031,"With this setup, I get VHF channels down to 8 with nearly maximum strength (according to my tuner card)."
2740231351,false,finalized,30,5/14/2020 08:54:44,0.67,0.745,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,665691,Everyone has to be a hard core 2Pac fan!
2740231352,false,finalized,30,5/14/2020 08:54:31,1.1,0.597,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,2703466111,I read the reviews and thought these would be perfect because we only have one actual lego set for our kids.
2740231353,false,finalized,30,5/14/2020 09:25:57,1.27,0.442,B0002COTDA,,http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,1275021201,"If you, like me, missed some of these from the first year because the series was new and had not received cult acclaim yet, then purchase this one."
2740231354,false,finalized,30,5/17/2020 11:41:06,0.37,0.605,B001K5UQX0,,http://ecx.images-amazon.com/images/I/51I+oONHYKL.jpg,"Opteka 0.20X Professional Super AF Fisheye Lens for Nikon D4s, D4, D3x, Df, D810, D800, D750, D610, D600, D7200, D7100, D7000, D5500, D5300, D5200, D5100, D3300, D3200 and D3100 Digital SLR Cameras",16918567931,"I bought this lens for my ex-girlfriend, the cheating whore, needless to say we broke up."
2740231355,false,finalized,30,5/14/2020 09:18:41,1.33,0.65,B008MPKAPK,,http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",1534056821,For twenty bucks it is a bargain.
2740231356,false,finalized,30,5/14/2020 09:19:18,1.6,0.554,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1300463181,I took similar photos with and without the diffuser and the difference was amazing.
2740231357,false,finalized,30,5/14/2020 09:13:48,1.53,0.618,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,1000073211,"Even better, the movie will expose a whole new generation to Porter and hopefully will search out more of his music, only a fraction of which is contained here."
2740231358,false,finalized,30,5/14/2020 09:12:29,0.73,0.573,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,1471131661,You're better off staying away from the [[ASIN:
2740231359,false,finalized,30,5/14/2020 09:23:29,0.23,0.496,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,5891789,so its pretty irrelevant.
2740231360,false,finalized,30,5/14/2020 09:12:11,0.7,0.64,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],3075390471,Just picked it up after using it and the seam was ripped.
2740231361,false,finalized,30,5/14/2020 09:21:39,1.2,0.542,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",22146054701,My 3 year old loves this toy.
2740231362,false,finalized,30,5/14/2020 09:40:43,0.87,0.67,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,2044663571,I couldn't find one redeeming quality in him.
2740231363,false,finalized,30,5/14/2020 09:23:54,0.4,0.663,B000OG88NQ,,http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,2166550671,And I have lot's of Sony electronics....
2740231364,false,finalized,30,5/14/2020 09:48:14,0.37,0.547,B004UKNJCM,,http://ecx.images-amazon.com/images/I/915552Zm8zL.jpg,Whoowasit? Award-Winning Board Game Electronics,6958371445,"As the title says, if you are going to buy this"
2740231365,false,finalized,30,5/14/2020 09:20:29,0.73,0.772,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1869773711,and I am so glad we were able to get it for him.
2740231366,false,finalized,30,5/14/2020 09:14:44,1.17,0.637,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",1855443551,Chris manages to write about many of their experiences together with great honesty.
2740231367,false,finalized,30,5/14/2020 09:30:30,0.83,0.687,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1520779041,I found a vinyl version and what a difference!
2740231368,false,finalized,30,5/14/2020 10:12:20,0.57,0.559,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1185111221,and I could still sell it at the same price today)10.
2740231369,false,finalized,30,5/14/2020 09:14:05,1.77,0.423,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1159408791,"Feels just right, but a solid tripod or monopod is necessary if shooting in low light or using the longer focal length."
2740231370,false,finalized,30,5/14/2020 09:27:52,1.3,0.586,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,3057580291,Every parent in the world should have this game and play this with their kids.
2740231371,false,finalized,30,5/14/2020 09:55:54,0.87,0.618,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3451266771,"I can exchange them for more of the same, but I can't return them."
2740231372,false,finalized,30,5/14/2020 08:56:13,1.47,0.499,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1543596161,"Plus, I bought them used and they were perfect!"
2740231373,false,finalized,30,5/14/2020 09:23:25,1.67,0.471,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2803659191,"love em, sound great, look cool"
2740231374,false,finalized,30,5/14/2020 09:01:53,1.5,0.563,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,38975030,The playful arrangement of the title track with its jazzy infusions celebrates a different kind of magic.
2740231375,false,finalized,30,5/14/2020 09:35:44,1.53,0.499,0783225482,,http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,6060478,The film now takes on humor both diabolical and creative that takes us right through the last frame.
2740231376,false,finalized,30,5/14/2020 09:59:13,0.23,0.423,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),1133937661,During the action sequence at the end
2740231377,false,finalized,30,5/14/2020 08:51:43,0.2,0.476,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,59792720,maybe steal the money to buy the album????
2740231378,false,finalized,30,5/14/2020 09:24:02,1.53,0.499,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,26234760,The is a fabulous album with so much emotion and great performances all around.
2740231379,false,finalized,30,5/14/2020 09:14:44,1.67,0.471,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,1795478411,Great book and in great condition.
2740231380,false,finalized,30,5/14/2020 09:12:29,0.4,0.611,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,1384725191,I bought this Antenna last year.
2740231381,false,finalized,30,5/14/2020 09:05:10,1.33,0.699,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,64728140,"Spreading the magic is Natalie Cole, Elvis Costello, Sheryl Crow, Lara Fabian, Mario Frangoulis, Vivian Green, Mick Hucknall, Ashley Judd, Kevin Kline, Diana Krall, Lemar, Alanis Morissette and Robbie Williams putting their signature on a multitude of Porter's classic standards."
2740231382,false,finalized,30,5/14/2020 09:19:50,1.23,0.559,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,20512864431,Players need to think and work to find solutions.
2740231383,false,finalized,30,5/14/2020 09:13:21,1.4,0.49,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,1018939411,"the Diva Cher delights her fans with this great Album , and it also did very well on the charts."
2740231384,false,finalized,30,5/14/2020 09:18:44,0.97,0.482,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,3705356131,I enjoyed about the first third of this book.
2740231385,false,finalized,30,5/14/2020 09:15:44,1.47,0.562,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1208751151,"But, if you prefer a very straightforward reading experience, and are unwilling to try something this radical, I can certainly see where it would be a bit much for some readers."
2740231386,false,finalized,30,5/18/2020 11:35:20,0.73,0.573,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",2342248301,It didn't put it down the whole time he was here.
2740231387,false,finalized,30,5/14/2020 10:14:35,1.3,0.526,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,2993516311,There were no instructions.
2740231388,false,finalized,30,5/14/2020 09:47:44,1.33,0.537,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",2642734361,But this thing (the MyStudio cyclorama or whatever the fancy term is) allowed me to up my game and keep moving forward.
2740231389,false,finalized,30,5/14/2020 09:13:26,1.37,0.547,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1214453725,This is alot of money to pay for a product that seems to have a common problem.
2740231390,false,finalized,30,5/14/2020 09:55:46,1.03,0.605,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3260718711,My wallet loves this set!
2740231391,false,finalized,30,5/14/2020 09:25:33,1.37,0.482,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,20796981501,This game is lots of fun to play with family
2740231392,false,finalized,30,5/14/2020 09:12:51,0.9,0.7,0062065254,,http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,8120807501,But even the distractions of skinny dipping and beer can't take Joe too far from his brash confidence about what his own role in bringing resolution to the problem will be.
2740231393,false,finalized,30,5/14/2020 09:37:35,1.57,0.496,B0019FHM9M,,http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",1716756451,this is simple and easy and inexpensive.
2740231394,false,finalized,30,5/14/2020 09:13:22,1.43,0.496,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1146687321,I bought this lens a few weeks ago and so far I'm very pleased with it's performance.
2740231395,false,finalized,30,5/14/2020 08:49:39,1.17,0.687,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,514705,I loved this album in every way.
2740231396,false,finalized,30,5/14/2020 09:10:28,1.07,0.573,B003RHZ66Q,,http://ecx.images-amazon.com/images/I/51VSSaW5VAL.jpg,Barbie: A Fashion Fairytale,1329913421,one of my fave Barbie movies.
2740231397,false,finalized,30,5/14/2020 10:14:35,1.07,0.442,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1274151191,"My 3 year old daughter LOVES this ""Pizzaria"", as she calls it!"
2740231398,false,finalized,30,5/14/2020 09:08:33,0.57,0.559,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,57987980,Before buying The Millionaire Next Door you may have some questions.
2740231399,false,finalized,30,5/14/2020 09:20:25,1.57,0.496,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,1664985051,"affordable speakers, great price,and"
2740231400,false,finalized,30,5/14/2020 09:27:38,0.23,0.496,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",1499299541,I don't usually read books more than once
2740231401,false,finalized,30,5/14/2020 09:15:26,1.77,0.423,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,8953751601,"So versatile,  colourful & exciting to play with."
2740231402,false,finalized,30,5/14/2020 09:25:15,1.37,0.657,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1171078,CASH POOR!This book has  changed my life and the lives of all  I have recommended it to.
2740231403,false,finalized,30,5/14/2020 09:27:08,1.9,0.3,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1843997391,The product is high quality wood and really stands out as a toy that kids can really pretend to play with.
2740231404,false,finalized,30,5/14/2020 09:06:36,1.23,0.616,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,54438340,This album is without question a classic.
2740231405,false,finalized,30,5/14/2020 09:28:32,0.87,0.718,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,28690540,This song is 2Pac with Snoop Dogg talkin about partying when you're out on bail.
2740231406,false,finalized,30,5/14/2020 09:21:46,1.07,0.442,B00062RV18,,http://ecx.images-amazon.com/images/I/71Kebi5JlZL.jpg,Educational Insights GeoSafari Motorized Solar System,1712849311,I just wished it showed more depth on how the planets rotate
2740231407,false,finalized,30,5/14/2020 09:01:53,1.77,0.423,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1775496571,", they never fall out and it's very comfortable; you forget you are wearing them."
2740231408,false,finalized,30,5/14/2020 09:25:18,0.87,0.562,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,1540119531,I don't want to put the book down.
2740231409,false,finalized,30,5/14/2020 09:12:01,0.67,0.537,B00DPKQ60A,,http://ecx.images-amazon.com/images/I/61gkJ76UizL.jpg,Yours Truly,1800889961,"I honestly didn't know what to expect, other than that this is a pop album."
2740231410,false,finalized,30,5/14/2020 09:18:17,1.47,0.618,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",1348183631,This book is the fundamentals of positive thinking.
2740231411,false,finalized,30,5/14/2020 09:47:51,1.23,0.616,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,1588474601,"The title track is great and the track ""Somewhere trouble don't go"
2740231412,false,finalized,30,5/14/2020 08:51:22,1.67,0.471,B000IHY9UM,,http://ecx.images-amazon.com/images/I/51Hi0NCgxKL.jpg,Da-fat Burning Dance Mix,1106522671,"It has 3 different 10 minutes cardio workouts, consisting of club, jazz, and latin style dance routines."
2740231413,false,finalized,30,5/17/2020 11:10:35,1.03,0.605,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,2108937171,Every bride to be needs this book.
2740231414,false,finalized,30,5/17/2020 11:10:58,0.63,0.706,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,2786698261,I'm so excited to try this book for my 5yr old daughter.
2740231415,false,finalized,30,5/14/2020 09:38:49,0.57,0.616,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,2775082131,"I purchased the first one for my niece, who loves to draw and write stories."
2740231416,false,finalized,30,5/17/2020 11:10:56,1.77,0.423,B00092KD9C,,http://ecx.images-amazon.com/images/I/61rxbuyb3gL.jpg,OP/TECH USA 1504372 Pro Loop Strap (Royal),1206551001,I particularly like the extra length of this strap compared to others like Lowepro and Tamrac that are just a little too short when it comes to wrapping the strap across your shoulder.
2740231417,false,finalized,30,5/14/2020 09:26:03,1.1,0.539,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1257239351,"I Think this is the first Jackie Chan movie I've ever watched that did not feature a ""don't try this at home"" reel for example."
2740231418,false,finalized,30,5/14/2020 09:10:56,0.93,0.573,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",15587227941,"We have given him several Paw Patrol items, and he really was happy to get Ryder."
2740231419,false,finalized,30,5/14/2020 08:46:47,1.3,0.526,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1221393805,Love them and really recommend them.
2740231420,false,finalized,30,5/14/2020 10:10:07,0.67,0.596,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,3037737071,I've only had this lens for 4 days so stay tune as i will update this review.
2740231421,false,finalized,30,5/14/2020 09:45:21,0.83,0.687,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1026776261,"I mean, I know Ozzy was in on the joke (I think), but the cover of BS totally f***ing creeps me out!!!!"
2740231422,false,finalized,30,5/14/2020 08:54:39,1.53,0.499,B008MPKAPK,,http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",1634496321,Best bang for the buck in multi band pocket radio.
2740231423,false,finalized,30,5/14/2020 09:15:44,1.2,0.542,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3176754851,"Now when it comes to building, some of the flaws show up."
2740231424,false,finalized,30,5/14/2020 09:24:37,1.63,0.482,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,9687106535,Excellent game for adults and children over 8 years
2740231425,false,finalized,30,5/14/2020 10:02:03,1.1,0.539,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,1619087761,"That said, if you haven't tried digital speakers you cannot know what you are missing."
2740231426,false,finalized,30,5/14/2020 09:09:13,1.5,0.5,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),10023682925,"before so was a bit sceptical with purchasing this, didn't know of this make except in keyboards, but it works well with my Pioneer stack."
2740231427,false,finalized,30,5/14/2020 08:52:20,1.1,0.651,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",7963056751,Would give 0 stars if I could.
2740231428,false,finalized,30,5/14/2020 09:21:39,1.4,0.49,B00002E220,,http://ecx.images-amazon.com/images/I/51PCHRAW0PL.jpg,Last of the Dogmen,3186515911,THIS IS 1 OF THE BEST MOVIES EVER.
2740231429,false,finalized,30,5/14/2020 09:01:50,1.47,0.562,0553391135,,http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,2066932321,The stories of the guests at the Inn are full of interesting twists.
2740231430,false,finalized,30,5/14/2020 09:27:15,1.13,0.718,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,1616238361,five stars hands down thank you so very much.
2740231431,false,finalized,30,5/14/2020 09:55:42,1.77,0.423,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1414421991,The rubber is made of a flexible and comfortable material.
2740231432,false,finalized,30,5/14/2020 09:23:32,1.6,0.49,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,2689675521,Love this set - great color options!!!
2740231433,false,finalized,30,5/14/2020 09:25:59,1.3,0.586,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1271338,"Unfortunately, it turned out to be one of the worse book I ever read!"
2740231434,false,finalized,30,5/14/2020 09:27:13,1.33,0.471,B000HKDE7Y,,http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,1842033001,"Though I had a favorite, I enjoyed the entire CD and did not feel a need for skipping through songs."
2740231435,false,finalized,30,5/17/2020 11:14:13,0.8,0.702,0790731886,,http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),2561172491,The shipping took a very long time.
2740231436,false,finalized,30,5/14/2020 09:40:43,0.8,0.542,B000P0J09C,,http://ecx.images-amazon.com/images/I/81trsp4+MEL.jpg,Full Metal Jacket,11950529311,Obviously phony war sets.
2740231437,false,finalized,30,5/14/2020 09:46:41,1.33,0.596,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,1000341001,"This album was made for the sake of making music, it was in memory of Andrew Wood the late frontman of Mother Love Bone."
2740231438,false,finalized,30,5/14/2020 09:40:43,1.2,0.6,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,747663,this album was the dawning of a new era in music.
2740231439,false,finalized,30,5/14/2020 09:11:10,0.73,0.573,B0042FDCMM,,http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,1274711961,and then (like Sansone) but have people on the set who compensate for the loss of rhythm.
2740231440,false,finalized,30,5/14/2020 09:44:29,1.13,0.562,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1141766091,i bought one for myself after seeing how a friends work and love the convience
2740231441,false,finalized,30,5/14/2020 09:18:20,0.97,0.547,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,2448031471,"Once you buy it, you will see why it can NEVER be available in digital form."
2740231442,false,finalized,30,5/14/2020 09:23:18,1.07,0.573,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,1977409461,A must for your collection.
2740231443,false,finalized,30,5/17/2020 11:10:33,1.43,0.667,0783225482,,http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,48769000,"As others have also mentioned, the effects of the movie are brilliantly put to the screen."
2740231444,false,finalized,30,5/14/2020 08:50:36,1.03,0.752,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],2017260231,So they either don't play as many or improvise and change the way they play them.
2740231445,false,finalized,30,5/14/2020 09:18:44,0.7,0.64,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],2778189231,"Even if some might see Nathan as the bad guy, he really isn't."
2740231446,false,finalized,30,5/14/2020 09:42:00,1.3,0.526,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,1370544181,"you are a planner or a bride to be, you can benefit from this book."
2740231447,false,finalized,30,5/14/2020 09:11:10,1.3,0.69,B00007E7K9,,http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,8983292261,"I am 50"" but was easily able to make an extender with 1 !/2"
2740231448,false,finalized,30,5/14/2020 10:21:29,1.53,0.499,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,2799672781,Best Earhook Headphones I can find for the money.
2740231449,false,finalized,30,5/14/2020 09:23:40,1.37,0.605,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,3127769251,Suitable for toddlers up to 3 years old.
2740231450,false,finalized,30,5/14/2020 09:35:44,1.17,0.522,0062065254,,http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,3808073241,By the end of the story I felt that I knew many people and much about the community.
2740231451,false,finalized,30,5/18/2020 11:36:01,1.0,0.73,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",2482233441,This is the first one I have purchased that will actually be used for its intended purpose.
2740231452,false,finalized,30,5/18/2020 11:36:15,1.07,0.68,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,3582978241,These were to replace the same product which lasted for about a year and a half.
2740231453,false,finalized,30,5/14/2020 09:28:32,0.97,0.605,B0042FDCMM,,http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,1693651191,Don't be deceived by the exercising in this video.
2740231454,false,finalized,30,5/17/2020 11:12:13,1.3,0.586,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",1626504941,Very happy with the product and with the people at MyStudio.
2740231455,false,finalized,30,5/14/2020 09:03:09,1.23,0.559,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,2736293341,It's a new family favorite.
2740231456,false,finalized,30,5/17/2020 11:12:45,1.03,0.657,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1453112581,"It makes great dinner, house cleaning, and relaxing music."
2740231457,false,finalized,30,5/14/2020 09:18:02,0.9,0.539,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1354681721,"Let me just say that there are no gentle loan sharks, Kinsey's moral compass is all over the place, Kinsey doesn't really complete her job"
2740231458,false,finalized,30,5/14/2020 09:11:53,1.13,0.618,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,1673496341,"Haven't read the book yet, but it arrived promptly, in excellent condition, and best of all, its price was so low"
2740231459,false,finalized,30,5/14/2020 09:25:11,1.47,0.499,B00062RV18,,http://ecx.images-amazon.com/images/I/71Kebi5JlZL.jpg,Educational Insights GeoSafari Motorized Solar System,1417926655,This is great and he can switch it on and off as he wishes.
2740231460,false,finalized,30,5/17/2020 11:12:54,1.37,0.605,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3072771401,These earbuds have by far come out on top.
2740231461,false,finalized,30,5/14/2020 09:23:25,1.63,0.482,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,16011092001,It's a quick game to play but incredibly easy to understand
2740231462,false,finalized,30,5/14/2020 10:13:41,0.37,0.547,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,1364891981,When I changed to the Clearstream 2 along with the ANWI8700
2740231463,false,finalized,30,5/17/2020 11:14:41,1.07,0.573,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,16480442301,Kids enjoyed the project.
2740231464,false,finalized,30,5/14/2020 09:26:36,1.1,0.539,0553391135,,http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,2080485761,If you are a fan of Macomber's you will be delighted to visit the Rose Harbor Inn and if not
2740231465,false,finalized,30,5/14/2020 08:49:14,1.53,0.499,B0001WE6U2,,http://ecx.images-amazon.com/images/I/71Y5cye6RCL.jpg,Nikon HB-32 Flower Type Lens Shade for 18-70mm DX Nikkor Lens,2966312751,"great item, fast services."
2740231466,false,finalized,30,5/14/2020 09:44:45,1.5,0.619,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1004527271,"In closing, this album is one of the best ever made, and it did INSPIRE the heavy metal scene, it is not actually metal."
2740231467,false,finalized,30,5/14/2020 09:16:05,0.4,0.554,B001NESPHC,,http://ecx.images-amazon.com/images/I/51czCy04hwL.jpg,My One And Only Thrill,1561026721,Dead as a blonde with great teeth.
2740231468,false,finalized,30,5/14/2020 09:21:24,1.1,0.597,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,3120389111,"My son, he's 2, loves this set!"
2740231469,false,finalized,30,5/14/2020 09:15:57,1.43,0.496,0553391135,,http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,2077226911,I have read all of the books in this new series and have enjoyed each more than the last - and they are all great.
2740231470,false,finalized,30,5/14/2020 09:56:35,0.87,0.67,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",1194085221,This has all changed after I started using MyStudio®
2740231471,false,finalized,30,5/14/2020 09:19:33,1.07,0.629,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,3329205701,Happy to finally have it in my OWN collection.
2740231472,false,finalized,30,5/17/2020 11:14:50,0.57,0.667,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1919216451,Momentum (full sized):I get it
2740231473,false,finalized,30,5/14/2020 09:23:16,0.7,0.526,0553391135,,http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,2215138071,I do not care for books that do not have a nice final happy ending as the resolution.
2740231474,false,finalized,30,5/17/2020 11:11:16,1.27,0.573,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,1175754681,"If you enjoy, clear, beautifully written prose that leaves you wanting more,"
2740231475,false,finalized,30,5/14/2020 09:19:57,1.1,0.651,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1296504401,I was very pleased with my purchase.
2740231476,false,finalized,30,5/14/2020 09:11:41,0.37,0.482,B00NF4POZO,,http://ecx.images-amazon.com/images/I/71a1Us9K7NL.jpg,The Art of McCartney (Amazon Deluxe Exclusive) (2 CD + 1 DVD),2279043311,Who wants to hear old geezers sing his stuff in 2014?
2740231477,false,finalized,30,5/14/2020 09:09:36,1.47,0.562,B00005QT9O,,http://ecx.images-amazon.com/images/I/51PR4CJZZ1L.jpg,Mixed Nuts,3542298011,It has a ensemble cast of really good actors.
2740231478,false,finalized,30,5/17/2020 11:10:30,1.53,0.562,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,1526999781,"In the very back you'll find 2 clear plastic inserts, a zip up for pens, sticky notes, and  one for business card holders"
2740231479,false,finalized,30,5/14/2020 09:18:48,1.5,0.5,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,1000667011,It's also the perfect tool to introduce a young jaded audience to the songs of a classic composer.
2740231480,false,finalized,30,5/14/2020 09:19:29,1.5,0.563,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,2207807281,Installing it required a bit of trimming of the foam spacer so it would fit properly within the radio.
2740231481,false,finalized,30,5/14/2020 08:50:36,1.33,0.596,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,2174614951,I  highly recommend this book and series.
2740231482,false,finalized,30,5/14/2020 09:36:12,1.07,0.629,B000ANVPP6,,http://ecx.images-amazon.com/images/I/51AzKokhsEL.jpg,Hondo (Full Screen),1025291651,The DVD cover displays one of the most famous images of Wayne
2740231483,false,finalized,30,5/14/2020 09:55:46,1.07,0.629,B000OG88NQ,,http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,1261292451,I am using it in a modest size open loft room around 14 by 16 feet.
2740231484,false,finalized,30,5/14/2020 09:22:02,1.27,0.629,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,2929902731,"For anyone who likes to listen to full albums or wants a way to play music from their own collection, it's a headache."
2740231485,false,finalized,30,5/14/2020 09:28:32,0.37,0.657,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,2507882711,I have a habit of making headphones comparable to cars.
2740231486,false,finalized,30,5/17/2020 11:10:30,1.83,0.373,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2860730421,And the sound quality is also great on these headphones.
2740231487,false,finalized,30,5/14/2020 09:23:25,1.07,0.512,B00KU9LQUO,,http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,2465549871,I love King of New York too
2740231488,false,finalized,30,5/14/2020 09:22:02,1.4,0.611,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",2291364171,The kit comes packed very nicely and setup is a breeze.
2740231489,false,finalized,30,5/14/2020 09:36:55,1.13,0.562,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1138713181,"The initial recording of this had ""only"" 5 songs, but the record label split them up to make it seem like there were more songs on it."
2740231490,false,finalized,30,5/14/2020 09:57:44,0.97,0.657,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,1791840181,"Otherwise, you're in for an evening's entertainment, which is the idea."
2740231491,false,finalized,30,5/14/2020 10:01:18,1.13,0.718,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3378941341,"I carry those in my laptop back for times when you just need headphones, or handsfree on the run."
2740231492,false,finalized,30,5/14/2020 08:56:15,0.0,0.0,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,686423,"(where was the bulletproof vest, witnesses?"
2740231493,false,finalized,30,5/17/2020 11:10:20,1.37,0.547,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,2489320311,Even my husband who doesn't usually read past a first chapter was intriged and impressed.
2740231494,false,finalized,30,5/17/2020 11:10:20,1.43,0.616,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1308163491,Susanna Kearsley is just about the only writer who can create contemporary character interactions and dialogue that I can bear to read.
2740231495,false,finalized,30,5/17/2020 11:10:33,0.73,0.573,0470474874,,http://ecx.images-amazon.com/images/I/51p1iitErRL.jpg,Excel 2010 Bible,1969803831,Using Advanced Excel FeaturesPart V:
2740231496,false,finalized,30,5/14/2020 08:50:33,0.17,0.373,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,2871631241,He did the same thing with Seduction.
2740231497,false,finalized,30,5/14/2020 09:41:11,0.67,0.65,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1580423311,But ultimately they stay in most of the time.
2740231498,false,finalized,30,5/14/2020 09:06:24,1.33,0.596,B0019FHM9M,,http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",1324507541,If I turned my head wrong when listening to the receiver the headphones would suddenly switch to a local catholic radio station and back again intermittently.
2740231499,false,finalized,30,5/17/2020 11:42:35,1.4,0.554,B003G55KVA,,http://ecx.images-amazon.com/images/I/51HaQikn1aL.jpg,Monkey Figures 25 Tiny Plastic Monkey Figures Party Favors by A&A,1943838751,They were exactly as described/pictured and arrived in just a few days.
2740231500,false,finalized,30,5/14/2020 09:38:03,0.47,0.562,0783225482,,http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,1760706111,and i couldnt be happier!
2740231501,false,finalized,30,5/14/2020 09:19:43,1.2,0.476,B00007E7K9,,http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,2576882271,Very happy with purchase!
2740231502,false,finalized,30,5/18/2020 11:36:15,0.3,0.458,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1769261351,(and you might endanger yourself lol).
2740231503,false,finalized,30,5/14/2020 08:54:39,1.63,0.482,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3265431551,The sound is just amazing.
2740231504,false,finalized,30,5/14/2020 09:25:15,1.1,0.79,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",11958461125,instead I received 2 x Everest figures which was absolutely useless to me.
2740231505,false,finalized,30,5/14/2020 09:27:37,1.13,0.499,B000P0J09C,,http://ecx.images-amazon.com/images/I/81trsp4+MEL.jpg,Full Metal Jacket,9750411261,"classic american cult movie, cant beat it"
2740231506,false,finalized,30,5/14/2020 09:26:50,1.47,0.499,B00KU9LQUO,,http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,2423626931,This is one of the fun games that they are really into.
2740231507,false,finalized,30,5/14/2020 09:21:39,0.87,0.562,B0002COTDA,,http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,1890630231,He is still appreciated years after being off the air.
2740231508,false,finalized,30,5/14/2020 09:55:42,0.67,0.596,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1180159951,I hope the replacement lens will perform as good as
2740231509,false,finalized,30,5/14/2020 09:42:53,0.53,0.67,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1255981531,Will Smith can fight the pale zombies of [[ASIN:B0013FDM7E
2740231510,false,finalized,30,5/14/2020 09:06:52,1.13,0.562,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1198496785,"Comfort, though important, is secondary."
2740231511,false,finalized,30,5/14/2020 09:35:33,1.37,0.482,0790731886,,http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),2214206141,This remains a funny movie with the stars that made it good.
2740231512,false,finalized,30,5/14/2020 09:17:01,1.5,0.563,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",2626134801,It is a solid piece for the backdrop and looks great in photos.
2740231513,false,finalized,30,5/14/2020 09:17:12,1.17,0.637,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",1074667275,It is an absolute MUST for anyone who wants to understand more about themselves and others.
2740231514,false,finalized,30,5/14/2020 10:16:34,1.43,0.559,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,1245109215,"While the second half of the album contains fewer classic tracks, each one has something in particular to recommend it and to distinguish it from the others,"
2740231515,false,finalized,30,5/14/2020 09:32:00,0.83,0.687,B0093IZSGG,,http://ecx.images-amazon.com/images/I/71jnxWu7JZL.jpg,Philips SoundShooter Wireless Bluetooth Portable Speaker,3131230521,The package had been opened before I received it.
2740231516,false,finalized,30,5/14/2020 09:14:33,1.3,0.526,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,690608,You gotta BELIEVE in this album because it is CHers most fun listening album in years!!
2740231517,false,finalized,30,5/14/2020 09:21:39,1.53,0.499,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",1217368631,"Despite being around for about a half a century, the information it offers is still gold for spiritual and psychological learning/growth."
2740231518,false,finalized,30,5/14/2020 09:13:16,0.2,0.4,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1146236321,"And whose fault is that, Pure Digital?"
2740231519,false,finalized,30,5/14/2020 09:23:25,0.27,0.442,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,2706318871,Setup in my 71 Super Beetle.
2740231520,false,finalized,30,5/14/2020 09:30:06,1.6,0.49,B001K5UQX0,,http://ecx.images-amazon.com/images/I/51I+oONHYKL.jpg,"Opteka 0.20X Professional Super AF Fisheye Lens for Nikon D4s, D4, D3x, Df, D810, D800, D750, D610, D600, D7200, D7100, D7000, D5500, D5300, D5200, D5100, D3300, D3200 and D3100 Digital SLR Cameras",2348753761,"It was difficult to connect with my nikon lens, it took nice pictures  and when i tried to remove the lens it completely fell apart."
2740231521,false,finalized,30,5/14/2020 09:33:49,1.17,0.522,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1160794321,I loved this book through the first 1/2 or 2/3 of it.
2740231522,false,finalized,30,5/14/2020 09:44:29,1.53,0.562,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1906805591,I had problems with the in line remote where the volume up detent was permanently pushed in.
2740231523,false,finalized,30,5/17/2020 11:10:56,1.37,0.547,B00013M6NU,,http://ecx.images-amazon.com/images/I/41XR3APDJBL.jpg,Nikon MH-61 Battery Charger for Nikon EN-EL5 Batteries,1554420051,This is exactly what I had before and it works great.
2740231524,false,finalized,30,5/18/2020 11:35:35,1.2,0.542,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,8419641201,Nothing like a shelf speaker but good enough
2740231525,false,finalized,30,5/14/2020 09:41:09,1.87,0.34,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),1558729805,This earphones are perfect really comfortable great sound quality and l can use them on the tube knowing that lm not disturbing anyone l would highly recommend them brilliant price reduction as we'll also bought some for my dad and he loves them
2740231526,false,finalized,30,5/14/2020 09:36:55,0.8,0.6,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1138458211,but it's not working well with
2740231527,false,finalized,30,5/14/2020 09:27:29,1.13,0.67,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],2980491821,Came on time and in great condition.
2740231528,false,finalized,30,5/14/2020 10:21:29,1.43,0.559,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,3460690021,"The many layers entrap the reader, leaving them no choice but to complete the book."
2740231529,false,finalized,30,5/14/2020 09:21:31,1.83,0.373,B00VG90446,,http://ecx.images-amazon.com/images/I/51O-QlBLZKL.jpg,"Flexion KS-902 Kinetic Series Wireless Bluetooth Noise Cancelling Headphones with Microphone, Black",2636928751,"If you want some simple earpods, for a cheap price, and GREAT sound quality, get these!"
2740231530,false,finalized,30,5/14/2020 09:59:13,1.57,0.496,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",12002634921,They are the right size for a 2 and 3 yrs old; they will spend hours playing.
2740231531,false,finalized,30,5/17/2020 11:10:56,1.0,0.577,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1982381825,My Granddaughter will love making her own pizza with this.
2740231532,false,finalized,30,5/14/2020 09:01:22,1.5,0.563,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1094822811,"First time you read it through, you'll think ""huh, well written story, cool layout, etc."
2740231533,false,finalized,30,5/14/2020 09:38:03,1.4,0.663,B00BPEJX12,,http://ecx.images-amazon.com/images/I/81jxyrC7rEL.jpg,The World's End [Blu-ray],1882730921,"This is not to say Wright and Pegg have lost their senses of humor - laughs abound in this movie, some of them coming from surprising places."
2740231534,false,finalized,30,5/14/2020 09:27:38,0.97,0.657,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,22706656711,It has so much stuff inside it.
2740231535,false,finalized,30,5/17/2020 11:10:20,1.27,0.68,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,2975472521,you are constantly pulled OUT of the story by the gimmicks you have to plow through before you can get back to the good stuff.
2740231536,false,finalized,30,5/14/2020 08:51:33,0.17,0.373,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1292714901,A/V receiver (see my review).
2740231537,false,finalized,30,5/14/2020 09:21:46,1.6,0.554,B000ME8R22,,http://ecx.images-amazon.com/images/I/61qnkfCQ2kL.jpg,"Sony NPFH50 H Series Actiforce Hybrid InfoLithium Battery for most Sony Camcorders and A230, A330 and A380 Alpha DSLR (Retail Packaging)",1249979861,"The cmaera has the ability to take 10 pictures in 1 second, 2 seconds or 5 seconds."
2740231538,false,finalized,30,5/14/2020 09:41:09,1.33,0.537,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,23106167031,I bought this game for our After-School Club Program and the kids love it!
2740231539,false,finalized,30,5/14/2020 08:58:31,0.97,0.795,B00013M6NU,,http://ecx.images-amazon.com/images/I/41XR3APDJBL.jpg,Nikon MH-61 Battery Charger for Nikon EN-EL5 Batteries,1703737501,So if you are thinking of getting this for your En-El 19 battery for a coolpix
2740231540,false,finalized,30,5/14/2020 09:38:49,1.03,0.482,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,2112683131,The seller shipped to me without the stand holder..
2740231541,false,finalized,30,5/14/2020 09:12:38,1.57,0.667,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,9255784621,a small metal piece fall off a wire connection inside and it caused the speaker to make a weird buzzing sound.
2740231542,false,finalized,30,5/14/2020 09:27:37,1.43,0.616,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,2879012491,"I can't remember the last memoir I enjoyed this much (maybe ""Liar's Club"" by Mary Carr) that contained so much wisdom and humor."
2740231543,false,finalized,30,5/14/2020 09:26:27,0.67,0.745,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1294139791,"Almost a week later, I'm still thinking about this one."
2740231544,false,finalized,30,5/14/2020 09:20:59,1.33,0.65,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,2566926161,"I would buy another though, if I needed one, perhaps they will make a longer lasting one, by the time this one goes."
2740231545,false,finalized,30,5/14/2020 09:22:46,1.23,0.616,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),1133981021,"However, they stay true to the tone of the book and to the overall story and themes that are prevelant in the book."
2740231546,false,finalized,30,5/14/2020 09:29:49,1.13,0.67,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1150599,"The Newsweek review sold me, until I picked the novel up in a bookstore and, upon inspection, quickly put it down."
2740231547,false,finalized,30,5/14/2020 09:24:35,1.13,0.499,0553391135,,http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,2364283421,I love the rose harbor stories; I wish there were more.
2740231548,false,finalized,30,5/17/2020 13:48:03,0.83,0.522,B00007E7K9,,http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,1486267391,I use this for my canon rebel eos.
2740231549,false,finalized,30,5/14/2020 09:29:49,1.27,0.573,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,1413712691,The paint colors were extremely drab.
2740231550,false,finalized,30,5/14/2020 09:06:32,1.43,0.667,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,12011213331,(tips don't dull or break with pressure).
2740231551,false,finalized,30,5/17/2020 11:10:27,1.6,0.49,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,1320701521,This wonderful 'train' game is designed to entertain and engage.
2740231552,false,finalized,30,5/14/2020 09:26:07,1.37,0.657,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",19936316161,"We have had 2 of these, and both have broken within months of having them."
2740231553,false,finalized,30,5/14/2020 09:35:33,0.97,0.605,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1346500601,it shows a window lit photo of my dog while using the Puffer as a fill flash .
2740231554,false,finalized,30,5/14/2020 09:26:21,1.57,0.559,B0019FHM9M,,http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",1964662571,The Unit came with various wires for wired computer or T.V. output/input jacking.
2740231555,false,finalized,30,5/14/2020 09:56:35,1.17,0.522,0670012335,,http://ecx.images-amazon.com/images/I/A1ks6FGtr0L.jpg,Llama Llama Time to Share,1900669361,My Kindergartener loves this series of books.
2740231556,false,finalized,30,5/14/2020 09:26:36,0.57,0.667,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1448130175,Bought for my 7 year old daughter.
2740231557,false,finalized,30,5/14/2020 09:23:44,0.9,0.597,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,13127053991,We've had this for 2 years
2740231558,false,finalized,30,5/14/2020 09:08:25,0.53,0.618,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],9464628361,"** dance floor; check it out!"""
2740231559,false,finalized,30,5/14/2020 10:01:41,1.73,0.442,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,1796758831,It teaches parents to use twelve key strategies in everyday scenarios to help them in providing experiences to promote healthy connections in the brain.
2740231560,false,finalized,30,5/14/2020 09:28:01,1.7,0.458,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,2786374151,Very nice quality game in sturdy box.
2740231561,false,finalized,30,5/14/2020 09:15:44,1.4,0.611,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,1797950671,"I have two other sets, and the cards have more modern fonts and finishes (matte vs. glossy), and there are other pieces in those sets."
2740231562,false,finalized,30,5/14/2020 09:14:36,1.07,0.629,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,16290890101,"If it is that you, dear Author find it subtley or ironicly hysterical to knowingly and intentionially write at Doctoral level to furter befuddle readers: so be it."
2740231563,false,finalized,30,5/17/2020 11:15:26,1.27,0.573,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],1287169335,sic music to you with all the clarity you'd expect.
2740231564,false,finalized,30,5/14/2020 09:18:44,0.93,0.629,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3126352631,"Then the next day and the next day, the same thing - he just is getting so frustrated with it."
2740231565,false,finalized,30,5/14/2020 09:17:01,0.43,0.496,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,1720583471,Sits on our patio and he has a ball.
2740231566,false,finalized,30,5/14/2020 08:51:22,0.97,0.657,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1686884441,B&W is absolutely not interested in after sales service and just wants to milk the customer.
2740231567,false,finalized,30,5/14/2020 09:20:59,1.77,0.423,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1277261411,"these are designed to put out the sound....and the louder you use them, the better they perform."
2740231568,false,finalized,30,5/14/2020 09:29:51,0.87,0.718,B001196MG0,,http://ecx.images-amazon.com/images/I/11+6ow0DIwL.jpg,"Savage 107X12-1 Seamless Background Paper, 107-Inch x 12 Yards - Super White",18528004961,Best practice is to have people take their shoes off or be in there socks while on the back drop this gives you the best chance at prolonging the background’s life.
2740231569,false,finalized,30,5/14/2020 09:28:21,0.77,0.667,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1848919181,Game arrived in just a couple days!
2740231570,false,finalized,30,5/14/2020 09:15:07,0.43,0.667,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),2888631631,and I went listening to in the same old ways.
2740231571,false,finalized,30,5/14/2020 09:01:22,1.37,0.605,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,16223364641,It was kind of a cross between a novel and a history textbook.
2740231572,false,finalized,30,5/14/2020 09:18:48,1.07,0.68,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,543478,I think it was such an excellent idea for tupacs mom(afane shakur) to create Amuru records and make a compalation of his greatest hits.
2740231573,false,finalized,30,5/17/2020 11:16:55,1.43,0.496,B00002E220,,http://ecx.images-amazon.com/images/I/51PCHRAW0PL.jpg,Last of the Dogmen,16427504141,A Great movie for family!
2740231574,false,finalized,30,5/14/2020 09:27:29,1.37,0.605,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,1012079501,"The awe-inspiring power of this music made me go out and buy a Mother Love Bone CD, just to see where these wunderkinds came from."
2740231575,false,finalized,30,5/14/2020 09:21:52,0.6,0.663,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,3072211,"No  secret password, no quick buck..."
2740231576,false,finalized,30,5/14/2020 09:56:52,1.5,0.563,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1125044071,"So, to sum up, this is an excellent book and certainly something you've never quite experienced before."
2740231577,false,finalized,30,5/14/2020 09:09:15,0.67,0.65,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,3208528461,I will admit that I did not buy them for the scents
2740231578,false,finalized,30,5/14/2020 09:19:13,0.13,0.427,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,555153,"Life Goes On"", ""Trapped"",  and ""Picture Me Rollin""."
2740231579,false,finalized,30,5/14/2020 09:12:40,1.13,0.499,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1140473,I could not stop reading it.
2740231580,false,finalized,30,5/14/2020 09:30:25,1.07,0.727,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",2708645371,With a little editing in photoshop my product photos are amazing.
2740231581,false,finalized,30,5/14/2020 09:14:00,0.8,0.6,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1424762411,"Some great, some good, etc."
2740231582,false,finalized,30,5/14/2020 09:55:42,1.4,0.611,B00CKH9URU,,http://ecx.images-amazon.com/images/I/7178tVWycxL.jpg,Max Steel Interactive Steel with Turbo Sword,1820635301,"However, my rating is so high mostly because he was so pleased with it."
2740231583,false,finalized,30,5/14/2020 09:44:45,1.17,0.582,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1896851641,It makes you really concentrate on your next move and plan ahead for it.
2740231584,false,finalized,30,5/14/2020 09:28:06,1.0,0.632,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,65860280,Look at how Chicago made showtunes a new part of young peoples' lives in this decade.
2740231585,false,finalized,30,5/14/2020 09:25:53,1.63,0.482,B0007QKMQY,,http://ecx.images-amazon.com/images/I/51G31QKNJFL.jpg,Canon Digital Rebel XT 8MP Digital SLR Camera,1013456511,it does everything from landscapes to macro to portraits.
2740231586,false,finalized,30,5/14/2020 09:28:01,1.3,0.458,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,1340626441,For 30$ for the set you cannot pass these speakers up.
2740231587,false,finalized,30,5/14/2020 09:11:46,0.27,0.442,B008CQVSXC,,http://ecx.images-amazon.com/images/I/71rAqOHdXEL.jpg,urBeats In-Ear Headphone - White,2166400171,I still havent recieved my urbeats...
2740231588,false,finalized,30,5/17/2020 11:41:14,1.23,0.616,B0061ZFWBU,,http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,1529241591,"The last set I bought for him was a big name brand, was MUCH more expensive, he never commented on those at all, and one side stopped working early on."
2740231589,false,finalized,30,5/14/2020 09:47:44,1.43,0.496,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1314319681,Probably one of the best things about this book is that it means different things for different people.
2740231590,false,finalized,30,5/14/2020 09:13:48,1.47,0.562,B000002IAO,,http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,3489617131,Sounds like it was made from a tape source.1990 standard release very muddy and sounds like it came from a high generation tape
2740231591,false,finalized,30,5/14/2020 09:18:02,0.6,0.611,0790731886,,http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),1007160391,"That same year,Moore did this film with Liza Minelli,daughter of the late Judy Garland."
2740231592,false,finalized,30,5/14/2020 09:15:44,1.63,0.547,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1773224511,"I love that every book in this series can stand alone or be read sequentially, either way is equally enjoyable."
2740231593,false,finalized,30,5/14/2020 09:28:21,0.53,0.67,B000002IAO,,http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,20845440,"/write CD's I can now transfer ""In-A-Gadda-Da-Vida"" to a CD of its own and maybe make a few copies on the Same CD."
2740231594,false,finalized,30,5/14/2020 09:21:46,1.27,0.727,0553391135,,http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,2237414991,I have read all three books about the Rose Harbor Inn and thoroughly enjoyed all of them.
2740231595,false,finalized,30,5/14/2020 10:26:25,1.87,0.34,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3095079251,"I believe these are the best earbuds I have ever owned, and the sound quality is surpassed only by the big, expensive over-ear headphones."
2740231596,false,finalized,30,5/14/2020 09:14:05,0.0,0.0,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2089856311,Any thoughts from others?
2740231597,false,finalized,30,5/14/2020 09:18:50,0.7,0.737,B00092KD9C,,http://ecx.images-amazon.com/images/I/61rxbuyb3gL.jpg,OP/TECH USA 1504372 Pro Loop Strap (Royal),1265282471,"I shoot many times with 2 cameras, or a camera and a video camera."
2740231598,false,finalized,30,5/17/2020 11:10:33,1.1,0.597,B000002IAO,,http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,1279069501,"In most cases, I would say, 'buy the album' for that track alone."
2740231599,false,finalized,30,5/14/2020 09:21:24,1.2,0.702,B00062RV18,,http://ecx.images-amazon.com/images/I/71Kebi5JlZL.jpg,Educational Insights GeoSafari Motorized Solar System,1370432341,My grandsons (6 & 4) loved the star projector.
2740231600,false,finalized,30,5/14/2020 09:25:57,1.47,0.499,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1373025931,On DX body with the crop factor - This Lens is Slightly Under utilized .
2740231601,false,finalized,30,5/14/2020 09:05:10,1.63,0.482,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",1751495761,It's basically a treatise on how to effectively change your psychology to think positively and change your life
2740231602,false,finalized,30,5/14/2020 09:42:00,1.53,0.562,B0093IZSGG,,http://ecx.images-amazon.com/images/I/71jnxWu7JZL.jpg,Philips SoundShooter Wireless Bluetooth Portable Speaker,1674901401,"There is no skip or stop button, again I like the simpler setup."
2740231603,false,finalized,30,5/18/2020 11:36:01,1.17,0.637,B003HC9JIW,,http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,15635373701,"My second day I was better lasted the entire section, but kicking and knee lifts needed work"
2740231604,false,finalized,30,5/14/2020 09:42:26,1.5,0.5,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1425018285,2 sets of rules one for younger ones and one for others that can be played alongside each other allowing for fairness for all.
2740231605,false,finalized,30,5/14/2020 09:30:06,0.33,0.537,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1611646371,(I use a projector with 7.1 surround).
2740231606,false,finalized,30,5/14/2020 09:19:40,1.77,0.423,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3199796141,"6 different ear pieces and a cute little pouch, perfect for everyday use."
2740231607,false,finalized,30,5/14/2020 09:27:29,1.23,0.496,0670012335,,http://ecx.images-amazon.com/images/I/A1ks6FGtr0L.jpg,Llama Llama Time to Share,1576304721,Both my children really enjoyed these books.
2740231608,false,finalized,30,5/17/2020 11:17:09,1.1,0.597,B000HKDE7Y,,http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,1191176441,"I was hoping these guys would be even bigger than they are at this moment in time, and hopefully they will get their major breakthrough that some of us hardcore fans have been waiting for."
2740231609,false,finalized,30,5/14/2020 09:38:49,1.63,0.605,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),16885707181,The carrying case is great and keeps them well protected when I throw them in my bag.
2740231610,false,finalized,30,5/14/2020 09:46:41,1.43,0.616,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,528504,Chris' lyrics are incredible and at times personal as he writes  about the man (Andrew Wood) who was his roommate and friend.
2740231611,false,finalized,30,5/14/2020 09:23:56,0.97,0.706,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,2177423361,"Read some reviews of people unable to write video from canon dslr, so checked it out on the two adapters that I bought."
2740231612,false,finalized,30,5/14/2020 09:18:38,1.33,0.596,B00062RV18,,http://ecx.images-amazon.com/images/I/71Kebi5JlZL.jpg,Educational Insights GeoSafari Motorized Solar System,3138014841,You do have to assemble the model on your own but there are codes for where each planet goes.
2740231613,false,finalized,30,5/14/2020 09:12:29,0.83,0.637,0064430170,,http://ecx.images-amazon.com/images/I/61ZfoLVFjnL.jpg,Goodnight Moon,1647057651,My wife and I crack up every time we switch the book on him in the middle to see if he recognizes it.
2740231614,false,finalized,30,5/14/2020 09:14:00,1.07,0.727,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,1789884881,"I sought out 1970's-vintage board games, durable and hefty, the type often stacked away in a hallway closet."
2740231615,false,finalized,30,5/14/2020 09:27:38,1.3,0.526,0064430170,,http://ecx.images-amazon.com/images/I/61ZfoLVFjnL.jpg,Goodnight Moon,1565861051,The binder was broken and the fringe of the pages inside was in yellow color.
2740231617,false,finalized,30,5/14/2020 09:15:40,0.9,0.597,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,54873820,"However, by following these concepts, you will soon have a wad."
2740231618,false,finalized,30,5/14/2020 09:51:19,1.13,0.499,0061235970,,http://ecx.images-amazon.com/images/I/61ARpCYs2bL.jpg,Fancy Nancy: Tea for Two,1816244981,"See, My daughter is nearly 4 and totally understands this book fine."
2740231619,false,finalized,30,5/14/2020 09:41:57,0.93,0.629,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1412840591,I gave it 4 stars currently because of those reasons.
2740231620,false,finalized,30,5/14/2020 09:14:05,0.2,0.4,B000ANVPPQ,,http://ecx.images-amazon.com/images/I/51VKBZFQRRL.jpg,McLintock! (Authentic Collector's Edition),13225415441,I’m going to share this with my son.
2740231621,false,finalized,30,5/14/2020 08:51:22,0.47,0.562,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,3326236,make it more interesting.
2740231622,false,finalized,30,5/14/2020 09:25:18,1.27,0.727,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),1907957855,It is a soft fabric case with pull strings to close the bag.
2740231623,false,finalized,30,5/14/2020 09:19:12,0.87,0.499,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,12699540371,It's a little slow to start
2740231624,false,finalized,30,5/14/2020 09:25:57,1.07,0.512,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",3596648661,I don't think anyone will regret purchasing this product.
2740231625,false,finalized,30,5/14/2020 09:23:25,0.17,0.453,B000OVLBFS,,http://ecx.images-amazon.com/images/I/518hg7kiAPL.jpg,Jesse Stone: Night Passage,1116466571,"Grab ""Night Passage"" . . ."
2740231626,false,finalized,30,5/14/2020 09:21:46,1.43,0.496,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,13544841581,I found this story about 75% fascinating and absorbing.
2740231627,false,finalized,30,5/14/2020 09:26:37,1.4,0.554,B001196MG0,,http://ecx.images-amazon.com/images/I/11+6ow0DIwL.jpg,"Savage 107X12-1 Seamless Background Paper, 107-Inch x 12 Yards - Super White",2350573531,Good heavy paper makes an easy seamless background.
2740231628,false,finalized,30,5/14/2020 09:04:11,0.67,0.537,B000ANVPP6,,http://ecx.images-amazon.com/images/I/51AzKokhsEL.jpg,Hondo (Full Screen),1061546455,We head to an exciting finale.
2740231629,false,finalized,30,5/18/2020 11:35:16,1.43,0.496,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,17234236511,Even with the super quick setup it stretches your brain just enough (at least for those of us without the three dimension thinking)!
2740231630,false,finalized,30,5/14/2020 09:28:01,1.07,0.68,B001NESPHC,,http://ecx.images-amazon.com/images/I/51czCy04hwL.jpg,My One And Only Thrill,2005961411,So beautiful and wonderful!
2740231631,false,finalized,30,5/17/2020 11:12:07,0.37,0.547,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3579848351,I bought two pairs at Christmas for two of my kids.
2740231632,false,finalized,30,5/14/2020 09:36:55,1.53,0.562,B00BPEJX12,,http://ecx.images-amazon.com/images/I/81jxyrC7rEL.jpg,The World's End [Blu-ray],1718632751,"""The World's End, the last film in the Cornetto trilogy by Edgar Wright, does not disappoint with its outlandish and original premise about five men living out their disillusioned youth to go to their hometown to visit 12 pubs only to find out something they weren't ready for."
2740231633,false,finalized,30,5/14/2020 09:55:54,1.67,0.471,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1049369955,"It has simple rules, is great fun, quick to play and different every time."
2740231634,false,finalized,30,5/14/2020 09:29:52,1.23,0.559,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,12791515271,"A slow burn, but fantastic."
2740231635,false,finalized,30,5/14/2020 08:58:31,1.5,0.671,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,20095100,"It manages to be both fun and moving, and has stood up to my and my friends' repeated listenings over the past decade."
2740231636,false,finalized,30,5/14/2020 09:24:42,0.63,0.547,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1502146361,"If the HOUSE is history (which only non-entities inhabit, not even ghosts),"
2740231637,false,finalized,30,5/14/2020 09:26:21,1.63,0.482,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,5440611,it is just a brilliant mix of the best songs made by the greatest musical genius of all time.
2740231638,false,finalized,30,5/17/2020 12:41:47,0.57,0.616,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,2515166141,You know he knew and had fellowship with God.
2740231639,false,finalized,30,5/14/2020 09:21:46,1.37,0.482,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1240235391,It is a challenging read and leaves the reader with more questions
2740231640,false,finalized,30,5/14/2020 09:09:56,0.33,0.537,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,1767791271,I'll try a different brand and see if that works.
2740231641,false,finalized,30,5/17/2020 11:10:31,1.5,0.5,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,7969500491,"It's a real ""thinker"" of a book, but so far intellectually satisfying."
2740231642,false,finalized,30,5/14/2020 09:28:32,0.9,0.7,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,1109768271,"In my opinion, VAN MORRISON has accomplished these goals and more."
2740231643,false,finalized,30,5/14/2020 09:19:33,1.63,0.482,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,670710,"It is one of the most beautiful recorded  performances I have ever heard--sublime, ethereal, and unfulfilled all at  the same time."
2740231644,false,finalized,30,5/14/2020 09:19:31,1.4,0.49,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,1098357091,"Still, in less than an hour the soundtrack captures the spirit of Cole Porter and his music more effectively than the 2 and ½ hour movie it was taken from."
2740231645,false,finalized,30,5/14/2020 09:42:53,0.87,0.67,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",1864631051,you'll need the slow shutter.
2740231646,false,finalized,30,5/17/2020 11:11:58,1.83,0.453,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2598657271,"the sound is crisp, clear and the bass makes you feel like you are in your car, windows up with the bass surrounding you!"
2740231647,false,finalized,30,5/18/2020 11:34:58,0.93,0.814,0470474874,,http://ecx.images-amazon.com/images/I/51p1iitErRL.jpg,Excel 2010 Bible,1928654001,I have the electronic version for Excel 2007 but wanted something in hard copy for the newer version of Excel.
2740231648,false,finalized,30,5/14/2020 09:24:52,1.17,0.522,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1272602831,I wish the box came with a lid so the pieces didn't go everywhere...
2740231649,false,finalized,30,5/14/2020 09:21:10,0.5,0.671,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,2970796411,Our kitchen is cut from the stereo in the living room.
2740231650,false,finalized,30,5/14/2020 09:29:27,1.5,0.563,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,3358033031,"They have been through rain, snow, hail and wind and still sound great."
2740231651,false,finalized,30,5/14/2020 09:09:36,0.43,0.559,B0000DZTIW,,http://ecx.images-amazon.com/images/I/71-BdYl9vzL.jpg,The Last Samurai,61587040,often so much more powerfull.
2740231652,false,finalized,30,5/14/2020 09:19:10,1.5,0.5,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1686366091,I have to say I absolutely loved this story.
2740231653,false,finalized,30,5/14/2020 09:10:38,1.0,0.577,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,2498403301,The process seems easy enough.
2740231654,false,finalized,30,5/14/2020 09:14:43,1.4,0.663,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,17494613431,"No errors , no corrupt files , nothing."
2740231655,false,finalized,30,5/14/2020 10:02:03,0.9,0.597,B00NF4POZO,,http://ecx.images-amazon.com/images/I/71a1Us9K7NL.jpg,The Art of McCartney (Amazon Deluxe Exclusive) (2 CD + 1 DVD),2528464491,I can't imagine wanting to listen to it a second time.
2740231656,false,finalized,30,5/14/2020 09:21:46,1.37,0.482,B004UKNJCM,,http://ecx.images-amazon.com/images/I/915552Zm8zL.jpg,Whoowasit? Award-Winning Board Game Electronics,1571119375,"He saved up and bought the game himself and without doubt, a great purchase."
2740231657,false,finalized,30,5/14/2020 09:51:41,1.57,0.496,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),16709672941,I'm very disappointed because I've bought these headphones multiple times and they were much better quality before.
2740231658,false,finalized,30,5/14/2020 09:18:17,0.97,0.706,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),3656942891,Might just buy digital copies if DVDs look this bad.
2740231659,false,finalized,30,5/14/2020 10:16:34,1.2,0.653,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,1176941401,The illustrations show a lot of what is going on...that a child wouldn't recognize.
2740231660,false,finalized,30,5/14/2020 09:23:16,0.53,0.562,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,16270502481,Play it a lot with their dad.
2740231661,false,finalized,30,5/14/2020 09:14:28,1.9,0.3,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3144649321,"I love the sound quality and the shoelace cord, which is easy to keep untangled."
2740231662,false,finalized,30,5/18/2020 11:36:15,1.07,0.68,B008CQVSXC,,http://ecx.images-amazon.com/images/I/71rAqOHdXEL.jpg,urBeats In-Ear Headphone - White,1563310511,The only way to listen to personal music is with a pair of beats.
2740231663,false,finalized,30,5/14/2020 09:05:37,1.33,0.596,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1009564861,Its the greatest hits of the best rapper ever.
2740231664,false,finalized,30,5/18/2020 11:35:31,1.53,0.499,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2727367521,Doesn't bunch or tangle like other cables made of rubber or silicone.
2740231665,false,finalized,30,5/17/2020 11:13:10,1.17,0.522,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,3133504781,"I put an SD card in this adapter, but it's too thick for my camera. :-\"
2740231666,false,finalized,30,5/14/2020 09:38:03,0.97,0.657,B00002E220,,http://ecx.images-amazon.com/images/I/51PCHRAW0PL.jpg,Last of the Dogmen,1283702261,I am still waiting to receive this movie--I wrote two emails to the vendor you have that sells this movie.
2740231667,false,finalized,30,5/17/2020 12:41:47,0.73,0.629,B001NESPHC,,http://ecx.images-amazon.com/images/I/51czCy04hwL.jpg,My One And Only Thrill,1404351651,And I've been listening for quite some time.
2740231668,false,finalized,30,5/14/2020 09:23:12,1.03,0.605,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,50550370,Together they made this cd that you should buy.
2740231669,false,finalized,30,5/17/2020 11:13:10,1.43,0.496,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,2321967501,"It was a fun, insightful read."
2740231670,false,finalized,30,5/14/2020 09:18:41,1.27,0.727,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,3341997321,Did not fit my Nikon D800 slot.
2740231671,false,finalized,30,5/14/2020 09:27:47,1.5,0.563,B0000DZTIW,,http://ecx.images-amazon.com/images/I/71-BdYl9vzL.jpg,The Last Samurai,1001730291,Hans Zimmer's score for THE LAST SAMURAI is absolutely masterful.
2740231672,false,finalized,30,5/17/2020 12:28:43,0.9,0.7,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1259200391,"Since we have similar tastes, and he has introduced me to some of my favorites (i.e. Chuck Palahniuk), I took a chance and bought this."
2740231673,false,finalized,30,5/14/2020 09:32:00,1.5,0.619,B0065WM4PQ,,http://ecx.images-amazon.com/images/I/512ieI1PQJL.jpg,Romantic Ocean Daren Sea Waves Projector Lamp MP3 iPhone Speaker LED Night Light (Blue),1694570191,"The motor is audible, but not terribly loud or disturbing."
2740231674,false,finalized,30,5/14/2020 09:21:31,1.2,0.653,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1100196371,"At any rate, unless you want to be certifiable for awhile and dedicate your life to this book, DO NOT READ IT.It"
2740231675,false,finalized,30,5/14/2020 09:46:41,0.67,0.65,B000002IAO,,http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,907170,"Only ""My Mirage"" passes as anything  worthwhile of your attention."
2740231676,false,finalized,30,5/14/2020 09:25:24,0.37,0.482,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,2821789,"Also,  you'll notice they blanked out Delores Tucker's name in"
2740231677,false,finalized,30,5/14/2020 10:01:18,0.73,0.727,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,33279730,You don't need to make the society pages to have a satisfying financial life.
2740231678,false,finalized,30,5/18/2020 11:35:17,1.1,0.597,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,2107211271,My son loves this water table!
2740231679,false,finalized,30,5/14/2020 09:19:50,0.4,0.663,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1414371741,Buy this toy for my 6 year old niece.
2740231680,false,finalized,30,5/14/2020 09:23:45,0.9,0.746,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1340836981,"Then she meets the older brother, Graham, who is the quiet but intense history professor and who looks an awful lot like Sophia's Mr. Moray."
2740231681,false,finalized,30,5/14/2020 09:18:20,0.47,0.562,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1286866821,and now I have a new author to look for.
2740231682,false,finalized,30,5/14/2020 09:56:47,0.73,0.772,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,3554851581,but I also use it as a part of my decor on my dining room hutch.
2740231683,false,finalized,30,5/14/2020 09:26:36,1.07,0.573,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,2371051781,So glad to have this all in one place
2740231684,false,finalized,30,5/14/2020 09:13:20,1.4,0.49,B000L212HC,,http://ecx.images-amazon.com/images/I/51whgYqON5L.jpg,The Prestige [Blu-ray],1114521881,Throw in some nice special effects and the movie itself is great.
2740231685,false,finalized,30,5/14/2020 09:47:51,1.63,0.482,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",1193242921,"If you have a built-in flash with your camera, and need to quickly and frequently photograph small objects then this is for you."
2740231686,false,finalized,30,5/17/2020 11:10:35,1.13,0.499,B0001WE6U2,,http://ecx.images-amazon.com/images/I/71Y5cye6RCL.jpg,Nikon HB-32 Flower Type Lens Shade for 18-70mm DX Nikkor Lens,16362179851,an now I'm happy with the shots I capture.
2740231687,false,finalized,30,5/14/2020 09:27:10,1.43,0.559,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3067476041,"They last forever, which is saying a lot because I really put them through the wringer."
2740231688,false,finalized,30,5/14/2020 09:25:58,1.0,0.683,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1181139261,However The real bonus on this song is the wacky solo work.
2740231689,false,finalized,30,5/17/2020 11:10:30,0.2,0.4,B0015DNIOG,,http://ecx.images-amazon.com/images/I/61qxonlw3OL.jpg,Canon Battery Pack NB-6L,1232111261,", I purchase the item from Amazon."
2740231690,false,finalized,30,5/17/2020 11:14:20,0.27,0.512,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3820137791,I purchased this set for children's church.
2740231691,false,finalized,30,5/14/2020 09:13:55,1.3,0.526,B00HWWDV5A,,http://ecx.images-amazon.com/images/I/71Zv11kUTjL.jpg,Symphonica,1502944065,I thoroughly enjoyed it and look forward to a tour.
2740231692,false,finalized,30,5/17/2020 11:42:35,1.47,0.562,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,19108351241,"My only concern about the game are the durability of the treasure cards, they seem a little flimsy and I wish they were made of a more durable material."
2740231693,false,finalized,30,5/18/2020 11:35:11,1.3,0.458,B000L212HC,,http://ecx.images-amazon.com/images/I/51whgYqON5L.jpg,The Prestige [Blu-ray],3433906341,Nolan is the master of this non-linear plot and he is certainly on his game in this film.
2740231694,false,finalized,30,5/17/2020 11:10:27,1.03,0.482,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,3015676501,The negative is the main story itself.
2740231695,false,finalized,30,5/14/2020 09:11:53,0.67,0.699,B00VG90446,,http://ecx.images-amazon.com/images/I/51O-QlBLZKL.jpg,"Flexion KS-902 Kinetic Series Wireless Bluetooth Noise Cancelling Headphones with Microphone, Black",2679514871,I wanted something that would fit in my helmet.
2740231696,false,finalized,30,5/14/2020 09:19:10,1.07,0.629,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1121793561,"A good friend of mine hated it until she decided to regard it as ""interactive sculpture"""
2740231697,false,finalized,30,5/14/2020 09:23:26,0.43,0.616,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),2427760601,"Perhaps I got a dud, but wanted to share my experience."
2740231698,false,finalized,30,5/17/2020 11:11:16,1.47,0.562,B00LOY6G1I,,http://ecx.images-amazon.com/images/I/81TkoSkhO-L.jpg,"Juggle Bubbles Activity Kit, Bubble Maker, Bubble Game, SEEN ON TV",2165325791,"These are like regular bubbles, but they come with gloves, so the kids can play with the bubbles before they pop."
2740231699,false,finalized,30,5/17/2020 11:08:34,0.3,0.526,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1117747641,so you carry it more often
2740231700,false,finalized,30,5/14/2020 09:13:49,0.97,0.657,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1488344,It always amazes me to see reviews of books where some moron likes to triumphantly pronounce that in so many words (often misspelled) '
2740231701,false,finalized,30,5/14/2020 08:51:33,1.4,0.554,0062065254,,http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,2170943471,"it is well written, although drags in places."
2740231702,false,finalized,30,5/14/2020 09:28:23,0.93,0.772,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,1548136831,shields were extremely hard to put on.
2740231703,false,finalized,30,5/14/2020 09:26:50,0.47,0.499,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,54980970,"Thoreau said that people would buy a new pair of pants rather than patch the old, because they were so concerned with appearances."
2740231704,false,finalized,30,5/14/2020 09:16:05,0.57,0.559,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1256406441,"If you can survive without a job indefinitely, well, then you have made it."
2740231705,false,finalized,30,5/14/2020 09:19:13,1.03,0.605,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1047987595,But also makes you think two or three moves ahead.
2740231706,false,finalized,30,5/14/2020 09:17:01,1.4,0.49,B0006ZOV5E,,http://ecx.images-amazon.com/images/I/81nhkvWohBL.jpg,Room Noises,1008011551,"I must say that the bass with Jonathan Wilson and their brother, Weston, with drums, pieces everything together harmoniously."
2740231707,false,finalized,30,5/14/2020 08:59:27,1.07,0.359,B0000DZTIW,,http://ecx.images-amazon.com/images/I/71-BdYl9vzL.jpg,The Last Samurai,1023714071,The soundtrack is not without battle sequences.
2740231708,false,finalized,30,5/14/2020 09:21:46,1.8,0.4,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,3125230211,Great sound at a great price.
2740231709,false,finalized,30,5/14/2020 09:15:43,1.07,0.573,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,1019408111,so many things they didnt cover in this movie yet on the B & W original movie
2740231710,false,finalized,30,5/17/2020 11:10:58,1.03,0.605,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1837428991,", this game must have been played at least 25 times, with no exaggeration."
2740231711,false,finalized,30,5/14/2020 09:32:32,1.03,0.605,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,14804163491,I love the older game pieces that are being phased out....
2740231712,false,finalized,30,5/14/2020 09:41:09,1.57,0.496,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1284553981,it gave excellent result once i used it for scenic view at day time.
2740231713,false,finalized,30,5/14/2020 09:44:29,1.1,0.651,0399162089,,http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,2092609681,I can not believe the books review says it is great for kids.
2740231714,false,finalized,30,5/14/2020 09:19:51,1.3,0.586,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1783355091,Practicing with how close you need to be and which lenses you are using will help solve any issues you have with the diffuser.
2740231715,false,finalized,30,5/14/2020 09:27:15,1.23,0.616,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,1706866541,the only way to shut-off the alarm in the morning also shuts off for the next day.
2740231716,false,finalized,30,5/14/2020 10:26:25,1.3,0.526,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1387617901,", I played with all the centers and this Polk Won hands down no contest."
2740231717,false,finalized,30,5/18/2020 11:35:11,0.57,0.616,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2730510221,I tried them out with my phone.
2740231718,false,finalized,30,5/18/2020 11:40:35,0.93,0.629,0399162089,,http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,2275453691,We gave several of these 'grown up' coloring books as high school graduation gifts.
2740231719,false,finalized,30,5/17/2020 11:15:33,0.7,0.64,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1525691851,I purchased it to diffuse the flash
2740231720,false,finalized,30,5/17/2020 11:36:23,1.53,0.562,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",3219985381,But this book is a great tool in any shy persons arsenal.
2740231721,false,finalized,30,5/17/2020 11:41:27,0.77,0.667,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,748921,"The man had heart, soul, and what a body!"
2740231722,false,finalized,30,5/18/2020 11:33:06,1.6,0.611,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,3231838151,"The tweeter is crisp and not at all too harsh (to my ears it's a bit more subdued than Klipsch's horn tweeter, if you're familiar with that)."
2740231723,false,finalized,30,5/18/2020 11:25:40,0.63,0.706,B00005JPMZ,,http://ecx.images-amazon.com/images/I/91vXjsklrTL.jpg,TMNT,1165819831,Hasbro with a TERRIBLE VENEGENCE!!!
2740231724,false,finalized,30,5/18/2020 11:33:13,0.7,0.69,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",1395266021,"RIP Selena, you will never be forgotten by your family, friends and your beloved fans who have Never stopped loving you!"
2740231725,false,finalized,30,5/17/2020 11:23:09,1.47,0.562,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",2378782551,"Finally, a great product to help you take beautiful photos for your Etsy or eBay listings!"
2740231726,false,finalized,30,5/18/2020 11:33:54,0.97,0.752,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,2352896231,I'm giving it a 5 because it broke my head
2740231727,false,finalized,30,5/17/2020 11:16:23,1.67,0.471,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),12693043391,"The glue holding those two external pieces inevitably comes undone, leaving the internal wires exposed."
2740231728,false,finalized,30,5/18/2020 11:35:32,1.47,0.499,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",3679875591,I highly recommend it over those cloth cubes any day!
2740231729,false,finalized,30,5/18/2020 11:34:27,1.4,0.663,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,2953328841,"Received the game yesterday, top frame was broken and only 4 of the trains were there, should have been 8, otherwise the set is nice."
2740231730,false,finalized,30,5/18/2020 11:33:02,1.63,0.547,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1186498855,The clips grip are not strong enough as it also keeps falling.
2740231731,false,finalized,30,5/17/2020 11:05:05,1.57,0.496,B004UKNJCM,,http://ecx.images-amazon.com/images/I/915552Zm8zL.jpg,Whoowasit? Award-Winning Board Game Electronics,14979374701,This is a game that can grow and adapt with the kids for years on fun play.
2740231732,false,finalized,30,5/18/2020 11:38:30,1.57,0.616,B001SEQPGK,,http://ecx.images-amazon.com/images/I/71KLvmtcN9L.jpg,Sony Cyber-shot DSC-W290 12 MP Digital Camera with 5x Optical Zoom and Super Steady Shot Image Stabilization,1200992491,"I actually appreciate the reduction because, at 12.1 the pictures are still great but the files are about 10% smaller."
2740231733,false,finalized,30,5/18/2020 11:37:18,0.57,0.716,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1309323441,I have not written a review in quite some time due to the precedence of other tasks at hand.
2740231734,false,finalized,30,5/18/2020 11:38:42,1.13,0.718,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],12203073531,"IBM's Deep Blue is an impressive, world-class chess player, and AlphaGo is a champion Go player."
2740231735,false,finalized,30,5/17/2020 11:07:48,1.3,0.64,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,21730149941,Great markers for a great price.
2740231736,false,finalized,30,5/18/2020 11:39:26,1.0,0.73,B000ANVPPQ,,http://ecx.images-amazon.com/images/I/51VKBZFQRRL.jpg,McLintock! (Authentic Collector's Edition),1020341651,I was totally shocked at the arrogance displayed by Ms. O'Hara in discussing her abilities as an actress.
2740231737,false,finalized,30,5/17/2020 11:15:10,0.7,0.69,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1184782601,I want to connect the digital optical audio both my computer and my XBox to the same input on my audio receiver.
2740231738,false,finalized,30,5/17/2020 11:31:39,1.33,0.596,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",15373810761,It was wonderful as a fan to see this side of her and their marriage.
2740231739,false,finalized,30,5/18/2020 11:35:47,0.83,0.582,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",1498722461,With MY Studio that problem has been solved!
2740231740,false,finalized,30,5/18/2020 11:33:09,1.0,0.577,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,1619594031,"If you havent heard him before, you must listen and appreciate this music artist."
2740231741,false,finalized,30,5/17/2020 11:15:43,0.27,0.512,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,4838757,"Rock, R&B, Jazz, or Folk?"
2740231742,false,finalized,30,5/18/2020 11:31:53,1.43,0.616,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1009617331,This is another interesting book that could have been a 5 to 10-page brilliant article.
2740231743,false,finalized,30,5/17/2020 11:10:49,1.6,0.554,B00062RV18,,http://ecx.images-amazon.com/images/I/71Kebi5JlZL.jpg,Educational Insights GeoSafari Motorized Solar System,15516300841,"I wanted to give this five stars: however, one thing I didn't like was that the planets themselves don't actually spin."
2740231744,false,finalized,30,5/17/2020 11:28:54,0.7,0.64,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1991213271,I have enough room for it on my HDTV stand.
2740231745,false,finalized,30,5/17/2020 11:27:49,1.73,0.512,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,18568871181,"This is a great game to have in your collection because it is quick to teach, good for many ages, and very unique."
2740231746,false,finalized,30,5/17/2020 11:38:05,1.3,0.737,0783225482,,http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,1029301591,"People above a certain age will be tickled by not only the story itself, but the many ways in which it borrows shamelessly (and delightfully) from the movies of the mid-1900s."
2740231747,false,finalized,30,5/18/2020 11:35:11,1.23,0.496,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,2056579951,My siblings all ended up buying the game to since they loved it also as kids and still love playing
2740231748,false,finalized,30,5/18/2020 11:33:55,1.03,0.657,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],2822812501,I'm now glad I purchased it on Blu-ray.
2740231749,false,finalized,30,5/17/2020 11:14:50,1.53,0.562,B000HKDE7Y,,http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,1200043871,"I highly recommend the electrified, hip hop duo to anyone who appreciates excellent violin music."
2740231750,false,finalized,30,5/17/2020 11:29:53,1.53,0.562,B00007E7K9,,http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,2170909561,Great for shorter hikes and events.
2740231751,false,finalized,30,5/18/2020 11:36:21,0.37,0.605,B00HWWDV5A,,http://ecx.images-amazon.com/images/I/71Zv11kUTjL.jpg,Symphonica,6612374215,So had to get it again...
2740231752,false,finalized,30,5/18/2020 11:33:15,1.37,0.706,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,2738730651,"In order to obscure lines or ""brush"" strokes I have to go over everything twice, which causes more bleeding through the paper, and sometimes seems to eat or tear up the paper too."
2740231753,false,finalized,30,5/17/2020 11:49:48,1.47,0.499,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,2504147671,A bit long if you use armband and a bit short if you expect to carry your phone on your pocket.
2740231754,false,finalized,30,5/18/2020 12:05:21,1.1,0.539,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,15023493781,My 7 year old is now addicted to this game
2740231755,false,finalized,30,5/18/2020 11:33:12,1.33,0.65,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,1207807765,Value for money and a great boost to my collection.
2740231756,false,finalized,30,5/18/2020 11:37:01,0.57,0.716,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,1582013991,Thanks for having this Amazon!!!
2740231757,false,finalized,30,5/18/2020 11:34:44,1.17,0.687,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1308963641,Some parts of the story were a little too unnecessarily drawn out.
2740231758,false,finalized,30,5/18/2020 11:38:42,1.3,0.64,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1428096181,"Characters came to life and it's unusual for me to cry reading a book, but I did."
2740231759,false,finalized,30,5/18/2020 11:33:06,1.6,0.554,B0010K8IM6,,http://ecx.images-amazon.com/images/I/61veTElGitL.jpg,"Pyle 3000 Watt Premium Home Audio Power Amplifier - Portable 4 Channel Surround Sound Stereo Receiver w/ Speaker Selector & Remote - For Amplified TV, Subwoofer Speakers, Theater & PA System - PT3300",2725842161,Easy to setup and decent features for a basic amp.
2740231760,false,finalized,30,5/18/2020 11:34:51,1.5,0.563,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3221896731,This is the perfect base set.
2740231761,false,finalized,30,5/18/2020 11:34:37,0.8,0.653,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,20226830671,"My  ""SPECIAL - NEEDS"" childLove's to play with it at the restaurantWhile"
2740231762,false,finalized,30,5/17/2020 11:05:51,0.6,0.712,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,1667498481,I started reading works of Ken Follet starting from Pillars of Earth
2740231763,false,finalized,30,5/17/2020 11:16:06,0.33,0.596,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,1330315031,I grew up with in the 80's.
2740231764,false,finalized,30,5/18/2020 11:36:38,0.8,0.702,B00062RV18,,http://ecx.images-amazon.com/images/I/71Kebi5JlZL.jpg,Educational Insights GeoSafari Motorized Solar System,1208643875,My Nephew loves planets and asked for this as a Birthday present.
2740231765,false,finalized,30,5/18/2020 11:25:28,0.9,0.7,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1203913271,"Maybe there is a slight difference that some purists can see, but for the life of me"
2740231766,false,finalized,30,5/17/2020 11:45:51,1.57,0.559,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,2491453591,Really great book for high schoolers or anyone starting college.
2740231767,false,finalized,30,5/18/2020 11:33:13,0.93,0.727,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1638937271,"OK replace ""ruin"" with dampen; the former sounds dramatic and intriguing."
2740231768,false,finalized,30,5/17/2020 11:18:21,1.13,0.618,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,3549322601,Binding / printing isn't perfect.
2740231769,false,finalized,30,5/17/2020 11:31:44,1.27,0.573,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,2357445141,Little smaller than expected
2740231770,false,finalized,30,5/18/2020 11:38:19,1.17,0.582,0670012335,,http://ecx.images-amazon.com/images/I/A1ks6FGtr0L.jpg,Llama Llama Time to Share,1477041631,My three year old has been obsessed with this book since we got it!
2740231771,false,finalized,30,5/18/2020 11:34:43,1.27,0.629,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,20014780761,and they get pretty loud.
2740231772,false,finalized,30,5/17/2020 11:31:39,1.4,0.554,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1384325131,Not a good product waisted alot of time trying to make it work.
2740231773,false,finalized,30,5/18/2020 11:36:38,0.57,0.616,0790731886,,http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),18317190,"I remember the day I first saw ""Arthur."
2740231774,false,finalized,30,5/17/2020 11:28:28,1.1,0.7,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,31333370,Last week I finally listened to this album quite closely and the album isn't about devil worship at all
2740231775,false,finalized,30,5/17/2020 11:16:18,1.03,0.706,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1016501091,"Thus, the authors are calling you, the reader, gullible for buying their book in the first place, contrary to the advice in the book."
2740231776,false,finalized,30,5/17/2020 11:14:20,1.07,0.629,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1375560101,"V is for Vengeance is a little different from many of the other books in the ""alphabet series."
2740231777,false,finalized,30,5/17/2020 11:17:26,0.53,0.67,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,2203649911,and I love the burnt marshmallow one!
2740231778,false,finalized,30,5/17/2020 11:30:58,0.97,0.605,B0065WM4PQ,,http://ecx.images-amazon.com/images/I/512ieI1PQJL.jpg,Romantic Ocean Daren Sea Waves Projector Lamp MP3 iPhone Speaker LED Night Light (Blue),3051586831,"Even my invoice says condition is New, not ""like new""."
2740231779,false,finalized,30,5/17/2020 11:29:30,1.13,0.562,0790731886,,http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),1560124571,Such an easy way to get what I can't find anywhere in stores.
2740231780,false,finalized,30,5/17/2020 11:40:24,0.67,0.65,B001196MG0,,http://ecx.images-amazon.com/images/I/11+6ow0DIwL.jpg,"Savage 107X12-1 Seamless Background Paper, 107-Inch x 12 Yards - Super White",3743886331,"If there was another option I'd use it, unfortunately, there isn't."
2740231781,false,finalized,30,5/17/2020 11:15:27,1.67,0.471,B00007E7K9,,http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,3388633821,"The bag is lightweight and I was also able to keep a tulip cover in there, too."
2740231782,false,finalized,30,5/17/2020 11:16:22,0.9,0.7,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1115359081,"Rebecca D. Turner author of ""Tattoo"" a business book, read it"
2740231783,false,finalized,30,5/17/2020 11:28:54,1.0,0.683,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1260556421,"He looks at it as an art form, a way to insure peace rather than war."
2740231784,false,finalized,30,5/18/2020 11:38:27,1.73,0.442,0553391135,,http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,2162206641,"I find it a relaxing read, and I like the tone and feeling of the books and the growth of Jo Marie."
2740231785,false,finalized,30,5/17/2020 11:29:54,0.93,0.573,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,12749024881,"Con:Hours of quality time with your kids, but don't let my wife know"
2740231786,false,finalized,30,5/18/2020 11:34:09,0.53,0.67,B00002E220,,http://ecx.images-amazon.com/images/I/51PCHRAW0PL.jpg,Last of the Dogmen,1014865131,problem-solving techniques.
2740231787,false,finalized,30,5/17/2020 11:19:11,1.17,0.522,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,6049700,"The pages vary from vast, typewritten monologues to blank pages with the word ""the"" to fill the space."
2740231788,false,finalized,30,5/18/2020 11:33:15,1.33,0.537,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1676576921,This lens is pretty heavy from what I'm used to
2740231789,false,finalized,30,5/17/2020 11:16:35,1.6,0.554,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1196133521,"Then i set the camera on timer to see if maybe it is ""user error"" but the edges of the 3rd round of shots were still not sharp.i went back on amazon to read all the 1-3 star reviews to see why people did not like the lens and realized that Sigma had a quality control issue ("
2740231790,false,finalized,30,5/18/2020 11:33:13,1.4,0.554,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],2787683561,"Excellent acting, directing."
2740231791,false,finalized,30,5/17/2020 11:19:30,1.4,0.49,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,775570,I believe that this is the best dance/techno song ever done.
2740231792,false,finalized,30,5/17/2020 11:13:18,1.53,0.618,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1345199001,"They have flexible wrists and their feet act as a ""key"" to turn some levers on the toy."
2740231793,false,finalized,30,5/17/2020 11:19:11,1.1,0.597,B00DPKQ60A,,http://ecx.images-amazon.com/images/I/61gkJ76UizL.jpg,Yours Truly,2743252321,the plastic cover of the album's CD was a bit broken and some scratches on it hoped this problem have been improved next time .
2740231794,false,finalized,30,5/18/2020 11:36:12,0.63,0.657,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1268379871,Janitor agrees to teach him KUNG FU.
2740231795,false,finalized,30,5/17/2020 11:40:24,0.93,0.727,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1134977921,I just deleted the Flip software that came with the camera.
2740231796,false,finalized,30,5/17/2020 11:28:11,1.33,0.699,B0061ZFWBU,,http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,1710105581,Since a lot of the complaints on baby music systems were no volume control I wanted headphones versus an expensive sound system that could only be used when pregnant.
2740231797,false,finalized,30,5/17/2020 12:27:37,0.77,0.716,B00013M6NU,,http://ecx.images-amazon.com/images/I/41XR3APDJBL.jpg,Nikon MH-61 Battery Charger for Nikon EN-EL5 Batteries,1358584631,I ordered a Nikon MH-61 battery charger for my husband's Christmas present.
2740231798,false,finalized,30,5/17/2020 12:21:59,1.07,0.772,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,1600473881,Have been looking for an Internet Radio to hook up to my multi-room home audio system and move away from my old AM/FM radio.
2740231799,false,finalized,30,5/18/2020 11:37:56,1.37,0.605,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1332412,"I notice it gets compared with Blair Witch Project and it suffers from that movie's defects as well: there's a suspenseful, creepy  buildup"
2740231800,false,finalized,30,5/17/2020 11:28:48,1.9,0.396,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",3100563681,"This is an amazing book which I will read and reread to really absorb what it has to offer; What I like the most are the self exercises; The author doesn't just suggest what to do to change your self image and achieve success, but how to do it with practice exercises."
2740231801,false,finalized,30,5/17/2020 11:29:18,1.47,0.499,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,1405193081,This one would be ok backround music at an adult contemporary party.
2740231802,false,finalized,30,5/18/2020 11:34:51,0.97,0.605,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,24398670511,All in all this is successful.
2740231803,false,finalized,30,5/17/2020 11:56:02,1.17,0.582,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",2138980371,One of the best artists to perform!
2740231804,false,finalized,30,5/18/2020 11:36:17,1.03,0.547,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2703995141,The bass reminds me a lot of a wooden speaker deck I used to own.
2740231805,false,finalized,30,5/17/2020 11:16:44,1.07,0.772,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,16270502481,My grandchildren absolutely love this game.
2740231806,false,finalized,30,5/18/2020 11:34:08,1.37,0.605,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1397211351,Lens came shipped in just a few days and was in the same condition as advertised.
2740231807,false,finalized,30,5/18/2020 11:33:09,1.7,0.458,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1757675261,awesome sound and pretty design.
2740231808,false,finalized,30,5/18/2020 11:35:58,0.9,0.651,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),10780705371,I won't buy anything else from this company.
2740231809,false,finalized,30,5/17/2020 11:36:56,1.23,0.667,B000L212HC,,http://ecx.images-amazon.com/images/I/51whgYqON5L.jpg,The Prestige [Blu-ray],1247171181,"The performances - I didn't recognized David Bowie and was stunned to see his name in the credits - are all worthwhile,"
2740231810,false,finalized,30,5/17/2020 11:23:09,1.2,0.476,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,33733880,Anyone one seeking the Get-Rich quick methods needs to find another book.
2740231811,false,finalized,30,5/18/2020 11:36:35,0.73,0.629,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,16003543571,We will be returning it but was really looking forward to playing at Christmas.
2740231812,false,finalized,30,5/17/2020 11:28:47,0.17,0.373,B000ANVPPQ,,http://ecx.images-amazon.com/images/I/51VKBZFQRRL.jpg,McLintock! (Authentic Collector's Edition),1640463011,(Wayne's producing company).
2740231813,false,finalized,30,5/18/2020 11:32:59,0.93,0.68,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1109098491,My receiver only had one optical input
2740231814,false,finalized,30,5/17/2020 11:43:29,1.63,0.482,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),1770452575,Excellent price for an excellent product
2740231815,false,finalized,30,5/17/2020 11:28:04,1.03,0.836,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1258794981,"well, TWILIGHT makes hundreds of millions too, but that doesn't stop it from sucking (no pun intended) nor does it mean it's a good movie."
2740231816,false,finalized,30,5/17/2020 11:16:35,1.23,0.667,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1216038581,"Every ""obscure"" or ""historical"" text referenced are from undergrad lit."
2740231817,false,finalized,30,5/18/2020 11:34:17,1.03,0.657,B003HC9JIW,,http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,19193177821,I have found Leslie Sansone to be the easiest instructor to follow.
2740231818,false,finalized,30,5/18/2020 12:04:32,0.8,0.653,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,2801986081,it!I got it for free in return for my honest review
2740231819,false,finalized,30,5/17/2020 11:19:11,1.27,0.629,0062065254,,http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,17148040911,It also allows us as readers to do our own investigation into the crime and form our own predictions.
2740231820,false,finalized,30,5/17/2020 11:39:57,1.47,0.618,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3599584541,"a ripoff not compared to these).The only problem I've noticed so far is the roof bricks don't stick very well and some of them not at all, they will pop themselves off."
2740231821,false,finalized,30,5/18/2020 11:35:41,1.43,0.559,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,9611776695,"It actually says MINIATURE on the box, and that is exactly what it is."
2740231822,false,finalized,30,5/17/2020 11:43:20,1.63,0.547,B004BFVKSQ,,http://ecx.images-amazon.com/images/I/912HI5VFelL.jpg,My First Disney Princess Disney Toddler Rapunzel,1369015531,"That being said, I was really disappointed when I unpackaged it to discover the doll looks like she is going bald!"
2740231823,false,finalized,30,5/18/2020 11:33:12,0.77,0.761,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,12788276651,Replaced the current klipsch quintet v center as needed some juice.
2740231824,false,finalized,30,5/17/2020 11:28:28,0.83,0.637,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,2112933411,but there will come a time when the kids and of course mom and dad will love to see the book and remember when!
2740231825,false,finalized,30,5/17/2020 11:10:33,0.93,0.68,B00062RV18,,http://ecx.images-amazon.com/images/I/71Kebi5JlZL.jpg,Educational Insights GeoSafari Motorized Solar System,1580716091,Just need to buy some ultra fine wire.
2740231826,false,finalized,30,5/17/2020 11:57:23,1.3,0.526,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1171136181,My only complaint is that the box does not have a lid.
2740231827,false,finalized,30,5/18/2020 11:37:58,1.4,0.554,B0000DZTIW,,http://ecx.images-amazon.com/images/I/71-BdYl9vzL.jpg,The Last Samurai,1255605421,i highly recommend anyone that love the movie to buy the CD.
2740231828,false,finalized,30,5/17/2020 11:14:39,0.7,0.69,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,2181454311,I felt like I was one of them.
2740231829,false,finalized,30,5/17/2020 11:29:13,0.93,0.629,B00NF4POZO,,http://ecx.images-amazon.com/images/I/71a1Us9K7NL.jpg,The Art of McCartney (Amazon Deluxe Exclusive) (2 CD + 1 DVD),2276111811,The rest just sounds awkward.
2740231830,false,finalized,30,5/18/2020 11:33:58,0.83,0.637,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1026121351,2pac is not fake in any type of way compared to todays hip hop artists.
2740231831,false,finalized,30,5/18/2020 11:36:38,0.47,0.618,B0065WM4PQ,,http://ecx.images-amazon.com/images/I/512ieI1PQJL.jpg,Romantic Ocean Daren Sea Waves Projector Lamp MP3 iPhone Speaker LED Night Light (Blue),1353951051,Thanks for your understanding!Ordered on Dec 9th.
2740231832,false,finalized,30,5/18/2020 11:58:37,1.2,0.653,B0007QKMQY,,http://ecx.images-amazon.com/images/I/51G31QKNJFL.jpg,Canon Digital Rebel XT 8MP Digital SLR Camera,1996522211,but ultimately I went for the Canon because of the lower price.
2740231833,false,finalized,30,5/17/2020 11:16:18,0.53,0.67,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],3531142571,I saw their 1996 concert in Charleston .
2740231834,false,finalized,30,5/18/2020 11:37:18,1.17,0.778,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,618962,Black Sabbath knows how to do hard rock without the trash of todays speed metal/heavy metal.
2740231835,false,finalized,30,5/17/2020 11:14:49,1.7,0.526,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,1006313421,"Cole Porter's Lyrics and music depicted by this nothing but ever so sweet compillation of singers including sheryl crow, alanis morrisette, elvis costello, robbbie williams and natalie cole are just to name a few which made it extremely delightful to listen too."
2740231836,false,finalized,30,5/17/2020 11:27:49,1.83,0.373,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1395409461,"The ear loops are made of very flexible rubber, so while they hold the earbuds where they need to be, they can never be very secure since the ear loop isn't sturdy/formable/etc to hold them in place right."
2740231837,false,finalized,30,5/17/2020 11:42:35,1.3,0.69,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,1735264371,I have been extremely pleased with the product for the month or two of use.
2740231838,false,finalized,30,5/17/2020 11:17:32,1.2,0.542,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],2823085681,Other than that the movie is pretty much forgettable.
2740231839,false,finalized,30,5/17/2020 11:16:35,0.37,0.657,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1005900911,like what you do is right!
2740231840,false,finalized,30,5/17/2020 11:28:30,0.83,0.687,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1403496571,"read his lyrics, read the message and hear the voice that is offering you to think about life and change is needed."
2740231841,false,finalized,30,5/17/2020 11:15:38,0.67,0.596,B00007E7K9,,http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,1846701021,I was going to the Zoo and didn't want to lung around my camera bag.
2740231842,false,finalized,30,5/18/2020 11:37:06,0.43,0.616,B000UJBY4W,,http://ecx.images-amazon.com/images/I/713ZDCxq8OL.jpg,The Best Of Chicago: 40th Anniversary Edition (2CD),1128468071,Today I am not as big of a fan as I once was.
2740231843,false,finalized,30,5/18/2020 11:33:37,1.2,0.653,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,8393235501,Great price on Amazon as always.
2740231844,false,finalized,30,5/18/2020 11:33:41,1.7,0.526,B00KU9LQUO,,http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,9557463455,"Absolutely love it, great fun and easy to get your head around the rules, although it may take a few run throughs to get it completely clear!"
2740231845,false,finalized,30,5/17/2020 11:29:35,0.83,0.734,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1241235431,He will never have the kind of charm and charisma as Pat.6.
2740231846,false,finalized,30,5/17/2020 11:09:29,1.67,0.537,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1504271791,make sure you can turn off one of your optical devices because it will not work if both devices are on and connected to this.
2740231847,false,finalized,30,5/17/2020 11:14:49,0.5,0.671,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1153115271,I followed the simple steps.
2740231848,false,finalized,30,5/17/2020 11:52:25,0.43,0.667,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1707893,You also won't enjoy life.
2740231849,false,finalized,30,5/17/2020 11:09:29,0.77,0.716,B0061ZFWBU,,http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,3576797211,and I took them away before she could harm the wiring.
2740231850,false,finalized,30,5/17/2020 11:18:21,0.63,0.657,B0009PEU3Y,,http://ecx.images-amazon.com/images/I/61MrefGvNiL.jpg,"Nikon MH-18a Quick Battery Charger for the EN-EL3e Battery compatible with Nikon D80, D200, D300 and D700 Digital SLR Cameras",1264930211,But that is not the worst of all..
2740231851,false,finalized,30,5/18/2020 11:32:51,1.0,0.632,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,3506664131,I was able to write 20 pages for my final paper on why Alison believes so strongly that her fathers death was a suicide and not an accident.
2740231852,false,finalized,30,5/17/2020 13:31:05,1.23,0.559,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,2588803431,it is a wonderful help when you can write who you paid make lists
2740231853,false,finalized,30,5/18/2020 11:30:55,1.23,0.716,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,2772840291,Would definitely buy again.
2740231854,false,finalized,30,5/17/2020 11:16:48,1.4,0.663,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,5747483,"Moondance is, like Astral Weeks, one of those albums that help you realise that there is quite a bit about life that you don't know."
2740231855,false,finalized,30,5/17/2020 11:43:16,0.87,0.718,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,3270729,millionaires(and others who can retire comfortably) do so because they live on a budget and don't spend every  dollar that comes into their hands.
2740231856,false,finalized,30,5/17/2020 11:28:44,1.13,0.67,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2248749161,Like the 'bass' sound through the wood.
2740231857,false,finalized,30,5/18/2020 11:33:58,1.43,0.559,B003G55KVA,,http://ecx.images-amazon.com/images/I/51HaQikn1aL.jpg,Monkey Figures 25 Tiny Plastic Monkey Figures Party Favors by A&A,2589216921,Too small for young children
2740231858,false,finalized,30,5/18/2020 11:46:18,1.13,0.763,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1002945151,Three years after reading this book I am still thinking about it.
2740231859,false,finalized,30,5/17/2020 11:29:18,1.13,0.763,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",1379980481,Chris did an amazing job writing it.
2740231860,false,finalized,30,5/17/2020 12:54:20,1.6,0.611,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,725439,This cd has many great songs that keeps Tupac's memory alive!
2740231861,false,finalized,30,5/17/2020 11:30:03,1.3,0.64,0062065254,,http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,1825453371,It is obvious that Louise Erdrich knows a great deal about the difficulties Native Americans face every day as they try to reconcile their traditions with the laws and customs of Anglos.
2740231862,false,finalized,30,5/17/2020 11:46:47,1.33,0.537,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,2081042771,very  well as his descriptions are so realistic.
2740231863,false,finalized,30,5/18/2020 11:36:35,1.23,0.616,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,1967552281,"June 2014, an update:after using it for 2 times plug started to leak."
2740231864,false,finalized,30,5/17/2020 12:21:59,1.0,0.683,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,3206797161,I already can't wait to play again.
2740231865,false,finalized,30,5/17/2020 11:19:21,0.4,0.611,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,3022846641,They remaining 3 were sent later
2740231866,false,finalized,30,5/17/2020 11:57:30,1.83,0.453,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,1954064551,"I don't want to give away the plot, but if you are interested in an intellectually stimulating, emotionally involving, unusual, and intense story of Bechdel's life, then this is the one for you."
2740231867,false,finalized,30,5/17/2020 11:40:11,1.5,0.671,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,1926816141,This is an excellent early 90s grunge rock album.
2740231868,false,finalized,30,5/17/2020 11:12:28,1.0,0.683,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1441822111,she may get you hooked on her voice and piano
2740231869,false,finalized,30,5/18/2020 11:33:15,0.53,0.67,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1171068761,I had high expectations for this product
2740231870,false,finalized,30,5/17/2020 11:16:48,0.97,0.657,B006SUWZH2,,http://ecx.images-amazon.com/images/I/61A2WQOLUaL.jpg,Memorex Portable CD Boombox with AM FM Radio,1896521081,This is just fine for my 6 yr.
2740231871,false,finalized,30,5/17/2020 11:29:46,0.73,0.68,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1370921241,"Being someone who hasn't really been following the series closely, I remember being a bit disconcerted that the story unfolds in the 1980s."
2740231872,false,finalized,30,5/18/2020 11:33:54,1.27,0.629,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1552353131,and this 80-200mm makes me forget about the 70-200mm  until I get to reading about how great the 70-200mm is......
2740231873,false,finalized,30,5/17/2020 11:41:54,0.97,0.657,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",1802565411,I think this young woman serves as an inspiration for many young people.
2740231874,false,finalized,30,5/18/2020 11:39:26,1.17,0.637,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,5035245091,I use them to color in my coloring books.
2740231875,false,finalized,30,5/18/2020 11:33:12,0.8,0.702,B000BN8Y2W,,http://ecx.images-amazon.com/images/I/71GMzHZOTDL.jpg,Jr. Fire Fighter Suit with embroidered Cap,1252762111,Can't wait to take our boys to get pics taken w/ the firetrucks
2740231876,false,finalized,30,5/18/2020 11:46:18,0.73,0.629,B000ANVPPQ,,http://ecx.images-amazon.com/images/I/51VKBZFQRRL.jpg,McLintock! (Authentic Collector's Edition),1300098761,He wants his daughter to experience early pioneer days.
2740231877,false,finalized,30,5/17/2020 11:12:13,0.93,0.68,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1160242781,This was recommended to me by my local camera shop.
2740231878,false,finalized,30,5/18/2020 11:33:09,1.1,0.7,0790731886,,http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),1014647941,""" It only lasts a minute, but it's breathtaking."
2740231879,false,finalized,30,5/17/2020 11:16:56,1.4,0.663,0061235970,,http://ecx.images-amazon.com/images/I/61ARpCYs2bL.jpg,Fancy Nancy: Tea for Two,1998786301,"My daughter loves all things tea party related and just like her other books, Fancy Nancy delievers frufru fun for the preschool crowd!"
2740231880,false,finalized,30,5/18/2020 11:36:17,1.27,0.629,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,2544760161,A center channel speaker with rear facing bass ports is a joke.
2740231881,false,finalized,30,5/17/2020 11:43:32,1.13,0.618,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,2055794621,The idea is just wonderful; what toddler doesn't love ordering out for pizza?
2740231882,false,finalized,30,5/17/2020 11:29:31,1.37,0.657,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,1532758021,The Grace Radio seems to draw almost as much current in standby mode as it does in operation.
2740231883,false,finalized,30,5/17/2020 11:04:50,0.73,0.772,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,1002728811,"I hope there isn't any ""Moondance"" in me when I have sex because that would be quite disturbing, but I'm afraid that might be the case."
2740231884,false,finalized,30,5/18/2020 11:32:59,1.3,0.64,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",1407941161,"Not just the beautiful, talented, energetic singer everyone saw on stage, but the REAL person."
2740231885,false,finalized,30,5/18/2020 11:38:19,1.5,0.619,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1104456771,"They are, and this is a fact, the most influential band of all time, and therefore the most underrated."
2740231886,false,finalized,30,5/17/2020 11:13:18,0.97,0.605,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,12637520291,"I cringed when I saw that a hammer was required for assembly, and for good reason."
2740231887,false,finalized,30,5/17/2020 11:09:29,1.53,0.562,B008MPKAPK,,http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",1986199851,"Aside from no FM Stereo,all other functions seem OK."
2740231888,false,finalized,30,5/18/2020 11:33:10,1.33,0.65,B00CKH9URU,,http://ecx.images-amazon.com/images/I/7178tVWycxL.jpg,Max Steel Interactive Steel with Turbo Sword,1777266961,Other than the two minor issues;  it is a great sword!
2740231889,false,finalized,30,5/17/2020 11:37:19,0.63,0.547,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1136236941,but I'm not aware of anything reputed to be better.
2740231890,false,finalized,30,5/18/2020 11:37:56,1.37,0.657,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,2382915151,This is a revolutionary way of parenting that will help you keep the connection to your children while teaching them to self-regulate their behavior.
2740231891,false,finalized,30,5/17/2020 11:14:32,1.43,0.496,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,2929884321,the game is great but the box inside is very fragile.
2740231892,false,finalized,30,5/17/2020 11:14:32,1.0,0.816,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1279371161,"I got this for my 4 year-old grandson for Christmas, and I've recently had the opportunity to visit and see him playing with it firsthand."
2740231893,false,finalized,30,5/18/2020 11:34:43,1.37,0.752,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1112790931,Don't even think about buying a previous version of this lens without the tripod collar on it.
2740231894,false,finalized,30,5/17/2020 11:39:27,1.3,0.737,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,950042,It's the best cd I have (out of about 183 last time I counted).
2740231895,false,finalized,30,5/17/2020 11:43:52,1.03,0.657,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,2148156151,"Still, for the price, I don't mind."
2740231896,false,finalized,30,5/17/2020 11:10:33,0.73,0.727,B0007QKMQY,,http://ecx.images-amazon.com/images/I/51G31QKNJFL.jpg,Canon Digital Rebel XT 8MP Digital SLR Camera,1130389881,I have had my camera for several months now.
2740231897,false,finalized,30,5/17/2020 11:43:52,0.3,0.458,0783225482,,http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,1588124001,i havent watched it since i received it.
2740231898,false,finalized,30,5/17/2020 11:11:24,0.67,0.699,B0042FDCMM,,http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,1394526371,I really like the walkout ...
2740231899,false,finalized,30,5/17/2020 11:28:47,0.7,0.64,B0007QKMQY,,http://ecx.images-amazon.com/images/I/51G31QKNJFL.jpg,Canon Digital Rebel XT 8MP Digital SLR Camera,1162621841,To sumrraize you cant go wrong with it!!!!
2740231900,false,finalized,30,5/18/2020 11:36:01,1.43,0.667,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1335619091,"What got me was the endless footnotes referring back to made-up sources, and the constant breaking into the story so an ""expert"" can explain what this character or that character meant by folding their arms at a certain time or refusing to be hugged."
2740231901,false,finalized,30,5/18/2020 11:34:43,0.67,0.699,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,2513192611,We keep it in the garage and drag it out during the summer months.
2740231902,false,finalized,30,5/18/2020 11:32:32,1.13,0.427,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1381077731,"Very slow at times, however I did finish it and will give the author another chance."
2740231903,false,finalized,30,5/18/2020 11:32:59,1.2,0.542,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,809403,The kings of metal's debut is a great hit!
2740231904,false,finalized,30,5/17/2020 11:36:23,1.0,0.683,B000OVLBFS,,http://ecx.images-amazon.com/images/I/518hg7kiAPL.jpg,Jesse Stone: Night Passage,12771408251,Tom Selleck is great in what ever vehicle he choses to do.
2740231905,false,finalized,30,5/17/2020 11:18:45,1.13,0.67,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,1808097571,Super quick delivery - ahead of schedule.
2740231906,false,finalized,30,5/17/2020 11:28:48,0.67,0.745,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,1535311171,dictated some of the space concessions made.
2740231907,false,finalized,30,5/18/2020 11:33:12,0.93,0.68,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,2354479811,Arrived fast and as described.
2740231908,false,finalized,30,5/17/2020 11:17:35,0.3,0.586,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1358327041,"So i won't spoil it for you, just be"
2740231909,false,finalized,30,5/18/2020 11:30:09,1.43,0.667,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,5005197231,Some twists of history I wasn't aware of and this makes it interesting as where the storyline is headed!
2740231910,false,finalized,30,5/17/2020 11:16:35,0.63,0.657,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",1235204271,That's the only reason I gave it four stars instead of 5.
2740231911,false,finalized,30,5/17/2020 11:42:49,1.43,0.616,B00005JPMZ,,http://ecx.images-amazon.com/images/I/91vXjsklrTL.jpg,TMNT,1132703801,This movie is a lot of fun for kids and also for the parent watching.
2740231912,false,finalized,30,5/18/2020 11:40:35,1.13,0.562,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,2506299171,What needs to be said about this game - Always loved it!
2740231913,false,finalized,30,5/18/2020 11:37:18,1.0,0.632,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1151934941,but I think it might have better results.
2740231914,false,finalized,30,5/17/2020 11:14:39,1.23,0.559,B00013M6NU,,http://ecx.images-amazon.com/images/I/41XR3APDJBL.jpg,Nikon MH-61 Battery Charger for Nikon EN-EL5 Batteries,1433376931,"Just because is says Nikon on the product,does not mean Nikon will guarantee it, especially if it is a copy or made for sale outside the United States."
2740231915,false,finalized,30,5/18/2020 11:33:10,1.1,0.597,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1443592211,"I think this is a nice change-up from you're other works, a little swing, maybe some rockabilly?"
2740231916,false,finalized,30,5/17/2020 11:14:41,1.27,0.573,076362344X,,http://ecx.images-amazon.com/images/I/41FcN69t78L.jpg,Ish (Creatrilogy),14377316771,"My 2 yo loves it, and it will be appropriate for him for years to come!"
2740231917,false,finalized,30,5/17/2020 11:21:20,1.33,0.65,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",1194426021,It shows that each and every one of us can take personal steps to achieve our goals and desires in life.
2740231918,false,finalized,30,5/17/2020 11:16:07,1.1,0.746,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,665756,"While at times his lyrics make us angry,  other times that force us to question ourselves and other times they simply  get a party going."
2740231919,false,finalized,30,5/17/2020 11:24:41,0.87,0.718,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,747212,"with _believe_, cher may have just found a niche that  will carry her through the next decade."
2740231920,false,finalized,30,5/18/2020 11:28:14,0.77,0.616,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1912647811,Rich Dad Poor Dad was a lot better.
2740231921,false,finalized,30,5/17/2020 11:17:32,1.53,0.562,B000HKDE7Y,,http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,1119347511,This mix of classical violin with hip hop is the best I've heard and my teens enjoy their music as well.
2740231922,false,finalized,30,5/18/2020 11:35:07,0.73,0.512,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,6177999871,I only connected to WiFi and Pandora
2740231923,false,finalized,30,5/18/2020 11:35:49,1.17,0.82,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3136025161,- they sent me new headphones to ensure excellent product quality and that the product was to my full liking.
2740231924,false,finalized,30,5/18/2020 11:34:36,1.17,0.582,B003G55KVA,,http://ecx.images-amazon.com/images/I/51HaQikn1aL.jpg,Monkey Figures 25 Tiny Plastic Monkey Figures Party Favors by A&A,1384346031,And very satisfied with product for amount of money spent.
2740231925,false,finalized,30,5/17/2020 11:30:58,1.1,0.7,B003HC9JIW,,http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,1295888971,The music is a little better...
2740231926,false,finalized,30,5/18/2020 11:37:56,1.0,0.632,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1233317425,A change in mood for this artist but worthwhile.
2740231927,false,finalized,30,5/18/2020 11:33:41,1.4,0.554,B00DPKQ60A,,http://ecx.images-amazon.com/images/I/61gkJ76UizL.jpg,Yours Truly,1741511111,Each represent differing styles of Pop music and both determine the singer's possible musical ventures.
2740231928,false,finalized,30,5/17/2020 11:22:38,0.17,0.373,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1258401661,so I didn't know if I'd like this one.
2740231929,false,finalized,30,5/18/2020 11:33:41,0.7,0.737,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,2225063981,Like upside down writing and different colors.
2740231930,false,finalized,30,5/18/2020 11:46:18,1.5,0.619,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1221291111,And the clarity of music and Blu Ray DVDs is noticeably enhanced by this speaker.
2740231931,false,finalized,30,5/17/2020 13:00:41,1.23,0.496,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1218768125,Would recommend to any young batman fan.
2740231932,false,finalized,30,5/18/2020 11:33:15,0.7,0.64,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1015601091,If you follow it you will be better off.
2740231933,false,finalized,30,5/18/2020 11:33:06,1.53,0.562,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,2641551041,A wonderful collection of songs!
2740231934,false,finalized,30,5/17/2020 11:28:04,1.03,0.547,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",12698869551,And it works in his paw patroller.
2740231935,false,finalized,30,5/18/2020 11:34:12,1.1,0.746,B0065WM4PQ,,http://ecx.images-amazon.com/images/I/512ieI1PQJL.jpg,Romantic Ocean Daren Sea Waves Projector Lamp MP3 iPhone Speaker LED Night Light (Blue),2572990861,I  had to send them twice before receiving a response and had to also send a few previous messages more than once after waiting a week's time or so without a response.
2740231936,false,finalized,30,5/18/2020 11:35:50,0.67,0.596,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",1386638641,You gave her the best three years of her life by letting her have all the dogs she wanted and beautiful gifts that she enjoyed.
2740231937,false,finalized,30,5/17/2020 12:43:48,0.27,0.573,B000OG88NQ,,http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,1807532061,Bought over two years ago.
2740231938,false,finalized,30,5/17/2020 11:16:29,1.6,0.554,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3244127911,Have used these ear buds for several months and I am very satisfied.
2740231939,false,finalized,30,5/17/2020 11:31:39,1.23,0.716,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,2859869591,"My son is 7 and he gets better and better every time, I need to help him less and less making strategic moves!"
2740231940,false,finalized,30,5/17/2020 11:13:18,1.53,0.618,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2318876551,These headphones have a problem with the building of the cable.
2740231941,false,finalized,30,5/17/2020 11:40:25,1.33,0.537,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1156292581,Much softer light and a more natural looking image.
2740231942,false,finalized,30,5/18/2020 11:34:15,0.93,0.68,0783225482,,http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,1791967891,Product arrived as stated.
2740231943,false,finalized,30,5/18/2020 11:33:54,0.97,0.706,B001K5UQX0,,http://ecx.images-amazon.com/images/I/51I+oONHYKL.jpg,"Opteka 0.20X Professional Super AF Fisheye Lens for Nikon D4s, D4, D3x, Df, D810, D800, D750, D610, D600, D7200, D7100, D7000, D5500, D5300, D5200, D5100, D3300, D3200 and D3100 Digital SLR Cameras",1522598251,The vendor needs to label the add-ins so the underpaid employee can get it right.
2740231944,false,finalized,30,5/18/2020 11:36:01,1.33,0.596,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,3329093,"A must read for anyone who wants ""Real"" wealth."
2740231945,false,finalized,30,5/17/2020 11:30:58,0.8,0.653,B000HKDE7Y,,http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,1102152261,Rapid rise to the charts expected.
2740231946,false,finalized,30,5/18/2020 11:36:08,1.37,0.547,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,19489499581,The disk plays well without vibration or skipping.
2740231947,false,finalized,30,5/18/2020 11:33:55,1.53,0.618,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],2647715671,"Oscar Isaac has done a tremendous job at creating a mad, over-intellectual, alcoholic, boxing loving drunk-scientist...very well played (an Oscar in my opinion for the best actor)."
2740231948,false,finalized,30,5/18/2020 11:32:51,1.4,0.611,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,2132714391,Only shortcoming is that you need to pay for a service to stream music from your computer.
2740231949,false,finalized,30,5/18/2020 11:38:42,1.03,0.706,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,6524939,and I think readers should attempt to get an edition with them included.
2740231950,false,finalized,30,5/18/2020 11:32:51,0.73,0.68,B00062RV18,,http://ecx.images-amazon.com/images/I/71Kebi5JlZL.jpg,Educational Insights GeoSafari Motorized Solar System,1888658931,I bought this product for my four year old son who loves the solar system and planets.
2740231951,false,finalized,30,5/18/2020 11:33:36,1.6,0.554,B001196MG0,,http://ecx.images-amazon.com/images/I/11+6ow0DIwL.jpg,"Savage 107X12-1 Seamless Background Paper, 107-Inch x 12 Yards - Super White",3705609301,"We use this on a 3 roller wall system system to roll it up and down without having to do it by hand, this works perfectly on that system."
2740231952,false,finalized,30,5/17/2020 11:17:35,0.47,0.499,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1002784331,Behind the Wall of Sleep kicks off this sort of a jam session track
2740231953,false,finalized,30,5/18/2020 11:35:36,1.27,0.629,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,1985112671,"They stay place, but I also use an armband with cable clip."
2740231954,false,finalized,30,5/18/2020 11:35:44,0.87,0.718,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1232099241,I have tried several vendors and both failed.
2740231955,false,finalized,30,5/17/2020 11:40:25,1.2,0.702,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1623192981,I fell in love with this mivie the very first time watching it-so much so that when my movie movie dissapeared from my house by someone else who loved it too-I simply had to re-order myself another one.
2740231956,false,finalized,30,5/18/2020 11:34:39,0.5,0.619,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,21094045971,That's not even counting the other 600.
2740231957,false,finalized,30,5/17/2020 11:29:46,1.13,0.763,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,24911690,"California Love"" is the definite party anthem, but the great beat and lyrics cover up what Pac is saying--"
2740231958,false,finalized,30,5/17/2020 11:24:41,1.07,0.68,B000HKDE7Y,,http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,1230976491,so annoying I can't listen to this anymore.
2740231959,false,finalized,30,5/17/2020 11:08:45,0.57,0.761,B0007QKMQY,,http://ecx.images-amazon.com/images/I/51G31QKNJFL.jpg,Canon Digital Rebel XT 8MP Digital SLR Camera,1150267141,"I saved around 50 clams from ""new""."
2740231960,false,finalized,30,5/17/2020 11:17:11,1.4,0.663,0399162089,,http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,1813834831,"For those of us who may not have outgrown coloring entirely, or for older children, or children who just don't love the cutesy pictures often targeted toward them, Outside the Lines: An Artists' Coloring Book for Giant Imaginations is a gem."
2740231961,false,finalized,30,5/17/2020 11:16:22,1.4,0.49,B00005JPMZ,,http://ecx.images-amazon.com/images/I/91vXjsklrTL.jpg,TMNT,1407535641,"The orchestrated score works well, but I miss the character in the music this series used to be famous for."
2740231962,false,finalized,30,5/18/2020 11:34:43,1.5,0.5,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,2529133901,these are amazing can't believe the price
2740231963,false,finalized,30,5/17/2020 11:14:57,1.37,0.605,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,1537809371,"If you have ever wondered why Chris Cornell is always on lists of the best male rock vocalists, this album is all the explanation you need."
2740231964,false,finalized,30,5/17/2020 11:33:29,0.63,0.706,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1421455531,I had to force myself to finish.
2740231965,false,finalized,30,5/18/2020 11:34:38,1.23,0.667,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1306976911,I got this lens at a very cheap price $375 from overstock.
2740231966,false,finalized,30,5/18/2020 11:33:44,0.4,0.663,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,1000598531,"The Krall, Costello and Williams are so"
2740231967,false,finalized,30,5/17/2020 11:43:16,0.53,0.763,B0000DZTIW,,http://ecx.images-amazon.com/images/I/71-BdYl9vzL.jpg,The Last Samurai,1675099981,I also purchased a CD of the music.
2740231968,false,finalized,30,5/18/2020 11:34:06,1.5,0.619,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1587292411,"Yes, you get some vignetting at 2.8 and 200mm, but it's hardly even noticeable (especially if you're shooting on a crop sensor)."
2740231969,false,finalized,30,5/18/2020 11:36:06,0.97,0.752,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1130591631,But it's not worth it to return it and pay for shipping on an item that was about 3 bucks
2740231970,false,finalized,30,5/18/2020 11:33:02,1.57,0.667,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,10630496675,Just about every shade available so great for colouring books.
2740231971,false,finalized,30,5/18/2020 11:45:59,1.5,0.619,B0093IZSGG,,http://ecx.images-amazon.com/images/I/71jnxWu7JZL.jpg,Philips SoundShooter Wireless Bluetooth Portable Speaker,1957382651,"Awesome, I use it for work when I don't wanna use my headphones or for around the house when I'm taking care of house hold stuff"
2740231972,false,finalized,30,5/18/2020 11:46:18,1.43,0.616,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,1401710751,The guitar playing (almost goes without saying) is superb and soaring.
2740231973,false,finalized,30,5/17/2020 11:14:32,1.17,0.687,B00KU9LQUO,,http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,2574472161,but I find in smaller numbers that players are cautious enough that the victory point path usually wins.
2740231974,false,finalized,30,5/18/2020 11:36:22,0.97,0.657,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1667398,truly self sufficient  financially - let freedom ring!
2740231975,false,finalized,30,5/17/2020 11:16:11,1.23,0.496,B0065WM4PQ,,http://ecx.images-amazon.com/images/I/512ieI1PQJL.jpg,Romantic Ocean Daren Sea Waves Projector Lamp MP3 iPhone Speaker LED Night Light (Blue),1401015611,"Also just a heads up non of the directions are in english, but they have pictures that give you the general idea of what each plug does."
2740231976,false,finalized,30,5/18/2020 11:25:40,1.73,0.442,B0061ZFWBU,,http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,2266147191,Cheap enough that when one pair did break (subjected to far more than normal wear and tear)
2740231977,false,finalized,30,5/17/2020 11:46:47,0.7,0.64,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1026000641,i'm going to pass the book to my teenage cousins when i've finished the last few pages.
2740231978,false,finalized,30,5/17/2020 13:31:05,1.5,0.671,B000ANVPP6,,http://ecx.images-amazon.com/images/I/51AzKokhsEL.jpg,Hondo (Full Screen),1095737481,"One of the more remarkable aspects is that the film is more sympathetic toward Native Americans than in most films of the time, perhaps because John Wayne's character is admittedly part Apache."
2740231979,false,finalized,30,5/17/2020 11:52:25,1.13,0.618,B00NF4POZO,,http://ecx.images-amazon.com/images/I/71a1Us9K7NL.jpg,The Art of McCartney (Amazon Deluxe Exclusive) (2 CD + 1 DVD),2279585361,Save your money or buy a couple of original works.
2740231980,false,finalized,30,5/17/2020 11:28:28,0.97,0.795,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,1948124595,in hindsight I wish I had gone for pens with either dual or fine tips.
2740231981,false,finalized,30,5/18/2020 11:37:37,1.47,0.618,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,2504147671,"Android: Does its job, single click pause/play, double click next song."
2740231982,false,finalized,30,5/17/2020 11:19:11,0.37,0.547,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,2770062981,to mail in pages for the book.
2740231983,false,finalized,30,5/18/2020 11:34:16,1.4,0.611,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,20793355301,One thing I cannot fault the author on is that this book is VERY creative.
2740231984,false,finalized,30,5/17/2020 11:49:48,1.13,0.67,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,15240181901,I really didn’t think this was a good game
2740231985,false,finalized,30,5/17/2020 11:19:30,1.5,0.671,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2256112651,"Don't plug these into your computer and attempt to play video games with realistic shooting in them, such as CoD. You'll get a headache."
2740231986,false,finalized,30,5/17/2020 11:28:48,1.73,0.573,B0015DNIOG,,http://ecx.images-amazon.com/images/I/61qxonlw3OL.jpg,Canon Battery Pack NB-6L,13636529541,"This battery does not hold the charge well, it lasts much shorter period of time than the original one that came with the camera."
2740231987,false,finalized,30,5/17/2020 11:42:49,1.43,0.496,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,3205971961,"I appreciate the creativity of telling the story in this type of format, but I didn't feel a connection with the individuals."
2740231988,false,finalized,30,5/17/2020 11:43:20,1.7,0.458,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,2547662661,"I'm using them at the beach and can easily hear them in the wide open, windy environment."
2740231989,false,finalized,30,5/17/2020 11:31:44,1.2,0.6,B000HKDE7Y,,http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,1113482031,"If you're not that into hip hop or hate the way is going, or have a thing for classical music and want it to flare up a bit then this might give you what you need."
2740231990,false,finalized,30,5/17/2020 11:27:42,0.43,0.616,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,6653042721,Simple answer is: about a house.
2740231991,false,finalized,30,5/17/2020 11:47:53,0.5,0.619,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1372027101,I'm not going to go on and on about this novel.
2740231992,false,finalized,30,5/17/2020 11:16:23,1.8,0.4,B00CKH9URU,,http://ecx.images-amazon.com/images/I/7178tVWycxL.jpg,Max Steel Interactive Steel with Turbo Sword,1780215051,Very nice sword and toy that is loads of fun and seems very durable.
2740231993,false,finalized,30,5/17/2020 11:49:48,0.57,0.616,B000002IAO,,http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,1102219425,So is it worth buying just for one track?
2740231994,false,finalized,30,5/18/2020 11:36:17,0.37,0.482,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1099558181,I just don't know what all these haters are hearing.
2740231995,false,finalized,30,5/17/2020 11:28:30,1.13,0.562,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,3573418511,I enjoy playing it with my family every Sunday.
2740231996,false,finalized,30,5/18/2020 11:46:10,1.2,0.748,B00004RD54,,http://ecx.images-amazon.com/images/I/71eihBGDpML.jpg,Rock 'n' Roll Animal (Live),1076784545,"Add the dark eye makeup and a studded dog collar and what you have is, perversely, a proto-punk performance backed by a virtuoso band."
2740231997,false,finalized,30,5/17/2020 11:28:11,0.67,0.745,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],3161830051,"And, for my own part, I can FINALLY say with confidence that there is another fellow whose luck with women is as bad as mine!!"
2740231998,false,finalized,30,5/17/2020 11:55:57,0.47,0.562,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,1019850121,cause it's not the music she would sing.
2740231999,false,finalized,30,5/17/2020 11:14:49,0.2,0.4,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,5030429191,so the boyfriend and I went on to fulfill my sad childhood
2740232000,false,finalized,30,5/17/2020 11:17:26,0.37,0.706,0783225482,,http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,1286138191,I remember when the film came out.
2740232001,false,finalized,30,5/18/2020 11:33:10,0.53,0.618,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,48685160,"If Tupac gets to Heaven he gwine spend at least 44 billion years in Purgatory,Dog."
2740232002,false,finalized,30,5/18/2020 11:31:18,1.6,0.611,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1651934831,They were great with good sound quality.
2740232003,false,finalized,30,5/17/2020 11:16:23,0.87,0.67,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,19908548391,"I wish I would have spent my money on a different toy that he would have liked, more."
2740232004,false,finalized,30,5/18/2020 11:33:02,1.1,0.7,B000OG88NQ,,http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,1587631061,These have a two or 2.5 inch cone...
2740232005,false,finalized,30,5/17/2020 11:40:11,1.33,0.699,B00004RD54,,http://ecx.images-amazon.com/images/I/71eihBGDpML.jpg,Rock 'n' Roll Animal (Live),1119049371,"I was disappointed, however, in the lyrics for the album."
2740232006,false,finalized,30,5/18/2020 11:38:18,1.43,0.667,B00VG90446,,http://ecx.images-amazon.com/images/I/51O-QlBLZKL.jpg,"Flexion KS-902 Kinetic Series Wireless Bluetooth Noise Cancelling Headphones with Microphone, Black",3022946841,The battery lasts a short time.
2740232007,false,finalized,30,5/17/2020 11:42:13,0.4,0.554,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,1753786961,"""Three more words"" - give me a break !"
2740232008,false,finalized,30,5/18/2020 11:33:35,0.87,0.763,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,664683,"I love Hip Hop, and Hip Hop don't get any better than 2pac."
2740232009,false,finalized,30,5/18/2020 11:38:03,0.47,0.718,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3205321881,"Please click ""Yes"" below if my review helped you in any way."
2740232010,false,finalized,30,5/17/2020 11:15:37,1.27,0.629,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,16277028811,Item was missing directions and scorecard.
2740232011,false,finalized,30,5/17/2020 11:55:57,1.2,0.702,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1116069631,", that might go for pages and pages, and at the end of it you will have gained NO further understanding of what I think or what is important to the overall piece, and then I will dump you right back into my review as if this note had never happened."
2740232012,false,finalized,30,5/18/2020 11:38:18,1.37,0.605,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,3524126061,I bought it because when I bought my Grace Digital GDI-IRC7500 Stereo Wi-Fi Music System with 3.5-Inch Color Display it says it goes wit it in order to move it on battery
2740232013,false,finalized,30,5/17/2020 11:27:08,1.1,0.539,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,2714707231,"My grandkids are loving this (ages 4 yrs, 1 yr."
2740232014,false,finalized,30,5/17/2020 11:17:01,1.23,0.423,B0042FDCMM,,http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,1284323001,That give youthe challenge you need to keep motivated.
2740232015,false,finalized,30,5/18/2020 11:33:12,1.23,0.667,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1366433045,"That's the thing with landscapes - sometimes you don't 'see' an image until it is on the computer screen, too late to re-shoot."
2740232016,false,finalized,30,5/17/2020 11:16:06,1.37,0.605,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,1257972921,Thanks for finally making an antenna that works!!
2740232017,false,finalized,30,5/17/2020 11:21:20,0.83,0.778,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],1644577721,Got here fast for a cool Father's Day gift.
2740232018,false,finalized,30,5/18/2020 11:35:28,0.73,0.68,B000ME8R22,,http://ecx.images-amazon.com/images/I/61qnkfCQ2kL.jpg,"Sony NPFH50 H Series Actiforce Hybrid InfoLithium Battery for most Sony Camcorders and A230, A330 and A380 Alpha DSLR (Retail Packaging)",1891210261,Always good to have a back up.
2740232019,false,finalized,30,5/17/2020 11:29:53,0.87,0.67,B000BN8Y2W,,http://ecx.images-amazon.com/images/I/71GMzHZOTDL.jpg,Jr. Fire Fighter Suit with embroidered Cap,2074279101,I may have to buy another when he grows out of this one!
2740232020,false,finalized,30,5/18/2020 11:38:18,1.0,0.632,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1443302021,"Since I'd found other people with this problem on the Apple Store site, I knew I wasn't the only one."
2740232021,false,finalized,30,5/18/2020 11:38:03,0.9,0.7,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,1183849501,not having to pay for cable.
2740232022,false,finalized,30,5/17/2020 11:05:05,1.63,0.547,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,10006919465,The perfect guide for planning a wedding and keeping all your memories in
2740232023,false,finalized,30,5/17/2020 11:31:22,0.47,0.618,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1266062191,I went ahead and got the Polk Audio speakers.
2740232024,false,finalized,30,5/18/2020 11:38:19,0.7,0.69,B001196MG0,,http://ecx.images-amazon.com/images/I/11+6ow0DIwL.jpg,"Savage 107X12-1 Seamless Background Paper, 107-Inch x 12 Yards - Super White",1834232061,as of today one week later I'm still waiting for it.
2740232025,false,finalized,30,5/18/2020 11:32:32,0.97,0.752,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,14878727501,"If you want something substantially better, check out the SVS Center Prime."
2740232026,false,finalized,30,5/18/2020 11:34:43,1.4,0.611,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1194135241,"(the report in the labyrith story.)All in all, it was an entertaining novel, but I feel a lot of it was to pad it and make it 700 pages."
2740232027,false,finalized,30,5/18/2020 11:32:59,1.5,0.5,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1113918331,The lens shown here is great.
2740232028,false,finalized,30,5/17/2020 11:16:06,0.77,0.559,B008MPKAPK,,http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",13182964211,I bought this radio for listening to news when the power went out during Hurricane Irma.
2740232029,false,finalized,30,5/17/2020 11:18:42,1.07,0.629,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,13520208505,My Mum loves it... all age groups.
2740232030,false,finalized,30,5/18/2020 11:34:09,1.7,0.526,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],2776631021,"I liked how the production design and cinematography worked together to create a sterile environment that you can take in with slow, deliberate camera movement and artfully composed shots that have perfect lighting."
2740232031,false,finalized,30,5/18/2020 11:35:31,0.57,0.559,B000IHY9UM,,http://ecx.images-amazon.com/images/I/51Hi0NCgxKL.jpg,Da-fat Burning Dance Mix,1123195211,i have almost all of her dvds...
2740232032,false,finalized,30,5/18/2020 11:34:25,0.83,0.687,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3255509081,"yes, hours- last night, and they were having the best time!!"
2740232033,false,finalized,30,5/18/2020 11:32:58,1.23,0.616,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1857129671,"If it did, then I'd likely give this product a 5 star."
2740232034,false,finalized,30,5/17/2020 11:15:37,0.37,0.605,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],1729421651,No More Cloudy Days - Hole
2740232035,false,finalized,30,5/18/2020 11:33:02,1.23,0.616,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2846382421,Somehow they clean up the sound on the other end!*I
2740232036,false,finalized,30,5/17/2020 11:45:51,1.23,0.616,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,3416605201,And when you offer to buy the part through little tykes they won't give you enough to cover the part and shipping.
2740232037,false,finalized,30,5/18/2020 11:34:12,0.97,0.752,B000OVLBFS,,http://ecx.images-amazon.com/images/I/518hg7kiAPL.jpg,Jesse Stone: Night Passage,1401543381,"Selleck acts, produces and helps write the teleplays"
2740232038,false,finalized,30,5/18/2020 11:38:42,1.17,0.637,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",1771763001,"easy.they say, they'll give free 'bulb replacement' with 5 star rating.."
2740232039,false,finalized,30,5/17/2020 11:28:04,1.27,0.442,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,1335348071,Needless to say this exceeded my expectations.
2740232040,false,finalized,30,5/17/2020 11:18:17,1.37,0.605,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,2566926161,"It will play, when its down to just one bar, and play for awhile, but for it to drain down that much, on just standby power, is kind of disappointing."
2740232041,false,finalized,30,5/18/2020 11:29:49,0.53,0.67,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",22865340741,I will update my post if something happens that was caused by craftsmanship.
2740232042,false,finalized,30,5/17/2020 11:40:11,1.5,0.563,0553391135,,http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,2122496531,"I really enjoy several romance writers, Debbie Macomber among them, as a way to have a relaxing book to read and enjoy a nice story."
2740232043,false,finalized,30,5/17/2020 11:14:32,0.67,0.596,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1136361211,I have always liked Melissa and Doug's puzzles.
2740232044,false,finalized,30,5/17/2020 11:16:07,1.33,0.596,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1152590041,but I will give you a genuine review...whereas the songs are good on this album
2740232045,false,finalized,30,5/17/2020 11:27:25,0.03,0.18,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,2673610151,I rarely write Amazon reviews
2740232046,false,finalized,30,5/18/2020 11:39:26,0.1,0.3,B00000JZC7,,http://ecx.images-amazon.com/images/I/715b4h8ZKJL.jpg,Bitter,1110831571,"Tell me why'), ""Sincerity"" ('Gives his entire self/"
2740232047,false,finalized,30,5/17/2020 11:13:40,1.7,0.458,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1123115991,"A very good investment,well worth the price."
2740232048,false,finalized,30,5/18/2020 11:28:38,1.4,0.663,B00DPKQ60A,,http://ecx.images-amazon.com/images/I/61gkJ76UizL.jpg,Yours Truly,1708124465,"Gotta love Ariana Grande, wonderful music, beautiful lafy and voice."
2740232049,false,finalized,30,5/17/2020 11:17:41,0.4,0.663,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1590349871,"Oops, did I give a Secret away?"
2740232050,false,finalized,30,5/17/2020 11:26:49,1.27,0.629,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,1006129491,Kevin Kline is so good in the part and his vocal contribs is nice.
2740232051,false,finalized,30,5/18/2020 11:33:15,1.33,0.596,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,6533730751,"My only complaint is that the instructions state printing takes ""less than two weeks from the date received."
2740232052,false,finalized,30,5/18/2020 11:33:12,0.37,0.605,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1123837031,Then I found the Flip Video Camcorder.
2740232053,false,finalized,30,5/17/2020 11:55:57,1.1,0.539,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],2799773731,But it was DEFINITELY worth watching.
2740232054,false,finalized,30,5/17/2020 11:29:13,0.9,0.597,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1934824241,and we have already spent countless hours playing it!
2740232055,false,finalized,30,5/17/2020 12:15:12,0.37,0.605,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,1688235521,I am not a huge Cher fan to begin with.
2740232056,false,finalized,30,5/17/2020 11:30:58,1.5,0.5,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),11365666905,"The Symphonized team contacted me after I wrote this review and sorted out my problem with the headphones (got a new pair), so I have to thank them for their amazing and efficient customer service."
2740232057,false,finalized,30,5/17/2020 11:15:46,1.5,0.563,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,1523938481,The battery does its job and I get several hours of reasonable use.
2740232058,false,finalized,30,5/17/2020 11:29:31,1.3,0.586,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,2242629381,I have been upgrading my whole system and mostly listening to what is now fantastic music CD quality.
2740232059,false,finalized,30,5/17/2020 11:14:48,0.77,0.667,B00LOY6G1I,,http://ecx.images-amazon.com/images/I/81TkoSkhO-L.jpg,"Juggle Bubbles Activity Kit, Bubble Maker, Bubble Game, SEEN ON TV",2446057151,Don't waste your time or money.
2740232060,false,finalized,30,5/17/2020 11:39:27,0.97,0.547,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,2550202331,This book is very over-hyped.
2740232061,false,finalized,30,5/18/2020 11:28:02,1.47,0.618,B0002COTDA,,http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,1004374721,"This is still the most intelligent detective show ever made, and Peter Falk is perfect for the role."
2740232062,false,finalized,30,5/17/2020 11:19:04,0.47,0.618,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,15887994621,"I kept reading, hoping to find some nuggets"
2740232063,false,finalized,30,5/17/2020 11:31:39,1.53,0.618,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,13916115375,All is painted well and the velcro is strong.
2740232064,false,finalized,30,5/17/2020 11:43:52,0.93,0.727,B000OG88NQ,,http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,2106008041,I also purchased 16 gauge speaker wire rather than using the 22 gauge that came with speakers.
2740232065,false,finalized,30,5/18/2020 11:34:44,1.13,0.718,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],1304548555,"HAS IMPROVED ABOUT 500% FROM THE ORIGINAL DVD, MEAT LOAF GET ONE OF YOUR GIGS ON BLUE RAY, PLEEEEEEEEASE!!!!!!!"
2740232066,false,finalized,30,5/17/2020 11:39:27,0.83,0.637,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",1642086331,"Either way, these are the principles of success."
2740232067,false,finalized,30,5/18/2020 11:31:37,1.13,0.718,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,2360294375,We need high tide/ plenty of water for the cannon to work with the short plastic water tube.
2740232068,false,finalized,30,5/18/2020 11:31:18,1.23,0.716,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1010648001,"They mostly live well below what they are worth and they live next to you and me, most act like everyday people."
2740232069,false,finalized,30,5/18/2020 11:38:19,1.5,0.671,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,33442860,"In any event, this is a great collection of classic tupac songs that should be listened to if they haven't been listened to already."
2740232070,false,finalized,30,5/17/2020 13:31:05,1.03,0.657,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1238425121,"There is a bit of an inconsistency; because it takes place in China, the featured martial art is kung fu, not karate, so the title is technically inaccurate."
2740232071,false,finalized,30,5/18/2020 11:35:27,0.8,0.702,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1376000,Your efforts will be rewarded.
2740232072,false,finalized,30,5/17/2020 11:30:03,0.3,0.586,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,20480187221,This was a gift for my 4 year old at Christmas time.
2740232073,false,finalized,30,5/17/2020 11:18:21,0.83,0.778,B0001WE6U2,,http://ecx.images-amazon.com/images/I/71Y5cye6RCL.jpg,Nikon HB-32 Flower Type Lens Shade for 18-70mm DX Nikkor Lens,1901510265,I bought this about five months ago for a Nikon 18-300mm lens.
2740232074,false,finalized,30,5/18/2020 11:34:16,0.83,0.734,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),3350127671,We usually are very happy with amazon and the speed of delivery.
2740232075,false,finalized,30,5/17/2020 11:35:15,1.07,0.772,B008B68IUY,,http://ecx.images-amazon.com/images/I/712BE74LwKL.jpg,Monster High Travel Scaris Convertible Vehicle,2029499091,My daughter absolutely adores this monster high car.
2740232076,false,finalized,30,5/17/2020 11:28:54,0.97,0.706,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1108477661,You should read this book.
2740232077,false,finalized,30,5/17/2020 11:28:04,1.13,0.67,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,2113043761,Please take heed that each kit does come with an expiration date
2740232078,false,finalized,30,5/18/2020 11:33:12,0.5,0.619,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1627440991,I think it was very brave of her to do this
2740232079,false,finalized,30,5/17/2020 11:15:27,0.6,0.712,B00005JPMZ,,http://ecx.images-amazon.com/images/I/91vXjsklrTL.jpg,TMNT,1165819831,They NEED to FIRE staff that WASN'T born in the 80's if they ever want to see the light of day again!!
2740232080,false,finalized,30,5/18/2020 11:37:56,1.9,0.3,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,2228583861,"Simple to install and a great sound, i put these under the eaves of my garage and connected them into an old stereo I had."
2740232081,false,finalized,30,5/17/2020 11:29:30,0.9,0.651,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,14980330,Maybe it is because Van was in love when he recorded these songs and sadness
2740232082,false,finalized,30,5/18/2020 11:33:41,1.43,0.667,B00092KD9C,,http://ecx.images-amazon.com/images/I/61rxbuyb3gL.jpg,OP/TECH USA 1504372 Pro Loop Strap (Royal),1268046291,I like this strap because I can sling my camera over my shoulder.
2740232083,false,finalized,30,5/17/2020 11:35:15,1.83,0.453,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1367208561,"Construction is good, position is easily adjustable for your camera, seems pretty durable."
2740232084,false,finalized,30,5/18/2020 11:35:43,1.3,0.458,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1215903671,Maybe they should include a drawstring pouch to help players keep things organized better.
2740232085,false,finalized,30,5/17/2020 11:35:25,0.33,0.596,B000BN8Y2W,,http://ecx.images-amazon.com/images/I/71GMzHZOTDL.jpg,Jr. Fire Fighter Suit with embroidered Cap,7955187091,This has Ben passed down to 3 boys!
2740232086,false,finalized,30,5/17/2020 11:32:35,0.97,0.752,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,1125331881,"Nevertheless, that is the most apt description for Fun Home that I can think of."
2740232087,false,finalized,30,5/17/2020 12:16:13,1.2,0.653,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",2750839191,you can't use cleaner on these.
2740232088,false,finalized,30,5/17/2020 11:35:25,1.17,0.637,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,2236928321,I thoroughly enjoyed this book beginning to end.
2740232089,false,finalized,30,5/17/2020 11:39:57,0.67,0.745,B008B68IUY,,http://ecx.images-amazon.com/images/I/712BE74LwKL.jpg,Monster High Travel Scaris Convertible Vehicle,1667961421,"When I saw this Convertible, I had to get it for her."
2740232090,false,finalized,30,5/17/2020 11:49:48,1.13,0.846,0553391135,,http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,2067358911,Guests at the inn are a couple who are trying to get their marriage back on track and a young woman who is going to meet for the first time a young man she met online.
2740232091,false,finalized,30,5/17/2020 11:15:10,1.6,0.49,B0061ZFWBU,,http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,2953111321,"Excellent product, works fine with various laptops we have at home."
2740232092,false,finalized,30,5/17/2020 11:42:23,0.43,0.616,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1444683971,Must you have the same sound fed to you each time?
2740232093,false,finalized,30,5/18/2020 11:38:27,1.4,0.663,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,15715887891,"Which is okay for you, because Follett does have great narrative ability, the same reason his previous work was so loved."
2740232094,false,finalized,30,5/17/2020 11:08:45,0.93,0.68,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1334462321,"The Batcave came with a jail, but no villain to lock up!"
2740232095,false,finalized,30,5/17/2020 11:14:37,1.37,0.547,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,12707703471,"I use it every day, i like it!"
2740232096,false,finalized,30,5/18/2020 11:38:03,1.43,0.559,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1502146361,"The blending of fiction and reality, which has been done many times before, is done here with considerable artistry."
2740232097,false,finalized,30,5/18/2020 11:33:55,1.07,0.68,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1119741011,"And I was very happy that even though there was a problem in shipping, everything was resolved quickly."
2740232098,false,finalized,30,5/18/2020 11:34:00,1.0,0.683,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,22804120931,"This was one of my daughters favorite Christmas presents, we love it!"
2740232099,false,finalized,30,5/17/2020 11:19:11,1.53,0.718,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,2999021881,"Children's behaviors can be traced back to brain functioning, and understanding which part of the brain is activated can help parents know what plan of action to use with their children (for example, if their child is having a temper tantrum)."
2740232100,false,finalized,30,5/17/2020 11:24:41,1.6,0.49,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1219349345,It seems to be very well put together and has a pleasing weight to it.
2740232101,false,finalized,30,5/18/2020 11:36:17,1.0,0.683,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,405200,ten tracks of flavorless porno movie background music that would have been laughed off the charts if it had come from just about anyone else.
2740232102,false,finalized,30,5/17/2020 11:32:13,0.7,0.737,B00004RD54,,http://ecx.images-amazon.com/images/I/71eihBGDpML.jpg,Rock 'n' Roll Animal (Live),1459322621,i was plased with the cd.
2740232103,false,finalized,30,5/17/2020 11:36:23,0.5,0.619,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",1817654921,so I don't have to waste much time working on the photoshop.
2740232104,false,finalized,30,5/17/2020 11:13:48,1.03,0.752,B00000JZC7,,http://ecx.images-amazon.com/images/I/715b4h8ZKJL.jpg,Bitter,915492,"Ms. Hill watch out because Bitter makes MISEDUCATION seems like High  School, while Bitter is an advanced degree."
2740232105,false,finalized,30,5/17/2020 11:19:11,0.93,0.68,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,1617198561,If you want a continuous stream of water give your kid the hose :)
2740232106,false,finalized,30,5/17/2020 11:13:47,0.9,0.597,B00007JZVB,,http://ecx.images-amazon.com/images/I/512RAZNR06L.jpg,Discover Bellydance,2170525031,"My sister had this when I was growing up, and we would learn the dances together."
2740232107,false,finalized,30,5/17/2020 11:27:25,0.47,0.618,0783225482,,http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,1103103541,Watch and find out for 10-12 bucks!!!
2740232108,false,finalized,30,5/18/2020 11:40:35,0.47,0.618,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,2425679171,(but then we tend to take very good care of our games).
2740232109,false,finalized,30,5/17/2020 11:29:18,0.97,0.795,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",2204125121,My son loves playing with Ryder and the pups.
2740232110,false,finalized,30,5/18/2020 11:33:36,0.93,0.68,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3215222731,I received this item at a free or reduced rate for review purposes.
2740232111,false,finalized,30,5/18/2020 11:47:35,0.77,0.559,B00002E220,,http://ecx.images-amazon.com/images/I/51PCHRAW0PL.jpg,Last of the Dogmen,1198267991,The lure of the Native Americans' respect for.
2740232112,false,finalized,30,5/17/2020 11:45:07,1.47,0.562,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1697846725,Really good quality board.
2740232113,false,finalized,30,5/17/2020 11:29:54,1.27,0.629,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",1426699,This book teaches you an effective way to look at and manage your emotions.
2740232114,false,finalized,30,5/18/2020 11:36:48,1.27,0.68,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3380638351,I have counted about 23 of the long(er) bricks that are bowed and do not stay snapped together.
2740232115,false,finalized,30,5/17/2020 11:16:07,1.53,0.499,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2325735751,"I can hear the constant rubbing against my shirt or jacket, it is often louder than the music itself and is maddening."
2740232116,false,finalized,30,5/17/2020 11:17:11,0.4,0.554,0064430170,,http://ecx.images-amazon.com/images/I/61ZfoLVFjnL.jpg,Goodnight Moon,1029531911,I can understand that some kids just don't like some things but
2740232117,false,finalized,30,5/18/2020 11:33:06,0.7,0.69,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2551332861,I have used the Symphonized In-earphones for about a month now
2740232118,false,finalized,30,5/17/2020 11:17:37,0.9,0.7,B0042FDCMM,,http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,1359867631,& I prefer a pace of 4-5 miles per hr with a 12-minute mile my favorite.
2740232119,false,finalized,30,5/17/2020 11:24:53,1.13,0.67,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1131516431,I'd describe the issues as an inability to lock in on an object and stay locked in.
2740232120,false,finalized,30,5/17/2020 11:17:32,0.7,0.737,B0065WM4PQ,,http://ecx.images-amazon.com/images/I/512ieI1PQJL.jpg,Romantic Ocean Daren Sea Waves Projector Lamp MP3 iPhone Speaker LED Night Light (Blue),3184333711,"That's just nit-picking thought, in all honesty"
2740232121,false,finalized,30,5/18/2020 11:32:32,1.07,0.629,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1193199595,Son loves this product and spends lots of time playing with it.
2740232122,false,finalized,30,5/17/2020 11:45:22,0.33,0.537,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,5780468,"I first heard of ""House of Leaves"" about a year ago on the Internet."
2740232123,false,finalized,30,5/17/2020 13:08:28,1.17,0.582,B0000DZTIW,,http://ecx.images-amazon.com/images/I/71-BdYl9vzL.jpg,The Last Samurai,1579993551,"I have listened to many, many movie scores over the past 25+ years but few have ever touched me like the soundtrack to 'The Last Samurai'."
2740232124,false,finalized,30,5/17/2020 11:14:49,1.87,0.34,B000BN8Y2W,,http://ecx.images-amazon.com/images/I/71GMzHZOTDL.jpg,Jr. Fire Fighter Suit with embroidered Cap,2969814101,"Great design, looks authentic and provides hours of fun."
2740232125,false,finalized,30,5/17/2020 11:34:03,1.6,0.49,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,2824921001,Easy for young kids to understand and is still challenging for older kids and their parents.
2740232126,false,finalized,30,5/17/2020 11:29:13,1.1,0.651,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1442592651,"I hope in two or three years when she releases her next, she will go back to what most of us love about her music."
2740232127,false,finalized,30,5/18/2020 11:33:38,1.13,0.67,B000OVLBFS,,http://ecx.images-amazon.com/images/I/518hg7kiAPL.jpg,Jesse Stone: Night Passage,1700041481,"The over 40 crowd will probably more appreciate the ""atmosphere over action"" style of this series."
2740232128,false,finalized,30,5/17/2020 11:14:59,0.63,0.547,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,2804235601,Lulu Jr Illustory craft kit is something my kids
2740232129,false,finalized,30,5/17/2020 11:40:24,0.9,0.746,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1282321601,"His Mr. Han was quiet, strong and at times heartbreaking."
2740232130,false,finalized,30,5/17/2020 11:14:52,0.9,0.651,B0000DZTIW,,http://ecx.images-amazon.com/images/I/71-BdYl9vzL.jpg,The Last Samurai,82508800,What Zimmer delivers here is sheer beauty.
2740232131,false,finalized,30,5/17/2020 12:15:12,1.1,0.539,B0002COTDA,,http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,1680292681,Loved the shows and plan on ordering more.
2740232132,false,finalized,30,5/17/2020 11:28:48,1.4,0.49,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,11986231221,"Even so, it's a fun game with an enriching mechanism of play."
2740232133,false,finalized,30,5/18/2020 11:36:10,1.6,0.49,B000ME8R22,,http://ecx.images-amazon.com/images/I/61qnkfCQ2kL.jpg,"Sony NPFH50 H Series Actiforce Hybrid InfoLithium Battery for most Sony Camcorders and A230, A330 and A380 Alpha DSLR (Retail Packaging)",1276731471,The battery is great because it's a backup for when the main battery is down.
2740232134,false,finalized,30,5/17/2020 11:15:37,1.1,0.7,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",2517476951,Cute toy that my three year old loves.
2740232135,false,finalized,30,5/18/2020 11:37:37,1.2,0.542,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,3278743871,Fast service all over the way to Europe
2740232136,false,finalized,30,5/17/2020 11:37:19,0.27,0.512,B003HC9JIW,,http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,2242048411,and when the decision is made.....
2740232137,false,finalized,30,5/17/2020 11:46:47,0.53,0.618,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1400354791,is for Vengeance a chance.
2740232138,false,finalized,30,5/18/2020 11:35:35,1.7,0.526,B008MPKAPK,,http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",1773004961,"Long antenna and flip-out stand, lightweight and small enough to throw in a bag for camping, etc."
2740232139,false,finalized,30,5/17/2020 11:05:05,0.6,0.663,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1463435721,I have all Polk speakers and sub.
2740232140,false,finalized,30,5/17/2020 11:17:01,0.93,0.68,B008MPKAPK,,http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",2888080471,so I don't tune past the station.
2740232141,false,finalized,30,5/17/2020 11:42:49,1.4,0.663,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,43094260,"Like a director using various camera shots to represent what's happening in the story, whenever the hallway is explored, the pattern of the words on the page start to reflect what is happening."
2740232142,false,finalized,30,5/18/2020 11:35:44,0.8,0.653,B0065WM4PQ,,http://ecx.images-amazon.com/images/I/512ieI1PQJL.jpg,Romantic Ocean Daren Sea Waves Projector Lamp MP3 iPhone Speaker LED Night Light (Blue),1908709991,It was a good gift for the person I had in mind.
2740232143,false,finalized,30,5/18/2020 11:33:15,0.47,0.562,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),3076059021,I have not screened this film since building my home theater.
2740232144,false,finalized,30,5/18/2020 11:37:26,1.4,0.49,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,8258444961,He said it definitely deserves 5 stars.
2740232145,false,finalized,30,5/17/2020 11:54:59,1.53,0.618,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1137793121,The game is really kind of boring and the labrynth tiles are hard to slide.
2740232146,false,finalized,30,5/18/2020 11:42:23,1.1,0.473,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1602069811,Most users will not be disappointed.
2740232147,false,finalized,30,5/17/2020 11:35:25,0.6,0.554,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,13200367721,I wanted dominos with the numerical numbers on them
2740232148,false,finalized,30,5/17/2020 11:16:48,1.1,0.539,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,15475413171,Same as it always was -- great.
2740232149,false,finalized,30,5/17/2020 11:13:18,0.47,0.718,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,3333271901,but I had so many expensive SD cards
2740232150,false,finalized,30,5/17/2020 11:24:41,1.43,0.761,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],1661048251,"Mostly just one great song after another that sounds better than (IMO) than their studio produced CD's, thanks to their long professional relationship together and ever increasing attention to detail at daily rehearsals."
2740232151,false,finalized,30,5/18/2020 11:33:02,0.67,0.699,B000HKDE7Y,,http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,1389102241,"I first heard Nutting But Stringz on Pandora, specifically, ""Thunder"" which is track #3."
2740232152,false,finalized,30,5/17/2020 11:28:54,1.3,0.64,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,2358021591,The size of the speaker was larger than expected.
2740232153,false,finalized,30,5/17/2020 11:17:32,0.47,0.67,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",1879053125,My Paw Patrol obsessed grandson
2740232154,false,finalized,30,5/18/2020 11:36:06,1.3,0.586,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,2096856611,"This is a fun game, and it always changes."
2740232155,false,finalized,30,5/18/2020 11:35:53,1.07,0.629,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,2351801341,I would recommend this seller anytime.
2740232156,false,finalized,30,5/17/2020 11:34:03,1.17,0.582,B000ANVPPQ,,http://ecx.images-amazon.com/images/I/51VKBZFQRRL.jpg,McLintock! (Authentic Collector's Edition),1519218011,I could hear the DVD shaking around inside the case so it was sure to be scratched.
2740232157,false,finalized,30,5/17/2020 11:54:59,1.13,0.67,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,16183150141,"This compilation, which I purchased used, was the best price I could find."
2740232158,false,finalized,30,5/17/2020 11:41:27,1.0,0.632,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",1393361761,I believe a lot of her fans (and this is true of any artist) forget there was more to her than just what was shown onstage.
2740232159,false,finalized,30,5/17/2020 12:30:35,1.77,0.423,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),1757381795,"there is the headphones, three pairs of ear buds,the warranty and a very nice little carry bag for all of the parts."
2740232160,false,finalized,30,5/18/2020 11:33:58,1.17,0.687,B000OVLBFS,,http://ecx.images-amazon.com/images/I/518hg7kiAPL.jpg,Jesse Stone: Night Passage,1220254431,"The music too is haunting reverent to the story, adding to the suspense."
2740232161,false,finalized,30,5/18/2020 11:33:13,1.43,0.616,B001NESPHC,,http://ecx.images-amazon.com/images/I/51czCy04hwL.jpg,My One And Only Thrill,1190045281,so this says a lot).Million percent recommended.
2740232162,false,finalized,30,5/17/2020 11:04:21,0.7,0.458,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1377710281,I'm still debating on whether or not I want to return it.
2740232163,false,finalized,30,5/18/2020 11:34:05,1.1,0.651,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1357871241,"references to 'fashionable two day growth of beard' and 'life coach' for instance, and the price of silk pj's, description of food that was not popular in 80's."
2740232164,false,finalized,30,5/17/2020 12:26:00,1.03,0.657,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,3542809711,Received in a timely manner and just as described
2740232165,false,finalized,30,5/18/2020 11:33:15,1.17,0.687,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,8140970901,Way smaller than I thought!
2740232166,false,finalized,30,5/18/2020 11:33:09,1.47,0.562,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1171642741,The Polk was better than the Bose Center Channel as well as their cheaper $110 Center channel.
2740232167,false,finalized,30,5/18/2020 11:33:15,0.53,0.763,B0015DNIOG,,http://ecx.images-amazon.com/images/I/61qxonlw3OL.jpg,Canon Battery Pack NB-6L,1283746291,so I can't check it after-the-fact.2.
2740232168,false,finalized,30,5/18/2020 11:37:58,1.57,0.559,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,1568152661,you get more channels mounted high as possible outside.
2740232169,false,finalized,30,5/17/2020 11:37:19,1.27,0.68,B00013M6NU,,http://ecx.images-amazon.com/images/I/41XR3APDJBL.jpg,Nikon MH-61 Battery Charger for Nikon EN-EL5 Batteries,2115520581,It is important to remember to plug in the charger prior to inserting the battery.
2740232170,false,finalized,30,5/18/2020 11:36:06,1.13,0.763,B00LOY6G1I,,http://ecx.images-amazon.com/images/I/81TkoSkhO-L.jpg,"Juggle Bubbles Activity Kit, Bubble Maker, Bubble Game, SEEN ON TV",2995695391,All kinds of dirt stuck all over it .
2740232171,false,finalized,30,5/17/2020 11:35:25,0.83,0.778,B00SVYNSRE,,http://ecx.images-amazon.com/images/I/71eOmDn76+L.jpg,Human,2728447791,It's not the addition of Matt Walst that's taking this band in the wrong direction.
2740232172,false,finalized,30,5/18/2020 11:33:35,1.5,0.5,B00007E7K9,,http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,8937493291,"The bag itself was lovely tho, and suitable for a smaller camera."
2740232173,false,finalized,30,5/18/2020 11:42:23,1.03,0.752,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1356607961,"It was enough, in the U mystery, that Grafton came down on the side of ""false memory syndrome,"" the belief that psychologists invent child abuse."
2740232174,false,finalized,30,5/17/2020 11:42:49,1.17,0.522,B0007QKMQY,,http://ecx.images-amazon.com/images/I/51G31QKNJFL.jpg,Canon Digital Rebel XT 8MP Digital SLR Camera,1107584521,I absolutely love this camera - perfect for me.
2740232175,false,finalized,30,5/17/2020 11:28:47,1.4,0.554,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1731376191,"tion shooter, personally I still want to be able to call on that 2.8 both for low light situations and also subject isolating depth of field, as backgrounds at amateur sporting competitions can be very distracting."
2740232176,false,finalized,30,5/17/2020 11:21:55,1.43,0.616,0399162089,,http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,2619686921,"It's incredibly fun for the kids who come through our house (we keep several copies in the toy bin with crayons), and fun for adults, too."
2740232177,false,finalized,30,5/17/2020 11:27:49,1.83,0.373,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1405012011,Had wired the speaker on my TV into my surround setup and while it gave me flexibility by being able to adjust the volume of the voices  by using my TV's remote...
2740232178,false,finalized,30,5/17/2020 11:37:19,1.47,0.562,B001SLFN7U,,http://ecx.images-amazon.com/images/I/61wRWjOX++L.jpg,CowboyStudio Hand Painted Blue and Purple Muslin Photo Backdrop,2763112271,I was disappointed since color was completely different from that of the photo.
2740232179,false,finalized,30,5/18/2020 11:27:49,1.2,0.6,B003G55KVA,,http://ecx.images-amazon.com/images/I/51HaQikn1aL.jpg,Monkey Figures 25 Tiny Plastic Monkey Figures Party Favors by A&A,2347643441,Useless but the kids liked them and that was worth 5 bucks.
2740232180,false,finalized,30,5/18/2020 11:34:12,0.97,0.657,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1240389041,This movie really makes teachers look bad.
2740232181,false,finalized,30,5/17/2020 11:14:39,0.93,0.727,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1439331005,My 7yrd old son wanted this game for Xmas and when I read the reviews I was really looking forward to playing it.
2740232182,false,finalized,30,5/18/2020 11:32:51,1.27,0.68,B000L212HC,,http://ecx.images-amazon.com/images/I/51whgYqON5L.jpg,The Prestige [Blu-ray],1496323361,I would reccommend to anyone
2740232183,false,finalized,30,5/17/2020 11:45:07,1.47,0.562,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,2982677291,This was really easy to put together and it is so cute.
2740232184,false,finalized,30,5/18/2020 11:25:40,1.6,0.554,B0010K8IM6,,http://ecx.images-amazon.com/images/I/61veTElGitL.jpg,"Pyle 3000 Watt Premium Home Audio Power Amplifier - Portable 4 Channel Surround Sound Stereo Receiver w/ Speaker Selector & Remote - For Amplified TV, Subwoofer Speakers, Theater & PA System - PT3300",1698855121,I did not give it a 5 star only for the simple fact that it only has RCA ports in the back.
2740232185,false,finalized,30,5/17/2020 12:30:35,1.2,0.702,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1161985671,Overall I am very excited about tbis product and look forward to having fun.
2740232186,false,finalized,30,5/18/2020 11:34:40,0.9,0.539,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1452189721,"Diana Krall sounds like a singer from a by-gone era, as well."
2740232187,false,finalized,30,5/18/2020 11:33:10,0.33,0.537,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,21858589931,I’m almost done reading it
2740232188,false,finalized,30,5/18/2020 11:32:32,1.27,0.573,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,2832582701,I thoroughly enjoyed reading The Winter Sea by Susanna Kearsley.
2740232189,false,finalized,30,5/18/2020 11:39:26,1.27,0.68,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3820137791,"Also, almost all of the bricks fit fine with the other Lego bricks we had."
2740232190,false,finalized,30,5/17/2020 11:12:26,0.53,0.562,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1238036061,Do you expect it to make ALL your pop up
2740232191,false,finalized,30,5/18/2020 11:33:58,1.53,0.499,B000002IAO,,http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,1767298061,This is the kind of music that brings back so many pleasant memories as well as enjoyment of the sounds of times gone by.
2740232192,false,finalized,30,5/17/2020 11:55:57,1.07,0.573,B00000JZC7,,http://ecx.images-amazon.com/images/I/715b4h8ZKJL.jpg,Bitter,837593,"I love Me'Shell, and am definitely feeling this album, but there's one problem that holds me up -- Wasted Time"
2740232193,false,finalized,30,5/17/2020 13:31:05,1.0,0.683,B004BFVKSQ,,http://ecx.images-amazon.com/images/I/912HI5VFelL.jpg,My First Disney Princess Disney Toddler Rapunzel,1369015531,"If your kid really love it, then buy it and enjoy."
2740232194,false,finalized,30,5/18/2020 11:33:12,1.17,0.687,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1187270075,"From now on i,m only going to buy older better built lenses like thenikon"
2740232195,false,finalized,30,5/17/2020 11:08:06,0.77,0.761,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1361124951,The story stays with you.
2740232196,false,finalized,30,5/18/2020 11:33:54,1.57,0.496,B004UKNJCM,,http://ecx.images-amazon.com/images/I/915552Zm8zL.jpg,Whoowasit? Award-Winning Board Game Electronics,1496377421,"When playing as a family, we find the medium level to be sufficiently challenging, and my 4 and 8 year olds can play the game by themselves on easy."
2740232197,false,finalized,30,5/17/2020 11:17:29,0.67,0.65,B00092KD9C,,http://ecx.images-amazon.com/images/I/61rxbuyb3gL.jpg,OP/TECH USA 1504372 Pro Loop Strap (Royal),2723672161,"I added a secton so that my camera hangs at my hip now,"
2740232198,false,finalized,30,5/18/2020 11:34:54,1.3,0.526,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1122309121,It looked great hooked up to the TV also.
2740232199,false,finalized,30,5/17/2020 11:16:07,1.07,0.68,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,3198449761,"To overcompensate for this, Bechdel draws parallels between her family’s story and great works of literature, including Marcel’s Proust’s"
2740232200,false,finalized,30,5/17/2020 11:14:20,0.43,0.667,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],2741930441,Does Ava have her own goals and agenda?
2740232201,false,finalized,30,5/17/2020 11:39:27,0.67,0.537,B00KU9LQUO,,http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,22861653171,but it may not be for everyone.
2740232202,false,finalized,30,5/18/2020 11:34:48,1.03,0.706,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),2888631631,"Excellent choice, Ilove it ."
2740232203,false,finalized,30,5/18/2020 11:36:19,1.63,0.547,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),1670015611,They are comfortable and the included mic works great.
2740232204,false,finalized,30,5/18/2020 11:34:34,1.2,0.748,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1114614541,Good service and responsive customer service in email communications.
2740232205,false,finalized,30,5/18/2020 11:35:06,0.9,0.651,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2590574221,"I keep them in the pouch when not in use, but you know, I love showing them off when I can."
2740232206,false,finalized,30,5/17/2020 11:09:03,1.3,0.737,B008MPKAPK,,http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",1653741631,"It's 4-3/4"" long and 2-3/4"" high, and is 5/8"" thick."
2740232207,false,finalized,30,5/17/2020 11:18:21,0.7,0.69,B00002E220,,http://ecx.images-amazon.com/images/I/51PCHRAW0PL.jpg,Last of the Dogmen,20845162091,"They make me shop with you less, certainty not more."
2740232208,false,finalized,30,5/17/2020 12:16:13,1.57,0.496,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1261828361,And there's no way anyone with a remotely decent sense of hearing can feel great about them.
2740232209,false,finalized,30,5/18/2020 11:34:24,0.8,0.833,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3202371891,and then when they are on sale to take to school for the days my students cant go outside.
2740232210,false,finalized,30,5/17/2020 11:29:18,1.8,0.476,B00007E7K9,,http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,20080629751,"There are enough pockets to stash spare batteries, lens filters, and other accessories for a day trip when you don't plan on swapping lenses."
2740232211,false,finalized,30,5/17/2020 11:14:48,1.47,0.499,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,7971081701,Great game for two to four players.
2740232212,false,finalized,30,5/17/2020 11:48:42,1.5,0.619,B000UJBY4W,,http://ecx.images-amazon.com/images/I/713ZDCxq8OL.jpg,The Best Of Chicago: 40th Anniversary Edition (2CD),1141923861,they put out that were any good--the rest is just crap-thanks for fooling me into thinking i was buying something worthwhile
2740232213,false,finalized,30,5/18/2020 11:33:02,0.43,0.616,B00007JZVB,,http://ecx.images-amazon.com/images/I/512RAZNR06L.jpg,Discover Bellydance,8123859381,She said her sister still dances.
2740232214,false,finalized,30,5/17/2020 11:13:47,1.57,0.496,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1039784225,"However,after buying it I did feel it was enlightening and worth the money."
2740232215,false,finalized,30,5/17/2020 12:11:26,1.73,0.442,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2374147711,"Don't get me wrong, they look fantastic and the quality of the sound is magnificent."
2740232216,false,finalized,30,5/18/2020 11:37:58,1.07,0.727,B0010K8IM6,,http://ecx.images-amazon.com/images/I/61veTElGitL.jpg,"Pyle 3000 Watt Premium Home Audio Power Amplifier - Portable 4 Channel Surround Sound Stereo Receiver w/ Speaker Selector & Remote - For Amplified TV, Subwoofer Speakers, Theater & PA System - PT3300",2024267631,Does not work need to return ASAP PLEASE HELP!
2740232217,false,finalized,30,5/18/2020 11:40:21,0.27,0.442,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1444730161,"I'm Chinese, so give me a break."
2740232218,false,finalized,30,5/18/2020 11:41:59,0.9,0.746,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2405927511,I couldn't hear a word he said.
2740232219,false,finalized,30,5/18/2020 11:38:57,0.57,0.559,B003G55KVA,,http://ecx.images-amazon.com/images/I/51HaQikn1aL.jpg,Monkey Figures 25 Tiny Plastic Monkey Figures Party Favors by A&A,2028814131,so I grouped them asymmetrically in small clusters around the cake centerpiece.
2740232220,false,finalized,30,5/18/2020 11:39:35,0.77,0.667,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1100573491,The cymbal crashes send shivers down your spine.
2740232221,false,finalized,30,5/18/2020 11:40:23,1.17,0.637,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,2392449281,"You sell the product, you should back it up, and warranty that it comes in working condition, and if not pay to make sure it does."
2740232222,false,finalized,30,5/18/2020 11:35:14,1.73,0.442,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2146406541,"the sound was on point, great bass and detail to the sounds."
2740232223,false,finalized,30,5/18/2020 11:34:36,1.07,0.814,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,2685139251,She loves her bath playing in the water with bath her toys and blowing bubbles.
2740232224,false,finalized,30,5/18/2020 11:36:38,1.33,0.537,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,17041129551,that price was good CD was in excellent shape
2740232225,false,finalized,30,5/18/2020 11:38:27,1.4,0.611,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3152172471,"They were really great headphones, but i just pulled them out of my pocket and they're broken."
2740232226,false,finalized,30,5/18/2020 12:27:52,0.73,0.814,0783225482,,http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,1152124431,His quick witted hero in `Die Hard' is known for those chuckle-worthy one-liners that helped cement him as an iconic character.
2740232227,false,finalized,30,5/18/2020 12:19:56,0.57,0.616,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,2800238131,"We had talked about the options, and he wanted to use the premade drawings to tell his story."
2740232228,false,finalized,30,5/18/2020 11:35:25,1.63,0.605,B00LOY6G1I,,http://ecx.images-amazon.com/images/I/81TkoSkhO-L.jpg,"Juggle Bubbles Activity Kit, Bubble Maker, Bubble Game, SEEN ON TV",3128881881,"Bad product, if you can keep the kids from seeing the commercial do it!CONS: As soon as there is any moisture or residue on the ""Magic gloves"" (cotton gloves)"
2740232229,false,finalized,30,5/18/2020 12:20:30,1.07,0.727,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,31333370,Until recently I always thought this was a devil worship album and have had the opinion that Black Sabbath was into the occult.
2740232230,false,finalized,30,5/18/2020 12:29:14,1.3,0.586,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,2386926621,"They don't stay on as well as I thought they would, but they still work."
2740232231,false,finalized,30,5/18/2020 11:38:33,1.33,0.65,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",1848088655,Smaller than expected doesn't make sounds but my son loves it
2740232232,false,finalized,30,5/18/2020 11:36:30,1.57,0.559,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1152302431,"My cables have been tested and work, but one side of this device was broken, so all it really did was act as an extender for an optical cable."
2740232233,false,finalized,30,5/18/2020 12:08:59,1.43,0.667,B008MPKAPK,,http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",2919713551,"I bought this for camping/backpacking, and its small enough to pack on long trips."
2740232234,false,finalized,30,5/18/2020 11:58:38,1.07,0.68,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1462144251,My ears dont cup any type of headphone without the help of over the ear style headphones.
2740232235,false,finalized,30,5/18/2020 11:36:20,0.3,0.586,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,1405124451,"Today or Blues Deluxe, but"
2740232236,false,finalized,30,5/18/2020 11:59:19,1.47,0.499,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,9994356075,"Despite simplicity, this is such a cool game due to almost endless amounts of possibility."
2740232237,false,finalized,30,5/18/2020 12:09:07,1.47,0.562,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1133499461,"Overall it's a fun little machine if you don't expect to much, and kids would love it."
2740232238,false,finalized,30,5/18/2020 12:05:21,0.7,0.737,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,3030552161,"- it plays a little while, then squeaks and howls, then plays awhile."
2740232239,false,finalized,30,5/18/2020 11:40:23,1.17,0.522,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,1165829431,"Yes, the actual main speaker is about 4"" wide."
2740232240,false,finalized,30,5/18/2020 11:31:56,1.53,0.562,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,19167991981,Keep water off of it as it obviously will rust if left out in bad weather.
2740232241,false,finalized,30,5/18/2020 12:09:35,1.47,0.499,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,2732900981,"It comes with ideas, markers, 20 book pages, book covers and story ideas."
2740232242,false,finalized,30,5/18/2020 11:38:57,1.3,0.69,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,2175369581,"Seller was quick to send a replacement once i returned the first one, but it seems all packaging is bad and damaging to the box."
2740232243,false,finalized,30,5/18/2020 11:46:42,1.33,0.745,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,3491282821,Right side doesn't work properly
2740232244,false,finalized,30,5/18/2020 11:34:27,1.17,0.522,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1436145611,Dual tweeters would of been sweet.
2740232245,false,finalized,30,5/18/2020 12:08:00,0.63,0.547,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,1812059771,Testosterone meets amplification!
2740232246,false,finalized,30,5/18/2020 11:38:08,0.9,0.651,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,2801236391,If you love to write and draw pictures like
2740232247,false,finalized,30,5/18/2020 11:36:03,1.2,0.542,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,17006223661,Putting this tiny wagon together took about 15 minutes at the most.
2740232248,false,finalized,30,5/18/2020 11:37:01,1.5,0.563,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1334462321,It's perfect for little three year old fingers to grasp and play.
2740232249,false,finalized,30,5/18/2020 11:34:48,1.17,0.522,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,2295919891,it is the perfect size for what I wanted it for...
2740232250,false,finalized,30,5/18/2020 11:59:00,1.2,0.6,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,15758846855,Many pieces with Velcro attached on the different pizza toppings.
2740232251,false,finalized,30,5/18/2020 11:31:00,0.37,0.547,B0065WM4PQ,,http://ecx.images-amazon.com/images/I/512ieI1PQJL.jpg,Romantic Ocean Daren Sea Waves Projector Lamp MP3 iPhone Speaker LED Night Light (Blue),1353951051,"- Thursday, January 26, 2012Received this cryptic message from seller AFTER they shipped the package:Hello,Dear valued customer."
2740232252,false,finalized,30,5/18/2020 11:40:30,0.4,0.663,B003G55KVA,,http://ecx.images-amazon.com/images/I/51HaQikn1aL.jpg,Monkey Figures 25 Tiny Plastic Monkey Figures Party Favors by A&A,1363457051,I need to find another use for them.
2740232253,false,finalized,30,5/18/2020 12:02:52,0.93,0.573,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1183142931,We usually let the youngest look at their cards and move to the objects in any order.
2740232254,false,finalized,30,5/18/2020 11:56:30,1.27,0.772,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,2832582701,She decides to stay in the area and continue using the memories for her novel which then develops quite quickly along with a romance involving a local.
2740232255,false,finalized,30,5/18/2020 11:37:28,1.17,0.734,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1094497561,I was easily able to overlook such a slight irk since each story being told is so compelling.
2740232256,false,finalized,30,5/18/2020 11:36:14,1.2,0.6,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,1213356895,"For whatever reason, they went back to including ABOLITION, and added GRIEF as well."
2740232257,false,finalized,30,5/18/2020 11:37:52,1.1,0.651,B00002E220,,http://ecx.images-amazon.com/images/I/51PCHRAW0PL.jpg,Last of the Dogmen,1242288121,arrived in perfect shape and sooner than expected!
2740232258,false,finalized,30,5/18/2020 12:13:35,0.97,0.706,B0001WE6U2,,http://ecx.images-amazon.com/images/I/71Y5cye6RCL.jpg,Nikon HB-32 Flower Type Lens Shade for 18-70mm DX Nikkor Lens,1283089005,Amazon got the cheapest price.
2740232259,false,finalized,30,5/18/2020 13:09:10,0.87,0.806,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1134861911,(no specific date)Companies that sell you things in December that they know don't work / won't work until jan. should be taught a lesson.
2740232260,false,finalized,30,5/18/2020 11:52:26,1.43,0.616,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,16428940,"There's something about the intricate detail, even the odd juxtaposition of the letters themselves, that works to convey the horrible wrongness of these rooms existing."
2740232261,false,finalized,30,5/18/2020 11:47:35,1.43,0.667,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,8952136781,Does not work or fit in the CF slot of the D800/D800E Nikon DSLR camera
2740232262,false,finalized,30,5/18/2020 12:00:34,1.4,0.663,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,2666797891,"great Product , no problems"
2740232263,false,finalized,30,5/18/2020 13:09:10,0.93,0.629,B0002COTDA,,http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,1373313151,came in a really nice box set.......
2740232264,false,finalized,30,5/18/2020 11:54:41,1.5,0.563,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,1128924131,"The style of drawing changes in these photographs, looking more realistic, as if trying to say something about the difference between truth and illusion when these pictures were taken, and are interestingly juxtaposed with her comical hand holding them."
2740232265,false,finalized,30,5/18/2020 11:34:31,1.27,0.629,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,2117815091,Anything over 150 watts may cause permanent damage to your center speakers.
2740232266,false,finalized,30,5/18/2020 11:37:10,1.13,0.67,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,5089947,this album consist of washed of track that really don't make the charts or even the block
2740232267,false,finalized,30,5/18/2020 11:35:55,0.87,0.618,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),1134363721,I think those were essential to understanding the plot.
2740232268,false,finalized,30,5/18/2020 11:52:34,1.3,0.526,B00092KD9C,,http://ecx.images-amazon.com/images/I/61rxbuyb3gL.jpg,OP/TECH USA 1504372 Pro Loop Strap (Royal),1400561421,It was a cheaper option compared to going to a harness or Black Rapid strap.
2740232269,false,finalized,30,5/18/2020 11:39:30,1.7,0.526,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1366433045,The sigma produces amazing shots and the high res really shows this.
2740232270,false,finalized,30,5/18/2020 12:08:27,1.5,0.563,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,2286682451,"Nice box and good bones, but the box should have been smaller."
2740232271,false,finalized,30,5/18/2020 12:06:08,0.87,0.499,0062065254,,http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,1801241361,"But I can't say I loved the book, or rushed back to it."
2740232272,false,finalized,30,5/18/2020 11:39:21,1.67,0.471,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,2748912601,"The original game is the best- love the authentic pieces, great price!"
2740232273,false,finalized,30,5/18/2020 11:57:53,1.3,0.526,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,5025880261,I would really recommend it to others and will most definitely buy them as gifts.
2740232274,false,finalized,30,5/18/2020 11:40:46,1.43,0.667,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,1910264165,"Disappointed that there aren't actually any special smelly pens when my friend who ordered the same product received the smelly pens, hence four stars."
2740232275,false,finalized,30,5/18/2020 13:13:08,1.1,0.597,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1379869951,", I do think she does her genre well, but I strongly disliked the way the book (esp the embedded novel) ended"
2740232276,false,finalized,30,5/18/2020 12:12:19,1.27,0.573,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,2956936661,"The disparate writing is a work of genius, and the layers in the story provide essential contrast."
2740232277,false,finalized,30,5/18/2020 11:38:08,1.3,0.586,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,2627033001,And the overall sounding is not warm enough.
2740232278,false,finalized,30,5/18/2020 11:45:59,1.47,0.67,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1613665221,"In the Outlander series, I experienced a wonderful, intelligent, romantic, historical and sophisticated read."
2740232279,false,finalized,30,5/18/2020 11:33:11,1.6,0.611,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1474193155,Works well and is comfortable in carrying.
2740232280,false,finalized,30,5/18/2020 11:35:38,0.93,0.573,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1426756055,No two games are the same
2740232281,false,finalized,30,5/18/2020 12:32:19,0.93,0.772,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,1242470701,This company also has a 100+ miles version for people who live far from the city.
2740232282,false,finalized,30,5/18/2020 13:04:21,0.8,0.748,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1643183,The  book's best points are it's
2740232283,false,finalized,30,5/18/2020 11:44:20,1.17,0.582,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,1738258701,If you add anything to it you will have to buy a new bigger binder to hold it.
2740232284,false,finalized,30,5/18/2020 12:11:13,1.03,0.657,B00VG90446,,http://ecx.images-amazon.com/images/I/51O-QlBLZKL.jpg,"Flexion KS-902 Kinetic Series Wireless Bluetooth Noise Cancelling Headphones with Microphone, Black",2721595271,I purchased for long bike rides that usually last longer.
2740232285,false,finalized,30,5/18/2020 12:27:52,1.47,0.499,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2660970321,Call quality just can't be beat for ear buds
2740232286,false,finalized,30,5/18/2020 12:05:56,1.5,0.5,B00092KD9C,,http://ecx.images-amazon.com/images/I/61rxbuyb3gL.jpg,OP/TECH USA 1504372 Pro Loop Strap (Royal),1206551001,"Having looked at many other straps, the Op Tech is by far the best for value and functionality."
2740232287,false,finalized,30,5/18/2020 11:37:53,0.93,0.629,B0007QKMQY,,http://ecx.images-amazon.com/images/I/51G31QKNJFL.jpg,Canon Digital Rebel XT 8MP Digital SLR Camera,3701603251,but she got the last laugh when she made an A in the course and came home with amazing pictures that she will treasure forever.
2740232288,false,finalized,30,5/18/2020 11:38:13,1.53,0.562,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,1352174621,"Drawing the reader in through colorless imagery, her text then elaborates on the sadness and struggle illustrated on the faces of her characters."
2740232289,false,finalized,30,5/18/2020 11:43:54,0.77,0.803,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,2867861,"I think it spends too much time on people that make  $50,000 a year but cut every corner to accumulate wealth."
2740232290,false,finalized,30,5/18/2020 11:57:58,1.4,0.554,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,19329820601,Love the wooden design with Velcro to challenge little hands.
2740232291,false,finalized,30,5/18/2020 12:03:30,1.0,0.683,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1257639541,"""If you have seen the original movie, this one has some spoofs of it."
2740232292,false,finalized,30,5/18/2020 11:44:20,1.2,0.702,0790731886,,http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),1358594171,"Moore falls for a street wise waitress played by Liza Minelli, much to the chagrin of his father, and his father's potential business associate Bert Johnson."
2740232293,false,finalized,30,5/18/2020 11:56:53,1.0,0.683,B000BN8Y2W,,http://ecx.images-amazon.com/images/I/71GMzHZOTDL.jpg,Jr. Fire Fighter Suit with embroidered Cap,1386711451,One thing I had to do was glue some fabric on the inside of the hemelt
2740232294,false,finalized,30,5/18/2020 11:30:35,1.77,0.423,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,2086221275,Great pigmentation and fantastic array of colours.
2740232295,false,finalized,30,5/18/2020 11:35:48,1.53,0.562,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1280108571,"Carrie quickly becomes immersed in not only the writing of the novel that seems to be writing itself, but by her elderly landlord, Jimmy Keith of the Doric tongue and his two attractive sons."
2740232296,false,finalized,30,5/18/2020 11:34:51,1.53,0.618,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1762995161,"Technically it is good, as you would expect from a brilliant jazz pianist and singer."
2740232297,false,finalized,30,5/18/2020 11:32:31,0.53,0.618,B000P0J09C,,http://ecx.images-amazon.com/images/I/81trsp4+MEL.jpg,Full Metal Jacket,1373746131,Got this in only a few days.
2740232298,false,finalized,30,5/18/2020 12:12:19,1.07,0.68,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,60794270,"This album has almost 500 reviews, about 95% of them have given this album 5 stars, and all of them are right ."
2740232299,false,finalized,30,5/18/2020 11:37:54,0.6,0.757,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,50244840,is an idiot' thing because everybody has the right to express their opinion and let's face it
2740232300,false,finalized,30,5/18/2020 11:37:05,1.0,0.577,B00004RD54,,http://ecx.images-amazon.com/images/I/71eihBGDpML.jpg,Rock 'n' Roll Animal (Live),1115743811,It's not as trippy sounding as the original versions..
2740232301,false,finalized,30,5/18/2020 11:36:20,0.53,0.562,B0002MQGR2,,http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,1168182521,I only tested one device at a time.
2740232302,false,finalized,30,5/18/2020 11:38:24,1.07,0.68,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3078275221,(they provide a few sizes with the ear buds)
2740232303,false,finalized,30,5/18/2020 12:03:26,1.33,0.65,B0006ZOV5E,,http://ecx.images-amazon.com/images/I/81nhkvWohBL.jpg,Room Noises,1008269151,"The first song ""Memories"" is lyrically intruiging, a story of love and love of life."
2740232304,false,finalized,30,5/18/2020 11:40:23,0.83,0.687,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,2601016101,"dad, who cheated on her mother and got killed by a truck with bakery products."
2740232305,false,finalized,30,5/18/2020 11:36:14,1.43,0.616,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1189204311,I appreciated having that really wide angle as an added tool for my D300.
2740232306,false,finalized,30,5/18/2020 12:11:04,1.23,0.616,B0011000R6,,http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),1158841421,It looks good too on the camera.
2740232307,false,finalized,30,5/18/2020 12:02:48,0.83,0.778,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",1428656571,"I tried to save a couple of bucks and get a warehouse deal, this is the second time I got one that had been returned and not re checked buy warehouse deals."
2740232308,false,finalized,30,5/18/2020 11:36:29,0.5,0.671,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",1386638641,How you moved on with life
2740232309,false,finalized,30,5/18/2020 12:05:33,1.03,0.547,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,2121260351,"Unfortunately, there was no comparison between the 2 as the Grados completely blew these away!"
2740232310,false,finalized,30,5/18/2020 11:42:23,1.23,0.716,B0006ZOV5E,,http://ecx.images-amazon.com/images/I/81nhkvWohBL.jpg,Room Noises,1008021361,It's the type of album a heartbroken teenager would put on repeat to soothe her aching soul.
2740232311,false,finalized,30,5/18/2020 12:00:03,1.07,0.442,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,8960978981,It ranks with chess and other games that develop logical thinking skills.
2740232312,false,finalized,30,5/18/2020 12:00:34,1.67,0.537,B000IHY9UM,,http://ecx.images-amazon.com/images/I/51Hi0NCgxKL.jpg,Da-fat Burning Dance Mix,1107181731,"You have the option of going through all the workouts, choosing them one at a time, or customizing your own workout in any order you like--which is a nice feature."
2740232313,false,finalized,30,5/18/2020 11:45:14,1.43,0.496,B000IHY9UM,,http://ecx.images-amazon.com/images/I/51Hi0NCgxKL.jpg,Da-fat Burning Dance Mix,1372946181,"This offers 3 easy to learn, fun dances that I look forward to several times a week."
2740232314,false,finalized,30,5/18/2020 11:55:42,1.3,0.69,B0019FHM9M,,http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",10270434181,uses batteries that have to be replaced every few days.
2740232315,false,finalized,30,5/18/2020 11:36:05,1.27,0.573,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3223566581,"For a mere of few dollars more, please consider Howard Leight Sync Stereo Earmuff recommended by Stereophile magazine."
2740232316,false,finalized,30,5/18/2020 12:34:23,1.27,0.727,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1000853511,"(This track is a huge Bad Boy diss aimed at Biggie, P. Diddy, Lil Kim, and Junior Mafia mainly), 'Keep Ya Head Up', 'Brenda's Got A Baby', 'To Live And Die In L.A.', 'All About U' feat."
2740232318,false,finalized,30,5/18/2020 12:03:30,1.73,0.442,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,2887345301,Excellent color and smooth feeling.
2740232319,false,finalized,30,5/18/2020 13:31:25,0.47,0.618,B000002IAO,,http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,1166999321,You can't get that on iTunes
2740232320,false,finalized,30,5/18/2020 11:40:00,1.17,0.582,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,6382124,This book creeped the hell out of me.
2740232321,false,finalized,30,5/18/2020 11:36:14,1.47,0.67,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,21243199951,Got them the next day and both worked great.
2740232322,false,finalized,30,5/18/2020 11:43:05,1.53,0.499,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1203556871,pictures came out EXTREMELY clean.
2740232323,false,finalized,30,5/18/2020 11:58:52,1.33,0.596,B0009PEU3Y,,http://ecx.images-amazon.com/images/I/61MrefGvNiL.jpg,"Nikon MH-18a Quick Battery Charger for the EN-EL3e Battery compatible with Nikon D80, D200, D300 and D700 Digital SLR Cameras",3316544641,Yes I would recommend it to a friend or even a stranger that just asked!
2740232324,false,finalized,30,5/18/2020 11:47:35,1.53,0.718,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",1231888911,Assembly takes only a couple of minutes and then you can just put whatever product you need to photograph on the cyc and point and shoot.
2740232325,false,finalized,30,5/18/2020 12:09:00,1.07,0.573,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1011557221,This book will put you through 10 pages of pointless nothing (
2740232326,false,finalized,30,5/18/2020 11:37:28,1.13,0.618,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),1134230341,I did expect a bit more from the climax (the important character death was kind of wiggy)
2740232327,false,finalized,30,5/18/2020 12:00:34,1.17,0.687,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1432916561,This has just got to be a counterfeit item because the original has all the songs in order.
2740232328,false,finalized,30,5/18/2020 11:37:16,0.93,0.68,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,1334362061,"Could such a thing as genetic memory exist, and what does that mean for her ancestors?"
2740232329,false,finalized,30,5/18/2020 11:39:30,0.7,0.586,B00007JZVB,,http://ecx.images-amazon.com/images/I/512RAZNR06L.jpg,Discover Bellydance,1115565041,"And all movement is really some kind of exersize, right?"
2740232330,false,finalized,30,5/18/2020 11:31:31,1.13,0.718,B00007E7K9,,http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,1226473661,"1000 Holster Case + Tripod for EOS 5D, 7D, 40D, 30D, 50D, T1i, XS, XSi, Digital Rebel, Rebel XT & Rebel XTi Digital SLR Cameras]]."
2740232331,false,finalized,30,5/18/2020 11:37:13,1.63,0.482,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1121318261,The Flip Video Camcorder is fast and simple to use.
2740232332,false,finalized,30,5/18/2020 11:30:03,1.2,0.6,0783225482,,http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,2221953541,Fun movie but not for little children.
2740232333,false,finalized,30,5/18/2020 11:34:31,1.67,0.596,B001SEQPGK,,http://ecx.images-amazon.com/images/I/71KLvmtcN9L.jpg,Sony Cyber-shot DSC-W290 12 MP Digital Camera with 5x Optical Zoom and Super Steady Shot Image Stabilization,1432906721,"The zoom is perfect not just for landscape images, but also on the macro setting."
2740232334,false,finalized,30,5/18/2020 12:00:15,0.53,0.67,0553391135,,http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,2171915731,She buys an old inn in Cedar Cove.
2740232335,false,finalized,30,5/18/2020 11:58:37,1.2,0.653,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,1512639915,Best price I found was on Amazon
2740232336,false,finalized,30,5/18/2020 11:54:52,1.0,0.516,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1459668551,and I was not impressed by this CD.
2740232337,false,finalized,30,5/18/2020 13:27:10,1.43,0.616,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1873144591,Very sharp and very little distortion.
2740232338,false,finalized,30,5/18/2020 11:36:05,0.87,0.718,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",2342016171,I am going to read it again.
2740232339,false,finalized,30,5/18/2020 11:36:11,0.8,0.748,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,2016479101,Rear speakers Sony SS- B1000.
2740232340,false,finalized,30,5/18/2020 11:57:53,1.5,0.671,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,8129976741,The lens has a defect and cannot be used to take her business photos.
2740232341,false,finalized,30,5/18/2020 12:08:00,0.97,0.752,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,2797389991,"I got it Saturday, my cousins and I have played it MULTIPLE times since arrival."
2740232342,false,finalized,30,5/18/2020 11:35:08,0.93,0.629,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1442872561,"I'm sexy"" and the songs are rendered in such a boring way."
2740232343,false,finalized,30,5/18/2020 11:56:30,0.7,0.586,B0006ZOV5E,,http://ecx.images-amazon.com/images/I/81nhkvWohBL.jpg,Room Noises,1013118261,"Needless to say, I don't like Eisley anymore and haven't listened to them for a while."
2740232344,false,finalized,30,5/18/2020 11:54:41,1.17,0.582,B00007JZVB,,http://ecx.images-amazon.com/images/I/512RAZNR06L.jpg,Discover Bellydance,8123859381,This is my favorite Belly dance DVD of all time!!
2740232345,false,finalized,30,5/18/2020 11:40:00,1.3,0.526,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1105208991,"Overall, some valuable information can be gleaned from this book."
2740232346,false,finalized,30,5/18/2020 12:05:33,1.07,0.727,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1015601091,Every once in awhile I get an e-mail from one of these guys thanking me for putting them on the right path and it makes me feel really good..
2740232347,false,finalized,30,5/18/2020 11:40:35,0.6,0.757,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",1001188231,"""Positive Thinking"", ""Law Of Success"", ""Master Key System"" and other classics."
2740232348,false,finalized,30,5/18/2020 11:46:42,1.53,0.618,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1121431091,Also the built in flash of the D40 will leave a shadow at the bottom of the picture due to the lens wideness.
2740232349,false,finalized,30,5/18/2020 12:04:41,0.8,0.653,B001SEQPGK,,http://ecx.images-amazon.com/images/I/71KLvmtcN9L.jpg,Sony Cyber-shot DSC-W290 12 MP Digital Camera with 5x Optical Zoom and Super Steady Shot Image Stabilization,1220762221,I've probably taken 900 pictures with it.
2740232350,false,finalized,30,5/18/2020 12:41:07,0.97,0.605,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,13605043181,"I knew when purchasing this it was used but considering it claimed to be ""like new"
2740232351,false,finalized,30,5/18/2020 13:12:26,0.47,0.618,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,3293171,Here's where the main  benefit comes in.
2740232352,false,finalized,30,5/18/2020 11:34:14,1.33,0.596,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,592599,"This CD ranks right up there with the Diva  queen Madonna's ""Ray of Light""!!"
2740232353,false,finalized,30,5/18/2020 11:40:00,0.47,0.618,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,3392205681,"so it wasn't the mail carrier's fault, it was shipped to me like this."
2740232354,false,finalized,30,5/18/2020 12:11:04,1.6,0.554,B0010K8IM6,,http://ecx.images-amazon.com/images/I/61veTElGitL.jpg,"Pyle 3000 Watt Premium Home Audio Power Amplifier - Portable 4 Channel Surround Sound Stereo Receiver w/ Speaker Selector & Remote - For Amplified TV, Subwoofer Speakers, Theater & PA System - PT3300",2358890351,"Massive clean power, and has a source selector and volume controller remote, however you must manually turn this amp on."
2740232355,false,finalized,30,5/18/2020 12:42:00,1.83,0.373,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,1199844681,"They are small, cheap, and sound great."
2740232356,false,finalized,30,5/18/2020 12:03:26,1.7,0.458,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1387940871,After doing much more hands on research the P5s seemed the only headphones even close to worth the asking price.
2740232357,false,finalized,30,5/18/2020 11:52:26,1.37,0.605,B000ANVPP6,,http://ecx.images-amazon.com/images/I/51AzKokhsEL.jpg,Hondo (Full Screen),2583817321,"Loved the ""pro"" American Indian attitude."
2740232358,false,finalized,30,5/18/2020 11:57:53,0.8,0.702,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],2033333081,I was not able to watch all the songs on the DVD.
2740232359,false,finalized,30,5/18/2020 11:33:37,1.2,0.702,B000ME8R22,,http://ecx.images-amazon.com/images/I/61qnkfCQ2kL.jpg,"Sony NPFH50 H Series Actiforce Hybrid InfoLithium Battery for most Sony Camcorders and A230, A330 and A380 Alpha DSLR (Retail Packaging)",1314045241,good seller fast delivery
2740232360,false,finalized,30,5/18/2020 11:40:41,1.47,0.618,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,3435143521,"Make sure you are using RG-6 cable and not RG-59.I did not receive a discount on this product for my honest opinion, I paid full price for the item."
2740232361,false,finalized,30,5/18/2020 11:36:40,0.83,0.582,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,2387899181,No one does it better than Sue.
2740232362,false,finalized,30,5/18/2020 11:43:34,1.5,0.563,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,61755420,"A much more complex andinvolved snakes and ladders, but still fun for the whole family, and allage groups."
2740232363,false,finalized,30,5/18/2020 12:04:03,1.2,0.542,0553391135,,http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,8395442511,She brings in characters from a previous novel and makes a person feel as if they are in on a secret when they realize they've read those names before.
2740232364,false,finalized,30,5/18/2020 11:58:16,1.7,0.458,B008CQVSXC,,http://ecx.images-amazon.com/images/I/71rAqOHdXEL.jpg,urBeats In-Ear Headphone - White,1598309401,"While they are pretty to look at, and sounded great at first; the overall built quality is that of a $30 ear-buds."
2740232365,false,finalized,30,5/18/2020 11:43:34,1.17,0.582,B003HC9JIW,,http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,1813662721,Leslie is the best at leading and encouraging!
2740232366,false,finalized,30,5/18/2020 11:52:34,0.97,0.706,B00092KD9C,,http://ecx.images-amazon.com/images/I/61rxbuyb3gL.jpg,OP/TECH USA 1504372 Pro Loop Strap (Royal),1296982541,......I can get 4 of these for 60 bucks.....
2740232367,false,finalized,30,5/18/2020 11:37:26,1.33,0.596,0783225482,,http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,37662620,One thing though that irked me profoundly about this DVD though is the fact that the movie isn't available in widescreen format.
2740232368,false,finalized,30,5/18/2020 11:45:29,1.1,0.651,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1197348141,"Because there isn't enough space to describe how worthless this book is, I'm going to concentrate on the few good things I can think of."
2740232369,false,finalized,30,5/18/2020 11:58:52,0.33,0.471,B00IUAAJY4,,http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,2386658061,Gave it to my daughter as Christmas gift!
2740232370,false,finalized,30,5/18/2020 11:37:43,1.17,0.687,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1306975801,"What a let down!!!First of all, if you're reading the book to read a story, don't because it isn't."
2740232371,false,finalized,30,5/18/2020 12:03:39,0.37,0.657,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,1180159951,"If it is, I will remove this post."
2740232372,false,finalized,30,5/18/2020 11:47:47,0.93,0.772,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,31802140,You must buy this CD right now or else you will really be missing out.
2740232373,false,finalized,30,5/18/2020 12:27:49,1.77,0.423,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1246870091,"The 18-105mm was adequate for most applications but for indoors and wide-open landscape pics, it can be a challenge."
2740232374,false,finalized,30,5/18/2020 13:16:14,1.2,0.542,1402241372,,http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,2187888711,I am quite fond of it so far.
2740232375,false,finalized,30,5/18/2020 12:02:40,0.67,0.789,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",1386001631,"a girlfriend, a wife, a business person."
2740232376,false,finalized,30,5/18/2020 11:36:14,1.03,0.706,B000AO3L84,,http://ecx.images-amazon.com/images/I/41XAEKR9D1L.jpg,Canon 430EX Speedlite Flash for Canon EOS SLR Cameras - Older Version,16039706681,"One feature, is the off camera flash."
2740232377,false,finalized,30,5/18/2020 11:40:00,1.53,0.499,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1928426061,"Great reading...as you get to know the characters both ""real and fictional"" you are drawn more and more into the story."
2740232378,false,finalized,30,5/18/2020 11:34:36,0.93,0.772,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1380122361,"Freedom from financial ruin, freedom from ""keeping up with the Jones"", freedom from being suckered into a lifestyle that is self defeating."
2740232379,false,finalized,30,5/18/2020 12:08:04,1.07,0.573,B0007QKMQY,,http://ecx.images-amazon.com/images/I/51G31QKNJFL.jpg,Canon Digital Rebel XT 8MP Digital SLR Camera,1108365041,uses it so much that she wants a 2nd battery for it for her birthday.
2740232380,false,finalized,30,5/18/2020 11:35:14,1.67,0.471,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2602978241,This set came with different sizes of rubber tips for the earbuds so that you can find the most comfortable fit for your ears.
2740232381,false,finalized,30,5/18/2020 11:32:45,1.57,0.559,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,2139321311,Hands down a great addition to a home stereo system
2740232382,false,finalized,30,5/18/2020 11:34:31,1.37,0.605,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,1335924701,The other reviewers of this book are right: the book rocks.
2740232383,false,finalized,30,5/18/2020 11:59:19,0.47,0.618,B000ANVPP6,,http://ecx.images-amazon.com/images/I/51AzKokhsEL.jpg,Hondo (Full Screen),1778867241,Don't think quite pulled it off this time.
2740232384,false,finalized,30,5/18/2020 12:29:49,0.97,0.605,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,14063829831,"There is some information that I find useless, but it may not be for you!"
2740232385,false,finalized,30,5/18/2020 11:36:48,1.67,0.471,B0010K8IM6,,http://ecx.images-amazon.com/images/I/61veTElGitL.jpg,"Pyle 3000 Watt Premium Home Audio Power Amplifier - Portable 4 Channel Surround Sound Stereo Receiver w/ Speaker Selector & Remote - For Amplified TV, Subwoofer Speakers, Theater & PA System - PT3300",2028662781,this is definitely one of the best amps for the price.
2740232386,false,finalized,30,5/18/2020 11:35:28,1.17,0.582,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1194007131,definitely long and a tough read but very rewarding in the end.
2740232387,false,finalized,30,5/18/2020 11:57:11,0.73,0.629,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1541995041,No automatic responses to coresponding toys.
2740232388,false,finalized,30,5/18/2020 11:33:37,1.33,0.596,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,2650769861,It is a CD collection worth listening to.
2740232389,false,finalized,30,5/18/2020 11:37:26,1.73,0.442,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2208892211,"Performance of the headphones were solid (~4.5 stars), but the build of the headphones could be improved."
2740232390,false,finalized,30,5/18/2020 12:04:47,1.37,0.605,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,2330620951,"Since we started the strategies recommended in this book, things has been much much calmer."
2740232391,false,finalized,30,5/18/2020 11:58:26,1.07,0.629,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,3248358791,"Don't get me wrong, I love playing it with him, but unless you are a nerd like me you might be better with other games such as [[ASIN:B00NQQTXW6"
2740232392,false,finalized,30,5/18/2020 12:00:15,1.17,0.687,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",1904473631,Dr. Maltz's methods really work.
2740232393,false,finalized,30,5/18/2020 11:42:58,1.33,0.537,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,12709937511,"Lots of fun, but definitely buy the fire pit cover that fits (as others have noted)"
2740232394,false,finalized,30,5/18/2020 11:50:45,1.37,0.547,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,2276568271,If you haven't read all three books in this series you have been missing a great read.
2740232395,false,finalized,30,5/18/2020 11:34:27,0.87,0.884,B000ANVPPQ,,http://ecx.images-amazon.com/images/I/51VKBZFQRRL.jpg,McLintock! (Authentic Collector's Edition),1095659721,The Corset: Don't Leave Home without It - Featurette about the women's wardrobe2-Minute Fight School - Two long time Wayne film stuntman show the basics of film fighting.
2740232396,false,finalized,30,5/18/2020 11:39:21,1.37,0.547,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,2899001,"If you want something  different, definitely read this book."
2740232397,false,finalized,30,5/18/2020 11:37:31,1.7,0.526,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1218200075,The sound quality is cristal clear with a perfect bass.
2740232398,false,finalized,30,5/18/2020 11:38:12,1.23,0.496,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,1783644361,The only thing about this version that I didn't particularly care for is that the community chest cards are not yellow...
2740232399,false,finalized,30,5/18/2020 11:56:53,0.9,0.651,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1805290541,you want the real deal.this is it.the god fathers of heavy metal.
2740232400,false,finalized,30,5/18/2020 12:11:13,1.1,0.651,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1708227121,I'm glad I purchased this rather than the CS20.
2740232401,false,finalized,30,5/18/2020 12:04:56,0.6,0.712,B008B68IUY,,http://ecx.images-amazon.com/images/I/712BE74LwKL.jpg,Monster High Travel Scaris Convertible Vehicle,2704278781,Waiting to receive the new movie in July.
2740232402,false,finalized,30,5/18/2020 11:58:16,1.17,0.522,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],2080089581,"As the matter of fact, I have not had anybody said that they didn't enjoy it every time I played it."
2740232403,false,finalized,30,5/18/2020 11:43:34,0.43,0.496,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,1182234231,so some stick out farther than others.
2740232404,false,finalized,30,5/18/2020 11:56:53,1.3,0.69,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),2302650081,very happy with yamaha product and the speed of delivery of item.
2740232405,false,finalized,30,5/18/2020 11:59:00,1.13,0.718,0062065254,,http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,1762639951,"The band of boys, who were more like brothers than friends, get themselves caught up in the search, while succumbing to the temptations that usually confront teenage boys - beer, girls, and a change of faith."
2740232406,false,finalized,30,5/18/2020 11:37:57,0.37,0.482,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1667398,Or do whatever you want - free of a  ball-and-chain job.
2740232407,false,finalized,30,5/18/2020 11:35:25,1.13,0.763,B008B68IUY,,http://ecx.images-amazon.com/images/I/712BE74LwKL.jpg,Monster High Travel Scaris Convertible Vehicle,1943345781,This was a great addition to my daughters MH roomThank you!
2740232408,false,finalized,30,5/18/2020 11:58:16,0.87,0.499,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",81745460,"But when I finally picked it up, I was really amazed."
2740232409,false,finalized,30,5/18/2020 11:32:59,1.33,0.471,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,2681184731,Makes the Grace Digital truly portable!
2740232410,false,finalized,30,5/18/2020 12:09:07,1.23,0.667,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,1941725591,Do your research and make sure to match these up with a decent amp.
2740232411,false,finalized,30,5/18/2020 11:58:59,1.47,0.499,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,1796287991,Sometimes it works after some shoot but transfer all photos before connected.
2740232412,false,finalized,30,5/18/2020 11:36:48,1.13,0.562,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",1160904291,"Once I saw my photos, I wondered why I didn't try it sooner."
2740232413,false,finalized,30,5/18/2020 12:03:26,1.37,0.657,B000BN8Y2W,,http://ecx.images-amazon.com/images/I/71GMzHZOTDL.jpg,Jr. Fire Fighter Suit with embroidered Cap,1211301001,"My son loves this fire fighter suit, his Grandpa is a volunteer fireman and his suit is very similar to this one."
2740232414,false,finalized,30,5/18/2020 12:26:32,0.2,0.4,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,16223364641,to just swipe left onThat
2740232415,false,finalized,30,5/18/2020 11:36:10,0.9,0.79,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),1540045401,i have all of the harry potter movies i will order stuff from u harry potter order of the phoenix
2740232416,false,finalized,30,5/18/2020 11:57:53,1.6,0.49,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",13631419705,Great toy for hours of imaginative fun
2740232417,false,finalized,30,5/18/2020 12:11:37,0.73,0.512,B00DPKQ60A,,http://ecx.images-amazon.com/images/I/61gkJ76UizL.jpg,Yours Truly,1724374221,"The album starts out with ""Honeymoon Avenue."
2740232418,false,finalized,30,5/18/2020 11:58:52,1.07,0.772,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,2382693441,Even grandma likes playing it with the kids and my teenage nieces got addicted as well.
2740232419,false,finalized,30,5/18/2020 11:34:12,1.47,0.499,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1004724611,"Many of the topics that were covered in this book were repetitive, but showed many good examples."
2740232420,false,finalized,30,5/18/2020 11:36:10,1.07,0.442,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,13826730,"Plus, it's mostly blues and little else."
2740232421,false,finalized,30,5/18/2020 11:36:05,1.57,0.616,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,2952351571,Came in great packaging I totally recommend this.
2740232422,false,finalized,30,5/18/2020 11:38:46,0.87,0.718,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,1577727801,I have been very happy with all my purchases from amazon.
2740232423,false,finalized,30,5/18/2020 12:08:11,0.83,0.734,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,24390015151,I have many fond memories of playing this game with my niece decades ago.
2740232424,false,finalized,30,5/18/2020 12:04:31,0.7,0.781,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,14501327411,I didn't get this one and 48 laws of power
2740232425,false,finalized,30,5/18/2020 12:03:26,1.53,0.67,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",1749611305,fantastic brilliant amazing superb good
2740232426,false,finalized,30,5/18/2020 11:47:07,1.57,0.616,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1335248021,"I agree with another reviewer who wrote that a Joker figure would be nice to play villain contra Batman & Robin, but this thing is pretty comprehensive for the price, so I'm not complaining."
2740232427,false,finalized,30,5/18/2020 11:38:46,1.47,0.562,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,9257402421,"Have replaced all my old speakers with Polks; maybe they're not the height of sophistication with the audiophile crowd, but for a simple TV surround system they are a lot of good-performing bang for the buck."
2740232428,false,finalized,30,5/18/2020 11:56:53,1.27,0.573,B008CQVSXC,,http://ecx.images-amazon.com/images/I/71rAqOHdXEL.jpg,urBeats In-Ear Headphone - White,1896587891,"I usually just twisted the wire to make both work, then the other one went out."
2740232429,false,finalized,30,5/18/2020 11:35:39,1.3,0.586,B001196MG0,,http://ecx.images-amazon.com/images/I/11+6ow0DIwL.jpg,"Savage 107X12-1 Seamless Background Paper, 107-Inch x 12 Yards - Super White",1223196401,"Most screens of the size that you can from this roll cost hundreds if not thousands of dollars, and in most cases preform no better."
2740232430,false,finalized,30,5/18/2020 12:08:59,1.33,0.65,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1553645401,"they worked, but I made the mistake of taking them off when not using the headphones for workouts, so I promptly lost them."
2740232431,false,finalized,30,5/18/2020 11:47:35,0.77,0.716,B000ONDRFS,,http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,1137272451,We have had a blast with it.
2740232432,false,finalized,30,5/18/2020 11:36:03,1.37,0.547,B00007JZVB,,http://ecx.images-amazon.com/images/I/512RAZNR06L.jpg,Discover Bellydance,1630447521,"It is ery fun to do, and quite simple as well."
2740232433,false,finalized,30,5/18/2020 11:56:30,0.9,0.597,0399162089,,http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,2821648081,"See if you can take a look inside the book for more examples before buying, would be my suggestion."
2740232434,false,finalized,30,5/18/2020 11:36:03,0.73,0.68,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,1273829171,We have the old version of this toy that was given to my son as a hand me down back in 2005 or so.
2740232435,false,finalized,30,5/18/2020 11:57:33,1.73,0.442,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2587173721,"They have the perfect amount of bass too, so you get the full sound without any distortion!"
2740232436,false,finalized,30,5/18/2020 12:09:07,0.9,0.651,B008B68IUY,,http://ecx.images-amazon.com/images/I/712BE74LwKL.jpg,Monster High Travel Scaris Convertible Vehicle,1539298195,Only down side no gift wrap service.
2740232437,false,finalized,30,5/18/2020 12:05:21,1.53,0.562,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,3274347131,Highly recommend it to anyone who is a parent or caregiver.
2740232438,false,finalized,30,5/18/2020 12:09:35,1.0,0.73,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),3178154191,Sent me a DVD case with order of the phoenix on the case but wrong movie on the inside.
2740232439,false,finalized,30,5/18/2020 12:29:14,1.3,0.586,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),1763331931,However the design of the controls is poor.
2740232440,false,finalized,30,5/18/2020 11:36:05,1.13,0.618,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),17101183211,My second one has trouble opening.
2740232441,false,finalized,30,5/18/2020 11:54:41,1.4,0.554,B000IHY9UM,,http://ecx.images-amazon.com/images/I/51Hi0NCgxKL.jpg,Da-fat Burning Dance Mix,1106522671,I like the menu feature which allows you to mix and match workouts based on how much time you have.
2740232442,false,finalized,30,5/18/2020 11:38:57,0.87,0.562,B000OVLBFS,,http://ecx.images-amazon.com/images/I/518hg7kiAPL.jpg,Jesse Stone: Night Passage,1753246171,Jesse won't have any law breaking in Paradise.
2740232443,false,finalized,30,5/18/2020 12:02:52,1.43,0.667,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,2691889481,"But don't let its smaller size fool you, this lens is built like a tank."
2740232444,false,finalized,30,5/18/2020 11:36:29,1.3,0.586,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2621026381,"I have owned these earbuds for about a month now, and have used them daily, predominantly to listen to podcasts, and occasionally to listen to music."
2740232445,false,finalized,30,5/18/2020 11:37:26,1.27,0.629,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1567790891,"What matters, what's real, what is projection and everything in between is explored and explored like you've never seen before."
2740232446,false,finalized,30,5/18/2020 11:50:45,1.37,0.482,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,1622813431,It is a great product and I am happy
2740232447,false,finalized,30,5/18/2020 12:19:56,1.47,0.562,B000P0J09C,,http://ecx.images-amazon.com/images/I/81trsp4+MEL.jpg,Full Metal Jacket,1126388661,So the full screen dvd version of Full Metal Jacket actually has a larger picture than the widescreen release.
2740232448,false,finalized,30,5/18/2020 11:50:45,1.47,0.562,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),1139484731,"it's definitely loads better than goblet of fire, even if it omits a lot from the book."
2740232449,false,finalized,30,5/18/2020 12:06:08,0.53,0.718,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,24471143961,Luckily for me I am taking A&P right now.
2740232450,false,finalized,30,5/18/2020 12:02:52,1.07,0.727,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1143787051,"That said, chances are you will not see those things if you read this book as something that you just want to get through for the sake of saying you got through it."
2740232451,false,finalized,30,5/18/2020 11:47:47,1.37,0.547,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2122513171,"They feel well made, my only fear is losing."
2740232452,false,finalized,30,5/18/2020 11:39:18,1.5,0.619,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,2227115741,I've owned these for 3 years will happily continue to enjoy them for years to come.
2740232453,false,finalized,30,5/18/2020 11:38:25,0.5,0.619,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,1392287085,can't wait to get planning now!!!
2740232454,false,finalized,30,5/18/2020 12:02:40,1.3,0.64,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],2776631021,"Although Domnhall Gleeson is essentially a stand-in for the audience, I found Oscar Isaac's character to be the most interesting."
2740232455,false,finalized,30,5/18/2020 11:35:25,1.5,0.563,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1183506111,"I've had this lens for almost a year, but hadn't used it much until this weekend, as my Sigma 30mm & 50mm f/1.4 lenses were better fits for low-light situations."
2740232456,false,finalized,30,5/18/2020 11:33:25,1.33,0.789,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1001093451,"I wouldn't call her an amazing symbolic writer, and I wouldn't put ""Interview with the Vampire"" into the category of literature, but making a personal attack on someone who enjoyed a book that you didn't is kind of childish, wouldn't you agree, Space Coyote?"
2740232457,false,finalized,30,5/18/2020 11:45:29,0.9,0.651,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1104607235,I purchased the B&W P5 a week ago and has spent hours just sitting/lying
2740232458,false,finalized,30,5/18/2020 12:04:41,1.17,0.734,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1248347971,I have seen all the Karate kid movies and this one is the best.
2740232459,false,finalized,30,5/18/2020 11:57:37,1.0,0.632,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,13638026931,I would rather recommend the block linked below.
2740232460,false,finalized,30,5/18/2020 11:46:10,0.33,0.596,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,2208051881,I auto ripped this one and
2740232461,false,finalized,30,5/18/2020 11:44:08,1.53,0.499,B0093IZSGG,,http://ecx.images-amazon.com/images/I/71jnxWu7JZL.jpg,Philips SoundShooter Wireless Bluetooth Portable Speaker,1921628651,its what you expect from a small portablespeaker (not that big of a deal at all) its the best speaker of its size in my opinion.
2740232462,false,finalized,30,5/18/2020 12:09:00,1.23,0.496,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1408320951,"The EARBUDi clips are made of high quality materials and are precisely designed, and work flawlessly."
2740232463,false,finalized,30,5/18/2020 12:02:44,1.17,0.637,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,13577760041,but it extremely smaller than i thought.
2740232464,false,finalized,30,5/18/2020 11:40:21,1.47,0.618,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,1902875831,Make sure the router signal is not going thru to many walls or the signal strength gets knocked down to much and causes the songs to stop and regroup and play from the stopped place.
2740232465,false,finalized,30,5/18/2020 12:08:27,1.03,0.657,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1685446131,"I mainly listen to electronic / techno / bass heavy music, and this bumps."
2740232466,false,finalized,30,5/18/2020 11:40:58,0.8,0.748,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,57240830,", that's found by a guy called Johnny Truant (whose main purpose is to pop up every now and again to say ""Hey, look at me!"
2740232467,false,finalized,30,5/18/2020 11:32:58,0.8,0.653,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],1584839511,like is the fact that it's all on one disc.
2740232468,false,finalized,30,5/18/2020 11:42:57,1.03,0.706,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1649702371,I was looking for a wide angel lens after upgrading from a Canon 60D to a Mark 5D III .
2740232469,false,finalized,30,5/18/2020 11:32:59,1.67,0.596,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,1594105231,"What more can I say great music, great memories, great kick back times, I just love this one"
2740232470,false,finalized,30,5/18/2020 11:36:29,1.5,0.563,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1705297825,"This is an excellent game, we love playing it"
2740232471,false,finalized,30,5/18/2020 12:10:29,1.73,0.512,B00005JPMZ,,http://ecx.images-amazon.com/images/I/91vXjsklrTL.jpg,TMNT,1902526121,"Good quality, fair price, and delivered on time."
2740232472,false,finalized,30,5/18/2020 11:36:17,1.4,0.611,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,1604687311,Easy set up made this netradio a winner.
2740232473,false,finalized,30,5/18/2020 11:57:33,0.6,0.663,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,22993828031,Christmas gift for a 4 year old
2740232474,false,finalized,30,5/18/2020 11:45:54,1.03,0.547,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,20912094661,so I can entertain more than four 3 players (1 is Mexican Train-all player marker).
2740232475,false,finalized,30,5/18/2020 11:38:18,1.57,0.716,B00062RV18,,http://ecx.images-amazon.com/images/I/71Kebi5JlZL.jpg,Educational Insights GeoSafari Motorized Solar System,1091890875,The star projector is about as bad as the others and looks as if it was designed in the 1970s.
2740232476,false,finalized,30,5/18/2020 11:37:20,1.3,0.458,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,3050732341,Better than Squeezebox battery.
2740232477,false,finalized,30,5/18/2020 11:44:08,1.23,0.616,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,5028925011,another great book by Greene
2740232478,false,finalized,30,5/18/2020 12:42:00,0.57,0.616,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,2618706711,Every year I celebrate the day I survived an auto accident in 1996.
2740232479,false,finalized,30,5/18/2020 12:10:29,1.63,0.547,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,20068016171,These are literally the most durable headphones I have ever owned.
2740232480,false,finalized,30,5/18/2020 11:59:52,1.67,0.471,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3130081771,"Overall a very worthwhile purchase, and highly recommended."
2740232481,false,finalized,30,5/18/2020 11:36:48,1.0,0.516,B002GQPSZI,,http://ecx.images-amazon.com/images/I/71Jln8nSPPL.jpg,JVC Inner Ear Sports Clip Headphone,1874720581,I've had them for about 5 months now
2740232482,false,finalized,30,5/18/2020 12:08:27,0.2,0.476,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,63378850,and you want to know what happens
2740232483,false,finalized,30,5/18/2020 11:34:48,1.57,0.559,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,20364106841,I picked this specific table over others because it was super colorful & had lots of fun looking gadgets!
2740232484,false,finalized,30,5/18/2020 11:38:24,1.43,0.559,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,1903042041,This thing works in my canon 50-d with an eye fi card which is what it was purchased for.
2740232485,false,finalized,30,5/18/2020 11:34:45,1.57,0.616,B00NF4POZO,,http://ecx.images-amazon.com/images/I/71a1Us9K7NL.jpg,The Art of McCartney (Amazon Deluxe Exclusive) (2 CD + 1 DVD),1654529135,"The rest of the album is perfectly decent, if unspectacular, and if any particular cover version has escaped being singled out for my praise or ire, then I enjoyed it just fine."
2740232486,false,finalized,30,5/18/2020 12:09:00,0.67,0.83,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,61383140,""" The answers provide the readers with a good foundation, seven rules, for a way to acquire wealth."
2740232487,false,finalized,30,5/18/2020 11:53:14,0.73,0.629,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,449887,The mourning maybe caused that  relaxation-morbidness-
2740232488,false,finalized,30,5/18/2020 12:09:35,1.03,0.657,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),3076059021,"Viewing it on a 110"" screen really shows just how bad the transfer is."
2740232489,false,finalized,30,5/18/2020 11:36:40,1.17,0.582,B00013M6NU,,http://ecx.images-amazon.com/images/I/41XR3APDJBL.jpg,Nikon MH-61 Battery Charger for Nikon EN-EL5 Batteries,1374423661,"that plugs into the camera itself, in order to charge a battery."
2740232490,false,finalized,30,5/18/2020 12:08:04,1.0,0.683,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1447697431,"She takes on a more country swing feel, and mixes it with her jazz chops."
2740232491,false,finalized,30,5/18/2020 11:39:18,1.33,0.699,B003HC9JIW,,http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,1495739551,"I like it very much and plan on continuing it and hopefully working up to her longer videos, and eventually back to exercising like I used to."
2740232492,false,finalized,30,5/18/2020 11:45:54,1.07,0.573,B0042FDCMM,,http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,1282191841,From start to finish each low impact session
2740232493,false,finalized,30,5/18/2020 11:40:58,0.9,0.7,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1252180951,", words omitted, you don't understand what everything means, but you KNOW it has a meaning, waiting to be unraveled."
2740232494,false,finalized,30,5/18/2020 12:05:56,0.67,0.65,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1451217831,"He is a contributor to National Public Radio and frequently appears as a guest on WNYC's ""Soundcheck"" as a jazz critic."
2740232495,false,finalized,30,5/18/2020 11:59:19,1.73,0.442,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,1777259205,"Every song is good, and they fit together seamlessly to make for a special listening experience."
2740232496,false,finalized,30,5/18/2020 11:47:02,1.27,0.629,B000P0J09C,,http://ecx.images-amazon.com/images/I/81trsp4+MEL.jpg,Full Metal Jacket,2922919681,Incredible acting on everyone's part
2740232497,false,finalized,30,5/18/2020 11:33:33,0.87,0.846,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1561178861,I was using the Cambridge for like 6 years
2740232498,false,finalized,30,5/18/2020 11:37:20,0.53,0.763,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2781215701,I don't want plain boring white ones either.
2740232499,false,finalized,30,5/18/2020 12:04:31,1.3,0.64,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1097763181,Black Sabbath's eponymous debut album should be considered a cornerstone for most collectors and students of hard rock.
2740232500,false,finalized,30,5/18/2020 11:59:19,1.17,0.582,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3133372661,but it's a little bit better than average.
2740232501,false,finalized,30,5/18/2020 12:09:07,1.33,0.596,B0002COTDA,,http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,1406689141,The first episodes were truly classics and showed Columbo at his best.
2740232502,false,finalized,30,5/18/2020 11:40:46,1.03,0.657,B00HWWDV5A,,http://ecx.images-amazon.com/images/I/71Zv11kUTjL.jpg,Symphonica,5018116501,but it is nice renditions of many favorites.
2740232503,false,finalized,30,5/18/2020 11:36:00,1.03,0.706,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,6652115,"As it turns out, you need to bone up on your Norse mythology a little bit to get all of the author's meanings, but I didn't and still got a hell of a charge from it."
2740232504,false,finalized,30,5/18/2020 11:41:59,1.57,0.559,B002NKM4C2,,http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),9376506675,and it works as it should the only frustrating thing is when you turn it on it cycles through the carousel to see if there's a disc inside and your standing there knowing there
2740232505,false,finalized,30,5/18/2020 11:36:30,1.37,0.706,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,24736750,If you have ignored Tupac's music because of his image and mistakes then this CD is something that can open your mind to see the poetry about real life and issues that he was capable of creating.
2740232506,false,finalized,30,5/18/2020 11:32:09,1.27,0.68,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,9126593741,Probably because the plastic is less flexible.
2740232507,false,finalized,30,5/18/2020 11:37:57,1.57,0.496,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1474221621,"If you want something that is going to definitely stay in your ear, I would recommend just spending more to get earphones that are designed to do so."
2740232508,false,finalized,30,5/18/2020 11:46:10,1.27,0.629,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,1874973081,"C. S. Lewis is an essential author for Christians, and this volume very conveniently provides several of his titles in a single book."
2740232509,false,finalized,30,5/18/2020 12:09:35,1.07,0.629,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1216152321,It is both horrific and so human.
2740232510,false,finalized,30,5/18/2020 11:59:24,1.27,0.512,B0001WE6U2,,http://ecx.images-amazon.com/images/I/71Y5cye6RCL.jpg,Nikon HB-32 Flower Type Lens Shade for 18-70mm DX Nikkor Lens,20210971121,Its good and well packaged.
2740232511,false,finalized,30,5/18/2020 11:45:29,1.47,0.67,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2639997171,"That said, I was not at all impressed with the sound from these earbuds and am very sorry I purchased them."
2740232512,false,finalized,30,5/18/2020 11:59:19,1.1,0.651,B000OVLBFS,,http://ecx.images-amazon.com/images/I/518hg7kiAPL.jpg,Jesse Stone: Night Passage,19117171011,This is the video that hooked me on the Jessie Stone series.
2740232513,false,finalized,30,5/18/2020 12:02:13,0.7,0.526,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1502146361,just how well it was done.
2740232514,false,finalized,30,5/18/2020 12:02:52,1.7,0.458,B00005QT9O,,http://ecx.images-amazon.com/images/I/51PR4CJZZ1L.jpg,Mixed Nuts,1294062381,"It has, like many Martin movies, smart humor mixed with whacky hijinks, and many sweet moments with a happy Christmas ending."
2740232515,false,finalized,30,5/18/2020 11:47:02,0.53,0.618,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1255837211,I wait until movies come out on dvd.
2740232516,false,finalized,30,5/18/2020 11:39:21,0.63,0.706,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,17287117831,I'm waiting for my replacement speakers
2740232517,false,finalized,30,5/18/2020 11:41:59,1.43,0.496,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,3328244221,Great for the price if you just want a day to day commuting pair.
2740232518,false,finalized,30,5/18/2020 11:47:47,0.87,0.67,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",1204795775,so may 'self-help' books on the market and one really doesn'tknow which way to turn.
2740232519,false,finalized,30,5/18/2020 13:09:10,1.6,0.554,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,2881143161,"The toys are lots of fun, especially the cannon."
2740232520,false,finalized,30,5/18/2020 12:20:30,1.37,0.605,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,15772550921,"I play this with my girlfriend, and it can sometimes turn into a long game if it gets competitive."
2740232521,false,finalized,30,5/18/2020 11:36:11,1.13,0.718,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,2583808751,We will see how it compares to the one from Grace which has performed well.
2740232522,false,finalized,30,5/18/2020 12:10:29,1.0,0.73,0399162089,,http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,3362282611,It's something you will treasure having.
2740232523,false,finalized,30,5/18/2020 11:42:57,0.77,0.667,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",13199718981,This is a must have for my grandson to go with his others.
2740232524,false,finalized,30,5/18/2020 12:34:23,0.8,0.702,B0019FHM9M,,http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",2892163941,"I purchased on E-bay, box reads Hi-Fi S-XBS Wireless Headphone."
2740232525,false,finalized,30,5/18/2020 11:36:29,0.97,0.605,B00007JZVB,,http://ecx.images-amazon.com/images/I/512RAZNR06L.jpg,Discover Bellydance,8758173821,I love learning from these ladies.
2740232526,false,finalized,30,5/18/2020 11:36:34,1.47,0.67,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1650392515,"Good game, came well packed and came on the right delivery da"
2740232527,false,finalized,30,5/18/2020 11:38:27,1.47,0.499,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,1022513791,"The rest is grand too, but these songs are the most notable."
2740232528,false,finalized,30,5/18/2020 11:41:22,1.3,0.64,B00BPEJX12,,http://ecx.images-amazon.com/images/I/81jxyrC7rEL.jpg,The World's End [Blu-ray],1881180431,"The story revolves around Simon pegg's character, the leader of a small high school group of guys who is stuck in the past."
2740232529,false,finalized,30,5/18/2020 12:07:44,0.53,0.67,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1181894061,Some dead philosopher once said (was it Nietzsche?)
2740232530,false,finalized,30,5/18/2020 11:38:13,0.5,0.619,0553391135,,http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,2162206641,"At Rose Harbor, and Rose Harbor in Bloom."
2740232531,false,finalized,30,5/18/2020 11:35:11,1.13,0.562,B003HC9JIW,,http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,1411478261,I was surprised at how fast the 2 miles went.
2740232532,false,finalized,30,5/18/2020 11:57:33,0.93,0.814,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,24030008621,Have them mounted outside for when we use the pool.
2740232533,false,finalized,30,5/18/2020 11:36:30,1.5,0.563,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3255509081,Lots of  blocks to play with and the kids creativity just flowed.
2740232534,false,finalized,30,5/18/2020 11:45:29,0.63,0.547,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,769317,A tribute to Cher for bringing to the market
2740232535,false,finalized,30,5/18/2020 12:04:41,1.2,0.542,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,20639374341,Great for my kiddo (6) and still fun for grown up game night.
2740232536,false,finalized,30,5/18/2020 11:34:29,1.17,0.687,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,747986,This really proves that age doesn't matter in the music industry and  singers like Cher still have a lot to give and a lot of music to go around  to.
2740232537,false,finalized,30,5/18/2020 11:40:58,1.37,0.605,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,3740778291,This is a toy version of a wagon; do not get this confused with a regular sized wagon.
2740232538,false,finalized,30,5/18/2020 11:50:45,1.63,0.482,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,7969500491,"There's a lot more humor than I expected, which makes it fun to read also."
2740232539,false,finalized,30,5/18/2020 11:33:46,1.17,0.637,B008CQVSXC,,http://ecx.images-amazon.com/images/I/71rAqOHdXEL.jpg,urBeats In-Ear Headphone - White,1990320081,"They replaced it the first time, but I am not sure they will again."
2740232540,false,finalized,30,5/18/2020 11:39:21,1.57,0.496,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1347165671,"The Reader has to flip the book, turn it sideways, and go through mental hoops to read certain passages, but it definitely adds to the story."
2740232541,false,finalized,30,5/18/2020 12:03:39,1.3,0.64,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,19768884791,Gave us some great ideas and techniques.
2740232542,false,finalized,30,5/18/2020 12:04:41,1.6,0.554,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,1311287651,After the first week of using them i accidentally broke the iPhone cable but a quick call to B&W got me not one but 2 replacements in 2 days for free (error on their part that I got 2) but included in the warranty is 1 replacement no questions asked.
2740232543,false,finalized,30,5/18/2020 11:39:40,1.23,0.667,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,2400183241,Goods and services are very satisfied.
2740232544,false,finalized,30,5/18/2020 11:34:00,1.47,0.562,B001K5UQX0,,http://ecx.images-amazon.com/images/I/51I+oONHYKL.jpg,"Opteka 0.20X Professional Super AF Fisheye Lens for Nikon D4s, D4, D3x, Df, D810, D800, D750, D610, D600, D7200, D7100, D7000, D5500, D5300, D5200, D5100, D3300, D3200 and D3100 Digital SLR Cameras",1255060271,but I really didn't expect any better because the adapter is only $50 compared to $600+ lenses that will do the same thing but clearer.
2740232545,false,finalized,30,5/18/2020 11:39:38,1.37,0.547,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,1365784075,Joe B. provides a wide variety of tracks in his own inimitable style of rock/blues..
2740232546,false,finalized,30,5/18/2020 11:36:00,1.37,0.547,B004UKNJCM,,http://ecx.images-amazon.com/images/I/915552Zm8zL.jpg,Whoowasit? Award-Winning Board Game Electronics,3138258011,"Hands down, this is the coolest board game our family of five has ever played."
2740232547,false,finalized,30,5/18/2020 11:33:33,1.63,0.547,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),15591003941,It makes a difference in comfort and sound quality.
2740232548,false,finalized,30,5/18/2020 12:26:32,1.03,0.482,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,605529,The title track utterly amazed me coming from Cher.
2740232549,false,finalized,30,5/18/2020 12:26:32,1.37,0.605,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",2750839191,Very large and equally over priced.
2740232550,false,finalized,30,5/18/2020 12:08:04,1.57,0.559,0451414047,,http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",1380810791,"The book is well written, I love how he talks about their love and the music."
2740232551,false,finalized,30,5/18/2020 11:35:00,0.6,0.611,B000BN8Y2W,,http://ecx.images-amazon.com/images/I/71GMzHZOTDL.jpg,Jr. Fire Fighter Suit with embroidered Cap,1325853801,We've had an astronaut outfit before from this brand
2740232552,false,finalized,30,5/18/2020 11:35:19,1.67,0.471,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,2619780111,This is a nice set of 50 marker pens to use to write in colors or draw or color with.
2740232553,false,finalized,30,5/18/2020 13:09:10,1.6,0.554,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1586317381,I found it easy to read and really got into the stories.
2740232554,false,finalized,30,5/18/2020 11:36:43,1.4,0.49,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1199756475,My 9 year old loves it and so do I.
2740232555,false,finalized,30,5/18/2020 11:56:10,0.83,0.687,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,2068808371,There is plenty for him to do on it.
2740232556,false,finalized,30,5/18/2020 12:29:49,0.67,0.745,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,21243199951,Boxed up the old ones and shipped them back with the included label.
2740232557,false,finalized,30,5/18/2020 11:40:30,1.23,0.616,B001NESPHC,,http://ecx.images-amazon.com/images/I/51czCy04hwL.jpg,My One And Only Thrill,1202988081,"I then bought this, her lastest cd, ""My One and Only Thrill"" and was impressed even further."
2740232558,false,finalized,30,5/18/2020 11:59:24,0.43,0.616,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,8257468061,We try all different kinds of games.
2740232559,false,finalized,30,5/18/2020 11:43:06,0.97,0.547,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,2585565321,I'm sure it will be the hit of the party!!
2740232560,false,finalized,30,5/18/2020 11:55:48,1.4,0.611,B00007E7K9,,http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,1874153771,The fanny pack strap that comes with it was so bulky in the pocket
2740232561,false,finalized,30,5/18/2020 11:36:34,1.37,0.547,B000002GJH,,http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,26234760,"As great as this album is, it gets better with each listen."
2740232562,false,finalized,30,5/18/2020 11:39:30,1.13,0.718,B00004RD54,,http://ecx.images-amazon.com/images/I/71eihBGDpML.jpg,Rock 'n' Roll Animal (Live),19638179991,"and it was akin to being struck by lightning - concepts, experiences I could not relate to in my callow youth,"
2740232563,false,finalized,30,5/18/2020 12:08:59,0.53,0.763,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1201861,I WAS READING CHAPTER FIVE.
2740232564,false,finalized,30,5/18/2020 11:36:34,1.47,0.562,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1304990861,"However, these bend and `snag and pull'  on your hair as you put them on or take off."
2740232565,false,finalized,30,5/18/2020 12:11:04,0.77,0.803,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,1777283331,Should be ineveryone's library.
2740232566,false,finalized,30,5/18/2020 12:14:31,1.1,0.473,B003RHZ66Q,,http://ecx.images-amazon.com/images/I/51VSSaW5VAL.jpg,Barbie: A Fashion Fairytale,1257720561,This movie scraped 2 stars from me because of my sheer love for the Barbie movies.
2740232567,false,finalized,30,5/18/2020 12:20:30,1.53,0.562,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1130924171,Cna be adapted for younger kids by allowing them to see all of their cards at first and then choosing the closest place to go to.
2740232568,false,finalized,30,5/18/2020 12:59:57,1.3,0.586,B0061ZFWBU,,http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,3788621091,However for older children these would be wonderful
2740232569,false,finalized,30,5/18/2020 12:05:33,1.5,0.563,0670012335,,http://ecx.images-amazon.com/images/I/A1ks6FGtr0L.jpg,Llama Llama Time to Share,1448302151,This is one of the more fun to read llama books- love it!
2740232570,false,finalized,30,5/18/2020 11:55:42,0.57,0.616,B0093IZSGG,,http://ecx.images-amazon.com/images/I/71jnxWu7JZL.jpg,Philips SoundShooter Wireless Bluetooth Portable Speaker,1953906581,This will be on my list to give out to friends this Xmas
2740232571,false,finalized,30,5/18/2020 12:04:56,1.2,0.542,B000BN8Y2W,,http://ecx.images-amazon.com/images/I/71GMzHZOTDL.jpg,Jr. Fire Fighter Suit with embroidered Cap,1576846761,My son definitely had the best fire fighter costume in his class - and there were many!!
2740232572,false,finalized,30,5/18/2020 12:01:27,1.17,0.522,B000002IAO,,http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,1123368481,This is one of my favorite 60s albums.
2740232573,false,finalized,30,5/18/2020 12:08:59,1.33,0.537,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,15483733931,He has a tremendous understanding of psychology.
2740232574,false,finalized,30,5/18/2020 11:59:52,1.27,0.629,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1175329991,"Read a lot of positive reviews on this lens on Flickr, and I can see why."
2740232575,false,finalized,30,5/18/2020 12:03:30,0.93,0.68,B00766BEZG,,http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,1997119491,My rating is based on the way the radio uses the battery
2740232576,false,finalized,30,5/18/2020 11:46:32,1.0,0.73,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,1688741211,"Additionally, this was sold as ""used, LIKE NEW"""
2740232577,false,finalized,30,5/18/2020 11:59:00,0.5,0.563,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1019943171,I did not no anything obout 2pac until my friend told me to get this cd.
2740232578,false,finalized,30,5/18/2020 11:56:30,0.77,0.716,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,1939314211,He likes scooping up the water with the Little cups and buckets.
2740232579,false,finalized,30,5/18/2020 12:11:04,0.67,0.65,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,3368916,What isn't said  is that much of their wealth comes from unreported cash income.
2740232580,false,finalized,30,5/18/2020 11:36:17,1.33,0.65,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1426851391,"If you're looking for a fun, quick summer read, this is not for you."
2740232581,false,finalized,30,5/18/2020 12:05:56,0.7,0.69,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,1000568321,How sad that people chose to tear something apart instead of embracing the new life that is being breathed into these classics.
2740232582,false,finalized,30,5/18/2020 11:30:16,1.4,0.49,B0009PEU3Y,,http://ecx.images-amazon.com/images/I/61MrefGvNiL.jpg,"Nikon MH-18a Quick Battery Charger for the EN-EL3e Battery compatible with Nikon D80, D200, D300 and D700 Digital SLR Cameras",18504087421,The charging cord- as delivered- is only useful in European outlets.
2740232583,false,finalized,30,5/18/2020 13:13:08,1.27,0.629,B002JSM3KQ,,http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,1776866541,This version of Monopoly is very barebones.
2740232584,false,finalized,30,5/18/2020 11:43:05,0.87,0.618,0062065254,,http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,3568147521,It was confusing at times
2740232585,false,finalized,30,5/18/2020 12:19:16,0.63,0.657,B003G55KVA,,http://ecx.images-amazon.com/images/I/51HaQikn1aL.jpg,Monkey Figures 25 Tiny Plastic Monkey Figures Party Favors by A&A,1911064721,you note and another little blue monkey!
2740232586,false,finalized,30,5/18/2020 12:19:16,1.23,0.559,0470474874,,http://ecx.images-amazon.com/images/I/51p1iitErRL.jpg,Excel 2010 Bible,1313318725,Another great book by John Walkenbach!
2740232587,false,finalized,30,5/18/2020 11:58:48,1.37,0.605,B00004RD54,,http://ecx.images-amazon.com/images/I/71eihBGDpML.jpg,Rock 'n' Roll Animal (Live),9131468191,"I bought about a dozen Lou Reed albums, and this is the best one I found."
2740232588,false,finalized,30,5/18/2020 11:39:40,0.6,0.663,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,15517114291,We are a family of three (7 - 34) and received this as a gift.
2740232589,false,finalized,30,5/18/2020 12:05:21,1.4,0.611,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1907913061,I strongly recommend listening to this album and the new songs included in it.
2740232590,false,finalized,30,5/18/2020 11:33:26,1.2,0.6,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,3516073321,"For music, Movies or anything"
2740232591,false,finalized,30,5/18/2020 11:44:42,0.5,0.619,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,1401503911,Bought this on a pre-order basis
2740232592,false,finalized,30,5/18/2020 11:37:52,1.47,0.67,0671700758,,http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",3248732,Maxwell Maltz is a highly insightful man who has done a great service to  society by providing us with such a thoughtful and thought provoking  examination of the human psyche.
2740232593,false,finalized,30,5/18/2020 12:00:15,0.37,0.657,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,15655723271,If you have the opportunity to attend this training-
2740232594,false,finalized,30,5/18/2020 11:31:57,0.57,0.667,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],16881219281,", don’t know if I’ll rewatch it."
2740232595,false,finalized,30,5/18/2020 11:45:54,1.13,0.618,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1466538521,She is just so good at that cool jazz thing.
2740232596,false,finalized,30,5/18/2020 12:00:34,0.93,0.727,0399157867,,http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,1367041511,"There were times I wanted to scream at Kinsey and ask her why she puts herself into the situations she does, but that's her!"
2740232597,false,finalized,30,5/18/2020 11:40:58,0.37,0.547,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,900629,Thank  you for having the cassette.
2740232598,false,finalized,30,5/18/2020 11:46:32,1.27,0.512,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,2578504101,These are great because they also come in purple and pink.
2740232599,false,finalized,30,5/18/2020 11:35:11,1.13,0.562,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,9890364495,My 8 year old loves it but does need a bit of help
2740232600,false,finalized,30,5/18/2020 12:04:31,0.93,0.772,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,24515025361,Hammering caps on the wheels seemed an impossible task.
2740232601,false,finalized,30,5/18/2020 11:37:28,1.7,0.526,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),17109516611,These earbuds are of a better quality compared others brands at the same price point.
2740232602,false,finalized,30,5/18/2020 11:36:03,0.77,0.616,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1103182251,"I'm not going to tell you about the details of this book, because I'm sure you know all about them by now."
2740232603,false,finalized,30,5/18/2020 11:46:10,0.9,0.651,B00AR1G3FS,,http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],8627683581,Advertized as audio formated in Dolbey 5.1.
2740232604,false,finalized,30,5/18/2020 11:43:06,1.53,0.618,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,10256284855,A brilliant game for young-ish children (I'd say 4-8 year olds).
2740232605,false,finalized,30,5/18/2020 11:34:31,0.73,0.727,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,17305610,What more can any reader ask for?
2740232606,false,finalized,30,5/18/2020 11:55:14,0.5,0.563,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,5433290,And I never leave a light on.
2740232607,false,finalized,30,5/18/2020 11:36:34,0.93,0.727,B008FSCNTK,,http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,1674400431,"The arrangements, and I use the term loosely are amaterurish at best."
2740232608,false,finalized,30,5/18/2020 12:04:31,1.3,0.586,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1829414601,Really impressed by this speaker.
2740232609,false,finalized,30,5/18/2020 12:03:45,1.0,0.632,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1007317491,In terms of historical importance (musically speaking) that title is more appropiate for Paranoid.
2740232610,false,finalized,30,5/18/2020 11:57:34,1.03,0.836,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1019943171,The only thing wrong with this cd is that it is missing some of his best songs.
2740232611,false,finalized,30,5/18/2020 12:12:19,1.3,0.586,B00HWWDV5A,,http://ecx.images-amazon.com/images/I/71Zv11kUTjL.jpg,Symphonica,1517766035,"Although a compliation of old songs, this album has picked out his best."
2740232612,false,finalized,30,5/18/2020 11:40:46,1.0,0.683,B0009PEU3Y,,http://ecx.images-amazon.com/images/I/61MrefGvNiL.jpg,"Nikon MH-18a Quick Battery Charger for the EN-EL3e Battery compatible with Nikon D80, D200, D300 and D700 Digital SLR Cameras",1187816321,buy a generic one with good reviews for half the price.
2740232613,false,finalized,30,5/18/2020 11:28:50,0.93,0.727,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,3129845311,"Wanted to love this book, especially after hearing about it so often on reddit."
2740232614,false,finalized,30,5/18/2020 11:43:34,1.4,0.663,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,2175786261,I am more than happy with the CS10.
2740232615,false,finalized,30,5/18/2020 11:57:58,1.43,0.496,0061208493,,http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,1174900291,In this book he brings out more of his theology that I saw in any of his other books.
2740232616,false,finalized,30,5/18/2020 12:29:14,1.03,0.657,0399162089,,http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,1771928441,It's hard to decide on a coloring book if you don't have a few sample pages to look at.
2740232617,false,finalized,30,5/18/2020 12:19:56,1.37,0.482,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,1179961101,"I has its rewards and frustrations, but keeps you returning to play."
2740232618,false,finalized,30,5/18/2020 11:41:22,1.33,0.65,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1645412911,But it is critical to maintain listen-ability if you have a good sub and its turned up.
2740232619,false,finalized,30,5/18/2020 11:47:07,1.4,0.712,B0002COTDA,,http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,1890630231,"A great actor is what makes a successful series, not trashy mouth and sex. ."
2740232620,false,finalized,30,5/18/2020 12:10:29,1.6,0.554,B001DKO7R8,,http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,9416860061,Works well with our eyefi sd card.
2740232621,false,finalized,30,5/18/2020 11:40:41,0.57,0.716,B004OS8J98,,http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,1172020065,so I'm keeping my stars at 3.
2740232622,false,finalized,30,5/18/2020 11:44:08,1.07,0.772,B002ZG99CC,,http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,1517996631,"Dre Parker, played by Jaden Smith, was a worthy successor to Daniel."
2740232623,false,finalized,30,5/18/2020 11:43:22,1.37,0.547,B006KD37TC,,http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,1839182531,I had no problem connecting to internet.
2740232624,false,finalized,30,5/18/2020 11:28:50,1.13,0.618,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,2861348301,Only wish the color variety was a little more varied.
2740232625,false,finalized,30,5/18/2020 12:42:00,1.0,0.683,B00005LEOH,,http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,20096434341,Needed a lens for night action sports.
2740232626,false,finalized,30,5/18/2020 11:54:41,0.4,0.611,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,3400464291,What's up with the long delivery?
2740232627,false,finalized,30,5/18/2020 12:12:19,0.9,0.746,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,3075697741,"Because after all the book's creative printing, colored fonts, lists and lists, 1980's era transgressive sex and meta-bookness."
2740232628,false,finalized,30,5/18/2020 11:34:27,1.7,0.586,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1496067541,"wonder ful book, an old fave of mine, was sent right away, i am very much enjoying the read, book in great shape"
2740232629,false,finalized,30,5/18/2020 12:03:30,0.83,0.582,014312417X,,http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,2040107071,For this reason I am giving it 4 instead of 5 stars.
2740232630,false,finalized,30,5/18/2020 11:45:24,1.1,0.597,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,1630959061,but the next cheapest pair of speakers are still double the price of these.
2740232631,false,finalized,30,5/18/2020 11:36:48,1.43,0.496,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,3266482011,The trains and centerpiece were exactly as pictured on the Amazon description and we have already spent many hours using the set.
2740232632,false,finalized,30,5/18/2020 12:27:52,0.93,0.727,B003T90WY8,,http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,1186498855,Bought this to use it when I'm at the fitness center but wasn't impress when I tried it on.
2740232633,false,finalized,30,5/18/2020 12:04:47,0.97,0.657,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,2890878981,but they will quickly fall apart.
2740232634,false,finalized,30,5/18/2020 12:08:00,0.9,0.79,B00DPKQ60A,,http://ecx.images-amazon.com/images/I/61gkJ76UizL.jpg,Yours Truly,19424860241,There was a crack in the middle on the front and a few on the back.
2740232635,false,finalized,30,5/18/2020 12:02:13,1.0,0.775,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,64650170,"Not many rappers can even touch is ability to rhyme, and his lyrics live on today."
2740232636,false,finalized,30,5/18/2020 11:38:08,1.23,0.559,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),1749464701,In fact these are almost comparable to my over the ear headphones which I absolutely adore.
2740232637,false,finalized,30,5/18/2020 12:19:56,0.9,0.651,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,1833573391,JB has proven himself once again
2740232638,false,finalized,30,5/18/2020 12:08:00,1.33,0.745,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1975864631,"It dispels many myths about being wealthy and while antiquated in some of the statistics, is still very relevant today."
2740232639,false,finalized,30,5/18/2020 12:13:35,1.0,0.73,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,9738606861,Needed an additional set of outdoor speaker to cover back yard and patio area.
2740232640,false,finalized,30,5/18/2020 11:59:52,1.27,0.68,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,41828550,"This song changed rap because it showed the brighter side of both rap and 2pac himself and was dedicated to his mother, Afeni Shakur. '"
2740232641,false,finalized,30,5/18/2020 11:55:57,1.17,0.522,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,3102533021,"but for some reason I could not get the ""secure loop"" working on my ear."
2740232642,false,finalized,30,5/18/2020 11:36:27,1.77,0.423,0553386697,,http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,5155363961,It IS a great book for kids with ADHD or Autism as it helps teach emotional regulation.
2740232643,false,finalized,30,5/18/2020 11:34:29,0.6,0.611,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1440846551,I finally decided to get what I really wanted
2740232644,false,finalized,30,5/18/2020 12:05:33,1.4,0.554,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2794740331,They really blew me away!
2740232645,false,finalized,30,5/18/2020 12:09:00,1.37,0.657,B00XI057M0,,http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],2778543121,"I am not going to give a synopsis of the movie in this review (already done well in other reviews), but will give a brief perspective on why I think this movie is exceptional."
2740232646,false,finalized,30,5/18/2020 11:34:15,1.27,0.629,B00CKH9URU,,http://ecx.images-amazon.com/images/I/7178tVWycxL.jpg,Max Steel Interactive Steel with Turbo Sword,1793228841,This toy is a fun sword for a 5-10 year old.
2740232647,false,finalized,30,5/18/2020 12:29:14,1.17,0.778,0790731886,,http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),1921798151,"Even when he is sober, Arthur is simply an unlikable character, as Gielgud sees as he tries to get Arthur on track."
2740232648,false,finalized,30,5/18/2020 11:45:24,0.8,0.702,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",2188240591,"I followed their tutorial on exposure compensation, aperture, and tried to make the best of it....."
2740232649,false,finalized,30,5/18/2020 11:40:21,1.0,0.683,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,1246928421,"I'd say that if your interest is piqued by the idea of a house that's larger on the inside than it is on the outside, then you should give it a shot."
2740232650,false,finalized,30,5/18/2020 11:57:33,1.27,0.68,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2602159441,So they are very easy to carry around with you.
2740232651,false,finalized,30,5/18/2020 11:36:30,1.63,0.547,076362344X,,http://ecx.images-amazon.com/images/I/41FcN69t78L.jpg,Ish (Creatrilogy),1321272991,This is a great book to use in your classroom (or read to your own children)to show how each child has their own individual talents.
2740232652,false,finalized,30,5/18/2020 11:34:29,1.37,0.605,B00081NX5U,,http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,1415514271,seem to hold up to moisture well .decent
2740232653,false,finalized,30,5/18/2020 11:36:49,1.63,0.482,B00092KD9C,,http://ecx.images-amazon.com/images/I/61rxbuyb3gL.jpg,OP/TECH USA 1504372 Pro Loop Strap (Royal),1069059905,"However it enables you to more comfortably hang the camera around your neck, the built-in elasticity taking the weight nicely."
2740232654,false,finalized,30,5/18/2020 11:45:59,0.87,0.618,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,5942959491,My one year old loves pulling his blocks around with this.
2740232655,false,finalized,30,5/18/2020 12:12:01,1.37,0.547,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,6353928,"Once inside the house I did feel very mezmerized, if you have a good imagination this book can be very chilling at some points."
2740232656,false,finalized,30,5/18/2020 11:59:00,1.43,0.616,B00004RD54,,http://ecx.images-amazon.com/images/I/71eihBGDpML.jpg,Rock 'n' Roll Animal (Live),13719657205,The remastered sound quality is fantastic too.
2740232657,false,finalized,30,5/18/2020 11:36:43,0.5,0.671,B000BN8Y2W,,http://ecx.images-amazon.com/images/I/71GMzHZOTDL.jpg,Jr. Fire Fighter Suit with embroidered Cap,1460928691,(they were a life saver!) and had to call my credit card to finally get everything done!
2740232658,false,finalized,30,5/18/2020 12:06:08,1.43,0.716,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2377515631,"An added surprise was the woven chord, which makes it more tangle-free (not completely tangle-proof, but a definite improvement over normal ones)."
2740232659,false,finalized,30,5/18/2020 13:08:32,1.4,0.663,0399162089,,http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,3058047931,The artists are very talented and this book makes me want to buy Outside the Lines Too.
2740232660,false,finalized,30,5/18/2020 11:36:43,1.47,0.67,B00KU9LQUO,,http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,1695394015,Product arrived safely and in excellent condition.
2740232661,false,finalized,30,5/18/2020 11:40:21,1.73,0.442,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),3549735821,"Decent quality, tangle easily, build quality is poor - feels"
2740232662,false,finalized,30,5/18/2020 11:47:07,1.13,0.562,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,16898414311,and it's in great condition!!
2740232663,false,finalized,30,5/18/2020 13:05:25,1.57,0.496,0470474874,,http://ecx.images-amazon.com/images/I/51p1iitErRL.jpg,Excel 2010 Bible,1325415931,"New, fast shipping, great product and service"
2740232664,false,finalized,30,5/18/2020 12:34:23,0.8,0.653,B0001WE6U2,,http://ecx.images-amazon.com/images/I/71Y5cye6RCL.jpg,Nikon HB-32 Flower Type Lens Shade for 18-70mm DX Nikkor Lens,1948045911,I thought there would be no more sun glares when i bought this thing.
2740232665,false,finalized,30,5/18/2020 11:59:24,0.63,0.706,B00004UFOO,,http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,9900850305,Haven't received my order or any response from the seller.
2740232666,false,finalized,30,5/18/2020 11:45:59,1.6,0.49,0671015206,,http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,1646492,"This book provided several interesting insights behind the many folks in America today who are those ""millionaires"" today."
2740232667,false,finalized,30,5/18/2020 11:39:40,0.97,0.706,B000L212HC,,http://ecx.images-amazon.com/images/I/51whgYqON5L.jpg,The Prestige [Blu-ray],1109738011,"The theater manager realizes this, making him place an unneeded trapdoor in the stage."
2740232668,false,finalized,30,5/18/2020 11:45:20,1.37,0.706,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2639313751,they are stylish and even comes with a pouch to carry ur headphones in for when u travel ..
2740232669,false,finalized,30,5/18/2020 11:45:54,1.6,0.554,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,1375087491,D3100/D7000 colors are just perfect.
2740232670,false,finalized,30,5/18/2020 13:08:32,0.87,0.718,B00ITOAYOQ,,http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",8786156661,"Bought almost all Blaze trucks, in minutes, in my pj's at home in my recliner!"
2740232671,false,finalized,30,5/18/2020 11:30:03,1.67,0.471,B0093IZSGG,,http://ecx.images-amazon.com/images/I/71jnxWu7JZL.jpg,Philips SoundShooter Wireless Bluetooth Portable Speaker,2961567141,"Overall, one the best portable speakers for its size."
2740232672,false,finalized,30,5/18/2020 11:42:23,1.13,0.67,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",2435406701,The seamless backing makes for much better photos and
2740232673,false,finalized,30,5/18/2020 12:32:19,1.47,0.499,0399162089,,http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,2662339481,"Some of the pictures are super simple, some don't really look like something you could color"
2740232674,false,finalized,30,5/18/2020 12:34:23,0.57,0.667,B00005QT9O,,http://ecx.images-amazon.com/images/I/51PR4CJZZ1L.jpg,Mixed Nuts,1391592001,"When I'm feeling low, I'll just put Mixed Nuts on!"
2740232675,false,finalized,30,5/18/2020 11:41:59,0.67,0.65,B0007U00XK,,http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,2496152421,I need the widest lens I can get without barreling like mad.
2740232676,false,finalized,30,5/18/2020 11:43:05,1.17,0.637,B0017O3UHI,,http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,1162841891,"It's just above the TV, if I mount it outside it may be even better."
2740232677,false,finalized,30,5/18/2020 12:07:44,1.17,0.637,B003G9ZQQA,,http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,1320701521,The last two tones are difficult to tell apart.3.
2740232678,false,finalized,30,5/18/2020 11:36:38,0.77,0.667,0670012335,,http://ecx.images-amazon.com/images/I/A1ks6FGtr0L.jpg,Llama Llama Time to Share,1510096341,They love all the Llama Llama books.
2740232679,false,finalized,30,5/18/2020 11:33:33,1.3,0.586,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1010988891,I guarantee he will not let you down with his music.
2740232680,false,finalized,30,5/18/2020 12:29:49,0.83,0.734,B00000F1D3,,http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,866238,A winner in life this  taurean preveils!
2740232681,false,finalized,30,5/18/2020 11:59:52,1.23,0.496,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,3019474401,Literally how they break is one earpiece loses major volume.
2740232682,false,finalized,30,5/18/2020 11:34:29,0.4,0.663,0670012335,,http://ecx.images-amazon.com/images/I/A1ks6FGtr0L.jpg,Llama Llama Time to Share,20143825211,This was a gift for my granddaughter
2740232683,false,finalized,30,5/18/2020 12:08:27,1.23,0.616,B008MPKAPK,,http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",2629487901,I can get all the channels.
2740232684,false,finalized,30,5/18/2020 13:31:25,1.73,0.442,B00C30FCUI,,http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),2048600061,"Still, this is a minor complaint in comparison with the excellent sound quality and fit."
2740232685,false,finalized,30,5/18/2020 12:03:39,0.6,0.663,B003IHUHGE,,http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,3457564961,No one can answer what the warranty is for the cord-
2740232686,false,finalized,30,5/18/2020 11:59:24,1.53,0.499,0451232852,,http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,1494126611,"It opened brilliantly, and the first chapter was a gripping account about life in a Welsh mine."
2740232687,false,finalized,30,5/18/2020 11:31:56,1.53,0.562,0618871713,,http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,1939520851,beautifully written and drawn.
2740232688,false,finalized,30,5/18/2020 12:02:44,1.17,0.687,B0000658L4,,http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,2705769641,Daughter loves melissa and doug products and she enjoys this
2740232689,false,finalized,30,5/18/2020 12:00:15,0.97,0.706,B000OG88NQ,,http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,1409575021,It also matches my Paradigm book shelf speaker with the black wood veneer.
2740232690,false,finalized,30,5/18/2020 12:00:03,0.73,0.772,B00HWWDV5A,,http://ecx.images-amazon.com/images/I/71Zv11kUTjL.jpg,Symphonica,1978628331,""" I could go on at great length about how fabulous this CD is (and it is!)"
2740232691,false,finalized,30,5/18/2020 12:12:39,1.1,0.597,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,1131808341,"Sleeping Village is a slower song where the band lays down a moody piece, there follows ""Warning"" where Tony Iommi treats us to some of his best lead riffs."
2740232692,false,finalized,30,5/18/2020 12:29:49,1.2,0.702,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,24398670511,"Kline’s weary vocal mixed with the stage singers probably sounded odd without the picture, but might have made a nice bonus track."
2740232693,false,finalized,30,5/18/2020 11:39:30,0.97,0.657,B0018QROM2,,http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,1271922801,Would buy more POLK brand.
2740232694,false,finalized,30,5/18/2020 12:08:11,1.2,0.653,B00L5LDWP8,,http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,8279242761,one wheel was missing the white cover.
2740232695,false,finalized,30,5/18/2020 11:45:14,1.13,0.562,B000002KHF,,http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,1001845621,This music has been a soundtrack for my life.
2740232696,false,finalized,30,5/18/2020 12:20:30,1.07,0.68,B000002KB8,,http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,5218909,actually a nice bunch of lads really.
2740232697,false,finalized,30,5/18/2020 11:58:52,1.07,0.512,B00SVYNSRE,,http://ecx.images-amazon.com/images/I/71eOmDn76+L.jpg,Human,2935155241,This also arrived on time and in great condition.
2740232698,false,finalized,30,5/18/2020 11:40:30,0.67,0.745,B0001WE6U2,,http://ecx.images-amazon.com/images/I/71Y5cye6RCL.jpg,Nikon HB-32 Flower Type Lens Shade for 18-70mm DX Nikkor Lens,1580991811,Eight more words t go to complete review.
2740232699,false,finalized,30,5/18/2020 12:27:49,1.33,0.65,B00023GGHQ,,http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,1006106511,"The music, of course, is THE BEST!"
2740232700,false,finalized,30,5/18/2020 12:25:14,1.47,0.618,0375703764,,http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,18561497741,This can lead to magical results as in when the characters are lost in a labyrinth and the book becomes a circular mass of references that actually invokes the sense of frustration at being lost in a maze.
2740232701,false,finalized,30,5/18/2020 11:44:08,0.3,0.586,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,1014874631,Straight out da muthafunkin' undaground...
2740232702,false,finalized,30,5/18/2020 11:38:17,0.5,0.563,B007R3AZNK,,http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,1400682451,he showed on Blues Deluxe
2740232703,false,finalized,30,5/18/2020 12:08:11,1.47,0.499,B0015450T6,,http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",3682005441,"Although on the pricier end, the pictures came out great."
2740232704,false,finalized,30,5/18/2020 11:36:27,1.73,0.442,B00NAPJ8DM,,http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,3276925911,great quality for a good price.
2740232705,false,finalized,30,5/18/2020 12:03:39,0.9,0.7,B004BFVKSQ,,http://ecx.images-amazon.com/images/I/912HI5VFelL.jpg,My First Disney Princess Disney Toddler Rapunzel,1927236581,"When my 4 year old opened the package, her eyes lit up."
2740232706,false,finalized,30,5/18/2020 11:36:14,0.77,0.667,B00B0DWB62,,http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,6586654145,Still plays with it in winter.
2740232707,false,finalized,30,5/18/2020 12:27:52,1.23,0.559,B00BLG5CSC,,http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,3704017591,Not that good of sound quality.
2740232708,false,finalized,30,5/18/2020 11:39:35,1.23,0.616,B0093IZSGG,,http://ecx.images-amazon.com/images/I/71jnxWu7JZL.jpg,Philips SoundShooter Wireless Bluetooth Portable Speaker,2078447941,"I was so thrilled that I told 2 friends; 1 friend ordered 1 for her gold cart and she loves it too, other friend ordered 3."
2740232709,false,finalized,30,5/18/2020 13:08:32,1.0,0.775,B0000DZTIW,,http://ecx.images-amazon.com/images/I/71-BdYl9vzL.jpg,The Last Samurai,1009969601,"But, as with the best scores, repeat listenings reap great benefits."
2740232710,false,finalized,30,5/18/2020 11:39:18,0.97,0.706,B008CQVSXC,,http://ecx.images-amazon.com/images/I/71rAqOHdXEL.jpg,urBeats In-Ear Headphone - White,3069388951,Seller won't even respond and the package is over 2 weeks past estimated delivery.
2740232711,false,finalized,30,5/18/2020 11:34:19,1.27,0.629,B000NP46K2,,http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,1382559381,Mild vignetting on full frameAs
2740232712,false,finalized,30,5/18/2020 11:37:52,1.4,0.49,B00000FCBH,,http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,23982790,It's a great compilation of songs.
2740232713,false,finalized,30,5/18/2020 13:08:32,0.73,0.573,B00DPKQ60A,,http://ecx.images-amazon.com/images/I/61gkJ76UizL.jpg,Yours Truly,1848976301,She surely sure some high singing notes.
2740232714,false,finalized,30,5/18/2020 11:38:57,1.47,0.618,B0061ZFWBU,,http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,1507050991,"Nice construction, great color and light weight."
2740232715,false,finalized,30,5/18/2020 11:44:20,0.8,0.6,B000W7F5SS,,http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),2550157411,So I bought another one from you guys and now I have a full set again.
2740232716,false,finalized,30,5/18/2020 11:37:28,1.2,0.653,B00000J0JF,,http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,23387378081,Kids and adults both loved playing.
2740232717,false,finalized,30,5/18/2020 11:44:20,0.9,0.7,0761165975,,http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,2061551771,I don't want to deal with the hassle of returning it and waiting for another one which may be defected as well.


==> data/a1597011.csv <==
_unit_id,_unit_state,_trusted_judgments,_last_judgment_at,r1,r1:stddev,r2,r2:stddev,r3,r3:stddev,r4,r4:stddev,r5,r5:stddev,r6,r6:stddev,r7,r7:stddev,r8,r8:stddev,r9,r9:stddev,asin,helpful,main_image_url,product_title,r1_gold,r2_gold,r3_gold,r4_gold,r5_gold,r6_gold,r7_gold,r8_gold,r9_gold,score,sentence,sentence_1,sentence_10,sentence_2,sentence_3,sentence_4,sentence_5,sentence_6,sentence_7,sentence_8,sentence_9,support,support_frac,support_per,support_per_1,support_per_10,support_per_2,support_per_3,support_per_4,support_per_5,support_per_6,support_per_7,support_per_8,support_per_9
2771339141,finalized,30,6/24/2020 20:05:54,3.8,1.222,4.1,0.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B001SEQPGK,"[1.7122795582, 1.6838901043, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71KLvmtcN9L.jpg,Sony Cyber-shot DSC-W290 12 MP Digital Camera with 5x Optical Zoom and Super Steady Shot Image Stabilization,,,,,,,,,,"[6.7217640347, 48.0721225243, '', '', '', '', '', '', '', '']","['Easy menus, good battery life, simple point and shoot settings, good in all kinds of light.', 'Has very good pic quality and extremely easy to use.', '', '', '', '', '', '', '', '']","Easy menus, good battery life, simple point and shoot settings, good in all kinds of light.",,Has very good pic quality and extremely easy to use.,,,,,,,,"[3, 22, '', '', '', '', '', '', '', '']","[0.027522935800000002, 0.2018348624, '', '', '', '', '', '', '', '']","[2.0, 20.0, '', '', '', '', '', '', '', '']",2.0,,20.0,,,,,,,
2771339142,finalized,30,6/24/2020 20:07:09,3.63,1.224,3.57,1.086,3.6,1.114,3.63,1.048,3.77,1.202,3.47,1.176,3.5,1.176,0.0,0.0,0.0,0.0,B0011000R6,"[1.6521594524, 1.6717087030000002, 1.6760262251, 1.6261655092, 1.6534645557, 1.6579588652, 1.6291273832000002, '', '', '']",http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),,,,,,,,,,"[27.607131979400002, 12.9685719405, 10.8490377182, 43.5478193811, 25.5137079847, 21.3481687409, 31.1906068423, '', '', '']","['If you have to use on-camera flash, this device works very well for softening shadows, producing a more natural appearance.', 'The light quality is very good as fill flash.', 'Great product - easy to use, small enough to keep in most camera bags and it works!', 'It is a very nice flash diffuser for the pop-up flash.', 'The diffuser works great, eliminate or diffuse the hard shadow caused by the pop up flash creating more soft pictures.', 'This diffuser is a great inexpensive option to an external flash.', 'Works very well & is quite easy to attach!', '', '', '']","If you have to use on-camera flash, this device works very well for softening shadows, producing a more natural appearance.",,The light quality is very good as fill flash.,"Great product - easy to use, small enough to keep in most camera bags and it works!",It is a very nice flash diffuser for the pop-up flash.,"The diffuser works great, eliminate or diffuse the hard shadow caused by the pop up flash creating more soft pictures.",This diffuser is a great inexpensive option to an external flash.,Works very well & is quite easy to attach!,,,"[13, 6, 5, 21, 12, 10, 15, '', '', '']","[0.0622009569, 0.028708134000000003, 0.023923445, 0.1004784689, 0.057416267900000005, 0.04784689, 0.0717703349, '', '', '']","[6.0, 2.0, 2.0, 10.0, 5.0, 4.0, 7.0, '', '', '']",6.0,,2.0,2.0,10.0,5.0,4.0,7.0,,
2771339143,finalized,30,6/24/2020 21:06:17,3.9,1.106,3.63,1.016,3.7,1.069,3.67,0.789,3.5,1.057,3.93,1.031,0.0,0.0,0.0,0.0,0.0,0.0,B0001WE6U2,"[1.5756412745000001, 1.6621629, 1.6450858116, 1.4805698395, 1.5772001743000001, 1.6606932878, '', '', '', '']",http://ecx.images-amazon.com/images/I/71Y5cye6RCL.jpg,Nikon HB-32 Flower Type Lens Shade for 18-70mm DX Nikkor Lens,,,,,,,,,,"[15.8225330011, 2.1429418025, 6.3300055354, 16.2138390167, 13.8652678788, 4.2802007738, '', '', '', '']","['Bought this as a replacement and it fits and functions perfectly.', 'Fit perfectly on the 18-70 kit lens.', 'Fits my Nikon 18-135mm lens perfectly.', ""Works as advertised so I'm pleased."", 'This one fits perfectly and it a reasonable price.', 'Well constructed an fits nicely on mi 18-140mm Nikkor lens.', '', '', '', '']",Bought this as a replacement and it fits and functions perfectly.,,Fit perfectly on the 18-70 kit lens.,Fits my Nikon 18-135mm lens perfectly.,Works as advertised so I'm pleased.,This one fits perfectly and it a reasonable price.,Well constructed an fits nicely on mi 18-140mm Nikkor lens.,,,,"[8, 1, 3, 9, 7, 2, '', '', '', '']","[0.125, 0.015625, 0.046875, 0.140625, 0.109375, 0.03125, '', '', '', '']","[12.0, 1.0, 4.0, 14.0, 10.0, 3.0, '', '', '', '']",12.0,,1.0,4.0,14.0,10.0,3.0,,,
2771339144,finalized,30,6/24/2020 20:06:45,3.67,1.135,3.57,1.202,3.93,1.153,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B001SLFN7U,"[1.6152986288, 1.4922343493, 1.6759843826, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61wRWjOX++L.jpg,CowboyStudio Hand Painted Blue and Purple Muslin Photo Backdrop,,,,,,,,,,"[6.1588622589, 9.1143468816, 2.1697262894, '', '', '', '', '', '', '']","[""Works very well for intended purpose and for that price, I don't even mind the color being a little off."", 'This is a nice backdrop, fairly well made.', 'the material used is really good plus the color coming out in pictures using flash and strobe is amazing <;<;', '', '', '', '', '', '', '']","Works very well for intended purpose and for that price, I don't even mind the color being a little off.",,"This is a nice backdrop, fairly well made.",the material used is really good plus the color coming out in pictures using flash and strobe is amazing <;<;,,,,,,,"[3, 5, 1, '', '', '', '', '', '', '']","[0.0517241379, 0.0862068966, 0.0172413793, '', '', '', '', '', '', '']","[5.0, 8.0, 1.0, '', '', '', '', '', '', '']",5.0,,8.0,1.0,,,,,,
2771339145,finalized,30,6/24/2020 20:07:54,3.47,1.258,3.27,1.289,3.17,1.186,3.53,1.454,3.73,1.236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B001DKO7R8,"[1.6347452402, 1.6222163439, 1.5337212086, 1.6433659792, 1.5891934633, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,,,,,,,,,,"[6.2704163278, 8.2646249548, 15.1953119981, 4.2133878026, 10.0169420063, '', '', '', '', '']","['No problem, this adapter fits my Canon 7d with the Eye-Fi card with no issues.', 'Great product, simple, not too flashy.', 'The device works just as expected.', 'Works great with the Toshiba FlashAir WiFi SD card in my Olympus e620', 'Works perfectly and does exactly as it is advertised to do!', '', '', '', '', '']","No problem, this adapter fits my Canon 7d with the Eye-Fi card with no issues.",,"Great product, simple, not too flashy.",The device works just as expected.,Works great with the Toshiba FlashAir WiFi SD card in my Olympus e620,Works perfectly and does exactly as it is advertised to do!,,,,,"[3, 4, 8, 2, 5, '', '', '', '', '']","[0.027522935800000002, 0.036697247700000005, 0.07339449540000001, 0.0183486239, 0.0458715596, '', '', '', '', '']","[2.0, 3.0, 7.0, 1.0, 4.0, '', '', '', '', '']",2.0,,3.0,7.0,1.0,4.0,,,,
2771339146,finalized,30,6/24/2020 20:29:49,3.33,1.106,3.73,1.031,3.67,1.011,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0015DNIOG,"[1.6188946962, 1.6962722540000001, 1.5661700964, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61qxonlw3OL.jpg,Canon Battery Pack NB-6L,,,,,,,,,,"[18.5383215081, 17.6739378935, 19.6001047005, '', '', '', '', '', '', '']","['But the battery works great, just like the one that came with my camera.', 'It has really good battery life and is very reliable.', 'Works great, and this seller was extremely accommodating.', '', '', '', '', '', '', '']","But the battery works great, just like the one that came with my camera.",,It has really good battery life and is very reliable.,"Works great, and this seller was extremely accommodating.",,,,,,,"[9, 8, 10, '', '', '', '', '', '', '']","[0.0725806452, 0.064516129, 0.0806451613, '', '', '', '', '', '', '']","[7.0, 6.0, 8.0, '', '', '', '', '', '', '']",7.0,,6.0,8.0,,,,,,
2771339147,finalized,30,6/24/2020 20:32:48,3.77,0.955,3.7,1.038,3.9,0.87,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00007E7K9,"[1.6620322466, 1.7015342712, 1.696336627, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,,,,,,,,,,"[36.4257153854, 15.536711134899999, 26.5124159758, '', '', '', '', '', '', '']","['Excellent bag, very sturdy and of very good quality.', ""Very well made, functional and fits my Canon T2i with 18-200mm lens just fine with a little room to spare in the bottom which can be taken up with the included velcro'd pad."", 'Good quality and fits camera very well', '', '', '', '', '', '', '']","Excellent bag, very sturdy and of very good quality.",,"Very well made, functional and fits my Canon T2i with 18-200mm lens just fine with a little room to spare in the bottom which can be taken up with the included velcro'd pad.",Good quality and fits camera very well,,,,,,,"[17, 7, 12, '', '', '', '', '', '', '']","[0.0821256039, 0.0338164251, 0.0579710145, '', '', '', '', '', '', '']","[8.0, 3.0, 5.0, '', '', '', '', '', '', '']",8.0,,3.0,5.0,,,,,,
2771339148,finalized,30,6/24/2020 20:12:04,3.53,0.884,3.6,0.841,3.37,0.948,3.73,0.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B001196MG0,"[1.6345729828, 1.648634553, 1.4970465899, 1.6893800497, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/11+6ow0DIwL.jpg,"Savage 107X12-1 Seamless Background Paper, 107-Inch x 12 Yards - Super White",,,,,,,,,,"[16.7184673557, 12.7009979828, 18.3169421782, 4.3915824156, '', '', '', '', '', '']","['Excellent quality and versatility.', 'Great product - crisp, clean white.', 'Looks very good and is packaged very well.', 'Great color and is very easy to use for seamless setups. ...', '', '', '', '', '', '']",Excellent quality and versatility.,,"Great product - crisp, clean white.",Looks very good and is packaged very well.,Great color and is very easy to use for seamless setups. ...,,,,,,"[8, 6, 10, 2, '', '', '', '', '', '']","[0.07619047620000001, 0.0571428571, 0.0952380952, 0.019047619000000002, '', '', '', '', '', '']","[7.0, 5.0, 9.0, 1.0, '', '', '', '', '', '']",7.0,,5.0,9.0,1.0,,,,,
2771339149,finalized,30,6/24/2020 20:31:46,3.77,0.883,2.83,1.213,3.57,0.803,3.33,1.135,3.6,0.917,4.2,1.137,3.73,0.964,0.0,0.0,0.0,0.0,B001K5UQX0,"[1.5817792416, 1.2790170908, 1.6203147172999999, 1.3723570108, 1.5284953117, 1.6401151419, 1.6252427101, '', '', '']",http://ecx.images-amazon.com/images/I/51I+oONHYKL.jpg,"Opteka 0.20X Professional Super AF Fisheye Lens for Nikon D4s, D4, D3x, Df, D810, D800, D750, D610, D600, D7200, D7100, D7000, D5500, D5300, D5200, D5100, D3300, D3200 and D3100 Digital SLR Cameras",,,,,,,,,,"[11.9363091385, 15.911356515, 10.3126212885, 12.8614710627, 13.2280006165, 2.1004459341, 6.2158223657, '', '', '']","[""As for image quality, it's great."", 'Very happy with this purchase.', 'Very good price for the lens thanks again', 'Overall, I am happy with this product.', 'I love the quality of this product.', 'Fits perfectly well worth, beautiful pictures/videos would recommend.', 'Easy to use and pictures turn out great.', '', '', '']","As for image quality, it's great.",,Very happy with this purchase.,Very good price for the lens thanks again,"Overall, I am happy with this product.",I love the quality of this product.,"Fits perfectly well worth, beautiful pictures/videos would recommend.",Easy to use and pictures turn out great.,,,"[6, 11, 5, 8, 7, 1, 3, '', '', '']","[0.0769230769, 0.141025641, 0.06410256410000001, 0.1025641026, 0.0897435897, 0.012820512800000001, 0.0384615385, '', '', '']","[7.0, 14.0, 6.0, 10.0, 8.0, 1.0, 3.0, '', '', '']",7.0,,14.0,6.0,10.0,8.0,1.0,3.0,,
2771339150,finalized,30,6/24/2020 20:53:55,3.43,1.116,3.4,1.306,3.9,1.136,3.6,1.052,3.53,1.231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0015450T6,"[1.6483801603, 1.6771554947, 1.6416484117999999, 1.6494709253000002, 1.6556588411000002, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",,,,,,,,,,"[120.6315543642, 13.0320051952, 121.996738378, 101.6853141181, 89.4757957072, '', '', '', '', '']","['Good product, easy to setup, easy to work with.', 'Great product and easy setup The best photo booth kit in the market.', 'The assembly was easy, the instructions were very clear, and the proper positioning is easy to achieve.', 'This is a GREAT system-easy to use and very flexible!!!!!!', 'It is sturdy, easy to assemble, great lighting.', '', '', '', '', '']","Good product, easy to setup, easy to work with.",,Great product and easy setup The best photo booth kit in the market.,"The assembly was easy, the instructions were very clear, and the proper positioning is easy to achieve.",This is a GREAT system-easy to use and very flexible!!!!!!,"It is sturdy, easy to assemble, great lighting.",,,,,"[57, 6, 58, 48, 42, '', '', '', '', '']","[0.2126865672, 0.0223880597, 0.2164179104, 0.1791044776, 0.15671641790000002, '', '', '', '', '']","[21.0, 2.0, 21.0, 17.0, 15.0, '', '', '', '', '']",21.0,,2.0,21.0,17.0,15.0,,,,
2771339151,finalized,30,6/24/2020 20:06:09,3.97,0.948,4.2,0.702,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00092KD9C,"[1.6249246597, 1.6800521612, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61rxbuyb3gL.jpg,OP/TECH USA 1504372 Pro Loop Strap (Royal),,,,,,,,,,"[62.139978555, 50.0854966343, '', '', '', '', '', '', '', '']","['This is a very comfortable strap and is constructed very well.', 'Great fit, excellent feel, well made, etc.', '', '', '', '', '', '', '', '']",This is a very comfortable strap and is constructed very well.,,"Great fit, excellent feel, well made, etc.",,,,,,,,"[30, 23, '', '', '', '', '', '', '', '']","[0.1948051948, 0.1493506494, '', '', '', '', '', '', '', '']","[19.0, 14.0, '', '', '', '', '', '', '', '']",19.0,,14.0,,,,,,,
2771339152,finalized,30,6/24/2020 20:29:55,3.1,1.248,3.13,1.176,3.7,1.069,3.67,1.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00013M6NU,"[1.5336949825000001, 1.3719676733, 1.6796045303, 1.6302675009, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41XR3APDJBL.jpg,Nikon MH-61 Battery Charger for Nikon EN-EL5 Batteries,,,,,,,,,,"[11.3961916866, 14.4629980357, 6.530280117, 10.4077849699, '', '', '', '', '', '']","['This is exactly what I had before and it works great.', 'so I ordered this and it worked just fine.', 'Very reasonable price, and the battery charger works perfectly.', 'Charges well and is very easy to use.', '', '', '', '', '', '']",This is exactly what I had before and it works great.,,so I ordered this and it worked just fine.,"Very reasonable price, and the battery charger works perfectly.",Charges well and is very easy to use.,,,,,,"[6, 9, 3, 5, '', '', '', '', '', '']","[0.0714285714, 0.1071428571, 0.0357142857, 0.059523809500000004, '', '', '', '', '', '']","[7.0, 10.0, 3.0, 5.0, '', '', '', '', '', '']",7.0,,10.0,3.0,5.0,,,,,
2771339153,finalized,30,6/24/2020 20:08:32,3.73,1.236,3.9,1.075,3.67,0.978,3.97,1.048,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0009PEU3Y,"[1.7104905844, 1.6454614401, 1.5482721329, 1.6312912703, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61MrefGvNiL.jpg,"Nikon MH-18a Quick Battery Charger for the EN-EL3e Battery compatible with Nikon D80, D200, D300 and D700 Digital SLR Cameras",,,,,,,,,,"[4.474155021, 6.3321736892, 11.5590514277, 10.4175902725, '', '', '', '', '', '']","['Nikon battery charger works like all Nikon products, excellent and without problems.', 'It fits and works great, no surprise since its an original Nikon product.', 'It works perfectly, arrived packaged well.', 'Like a Nikon product it just plain works, and works perfectly.', '', '', '', '', '', '']","Nikon battery charger works like all Nikon products, excellent and without problems.",,"It fits and works great, no surprise since its an original Nikon product.","It works perfectly, arrived packaged well.","Like a Nikon product it just plain works, and works perfectly.",,,,,,"[2, 3, 6, 5, '', '', '', '', '', '']","[0.0298507463, 0.0447761194, 0.0895522388, 0.0746268657, '', '', '', '', '', '']","[2.0, 4.0, 8.0, 7.0, '', '', '', '', '', '']",2.0,,4.0,8.0,7.0,,,,,
2771339154,finalized,30,6/24/2020 20:10:40,4.2,0.702,4.2,0.792,3.53,1.118,4.1,0.907,3.73,0.998,4.0,1.125,3.9,0.831,4.27,0.727,0.0,0.0,B0007QKMQY,"[1.6540213823, 1.6765147448, 1.5408900976000002, 1.6669300795000002, 1.5603934526, 1.679579854, 1.5968948603, 1.6627311706999999, '', '']",http://ecx.images-amazon.com/images/I/51G31QKNJFL.jpg,Canon Digital Rebel XT 8MP Digital SLR Camera,,,,,,,,,,"[51.0531943999, 21.7075627959, 61.2078993285, 43.0433506279, 56.5261201028, 8.7068482743, 50.4492243375, 47.1688989193, '', '']","['Camera works great and the pictures are awesome.', ""It's incredibly easy to use and the auto-focus works perfectly."", 'We are very pleased with this camera.', ""Don't get me wrong, this is a GREAT camera that takes excellent pictures and works as advertised."", 'Is a really great camera absolutly love it.', 'The user-interface and LCD is good and easy to work with, and I find Battery life is good.', 'It was a great camera and served our purpose well.', 'This camera is easy to use and produces  wonderful results!', '', '']",Camera works great and the pictures are awesome.,,It's incredibly easy to use and the auto-focus works perfectly.,We are very pleased with this camera.,"Don't get me wrong, this is a GREAT camera that takes excellent pictures and works as advertised.",Is a really great camera absolutly love it.,"The user-interface and LCD is good and easy to work with, and I find Battery life is good.",It was a great camera and served our purpose well.,This camera is easy to use and produces  wonderful results!,,"[24, 10, 32, 20, 29, 4, 25, 22, '', '']","[0.2086956522, 0.0869565217, 0.2782608696, 0.1739130435, 0.252173913, 0.0347826087, 0.2173913043, 0.1913043478, '', '']","[20.0, 8.0, 27.0, 17.0, 25.0, 3.0, 21.0, 19.0, '', '']",20.0,,8.0,27.0,17.0,25.0,3.0,21.0,19.0,
2771339155,finalized,30,6/24/2020 20:36:56,3.77,1.309,3.8,1.077,3.73,1.153,3.83,1.186,3.9,0.943,3.5,1.118,3.8,1.249,0.0,0.0,0.0,0.0,B0007U00XK,"[1.7271040678, 1.6809979677, 1.6934484243, 1.6733378172000002, 1.6685150862, 1.6691337823999999, 1.6872028112000002, '', '', '']",http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,,,,,,,,,,"[6.8092458579, 21.7946943379, 11.0186392829, 25.9750675285, 66.8123735301, 28.0336775054, 15.3408341768, '', '', '']","['This lens is well constructed of High quality materials & High quality glass that captures superb photos instantly visible in your cameras view screne.', 'The lens feels very well made and sturdy; the photos are sharp.', 'Lens is built well, has a professional feel to it and focuses very quick.', 'Overall the Sigma 10-20mm is an excellent well made lens and worth the money.', 'The picture quality is excellent, and the handling is great.', 'Excellent optical performance for the money you pay.', 'The quality is great and the ability to zoom between 10-20mm is great.', '', '', '']",This lens is well constructed of High quality materials & High quality glass that captures superb photos instantly visible in your cameras view screne.,,The lens feels very well made and sturdy; the photos are sharp.,"Lens is built well, has a professional feel to it and focuses very quick.",Overall the Sigma 10-20mm is an excellent well made lens and worth the money.,"The picture quality is excellent, and the handling is great.",Excellent optical performance for the money you pay.,The quality is great and the ability to zoom between 10-20mm is great.,,,"[3, 10, 5, 12, 31, 13, 7, '', '', '']","[0.014634146300000001, 0.0487804878, 0.0243902439, 0.0585365854, 0.15121951220000002, 0.0634146341, 0.0341463415, '', '', '']","[1.0, 4.0, 2.0, 5.0, 15.0, 6.0, 3.0, '', '', '']",1.0,,4.0,2.0,5.0,15.0,6.0,3.0,,
2771339156,finalized,30,6/24/2020 20:36:21,4.37,0.706,3.8,1.077,4.3,0.781,3.93,0.854,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000AO3L84,"[1.7011047602, 1.657161355, 1.7099021673, 1.5360279083, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41XAEKR9D1L.jpg,Canon 430EX Speedlite Flash for Canon EOS SLR Cameras - Older Version,,,,,,,,,,"[35.4990370449, 36.2657043638, 15.6514628308, 34.2666118266, '', '', '', '', '', '']","['The flash is great- smooth swivel and easy to use manual and TTL functions.', 'The flash is easy to learn and use.', 'It works great, recyles fast, excellent tilt and twist flash head.', 'I was pleased to find that its many features are relatively easy to use.', '', '', '', '', '', '']",The flash is great- smooth swivel and easy to use manual and TTL functions.,,The flash is easy to learn and use.,"It works great, recyles fast, excellent tilt and twist flash head.",I was pleased to find that its many features are relatively easy to use.,,,,,,"[16, 17, 7, 18, '', '', '', '', '', '']","[0.0758293839, 0.0805687204, 0.0331753555, 0.0853080569, '', '', '', '', '', '']","[7.0, 8.0, 3.0, 8.0, '', '', '', '', '', '']",7.0,,8.0,3.0,8.0,,,,,
2771339157,finalized,30,6/24/2020 20:29:14,3.63,1.197,3.3,1.509,3.63,1.224,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000ME8R22,"[1.6608576775000001, 1.6960064173, 1.6931782961000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61qnkfCQ2kL.jpg,"Sony NPFH50 H Series Actiforce Hybrid InfoLithium Battery for most Sony Camcorders and A230, A330 and A380 Alpha DSLR (Retail Packaging)",,,,,,,,,,"[12.8425089773, 2.2087229144, 11.0160029519, '', '', '', '', '', '', '']","['The battery is of good quality.', 'Very good - light - easy to use - must have a couple and fits right in your pocket - I recommend that Travel charger its perfect for these small batterys', 'Excellent quality as original battery.', '', '', '', '', '', '', '']",The battery is of good quality.,,Very good - light - easy to use - must have a couple and fits right in your pocket - I recommend that Travel charger its perfect for these small batterys,Excellent quality as original battery.,,,,,,,"[6, 1, 5, '', '', '', '', '', '', '']","[0.0674157303, 0.0112359551, 0.056179775300000005, '', '', '', '', '', '', '']","[6.0, 1.0, 5.0, '', '', '', '', '', '', '']",6.0,,1.0,5.0,,,,,,
2771339158,finalized,30,6/24/2020 20:37:41,4.1,0.87,3.97,0.836,4.4,0.841,4.4,0.712,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000ONDRFS,"[1.6639945507, 1.6162196398000002, 1.7034574747, 1.6390410662, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,,,,,,,,,,"[47.2226690946, 73.9695659977, 37.7960022157, 58.7547230883, '', '', '', '', '', '']","['It has a good quality picture and is easy to use.', 'this is such a great product and very easy to use.', 'It is easy to use, very compact, and takes good quality video for a camera of this size/price.', 'The camera works as intended, it is easy to use und the video is clear.', '', '', '', '', '', '']",It has a good quality picture and is easy to use.,,this is such a great product and very easy to use.,"It is easy to use, very compact, and takes good quality video for a camera of this size/price.","The camera works as intended, it is easy to use und the video is clear.",,,,,,"[22, 36, 17, 28, '', '', '', '', '', '']","[0.1466666667, 0.24, 0.1133333333, 0.1866666667, '', '', '', '', '', '']","[14.0, 24.0, 11.0, 18.0, '', '', '', '', '', '']",14.0,,24.0,11.0,18.0,,,,,
2771339159,finalized,30,6/24/2020 20:03:54,4.13,1.31,3.8,1.108,4.0,1.155,3.93,1.031,3.7,1.269,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000NP46K2,"[1.707877636, 1.6432987452, 1.7028516531, 1.6414059401, 1.6475635767, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,,,,,,,,,,"[4.4639068467000005, 18.95908156, 15.5547581495, 33.6468168203, 16.9181651624, '', '', '', '', '']","['Clarity ad color are excellent edge-to-edge, and the F2.8 offers lots of depth-of-field flexibility and variable light capability.', 'The build quality of this lens is superb (as it should be).', 'Beautiful lens - provides crisp images at all apertures.', 'The quality of this lens is just incredible.', 'Colors and contrast are very good!', '', '', '', '', '']","Clarity ad color are excellent edge-to-edge, and the F2.8 offers lots of depth-of-field flexibility and variable light capability.",,The build quality of this lens is superb (as it should be).,Beautiful lens - provides crisp images at all apertures.,The quality of this lens is just incredible.,Colors and contrast are very good!,,,,,"[2, 9, 7, 16, 8, '', '', '', '', '']","[0.0131578947, 0.0592105263, 0.046052631600000005, 0.1052631579, 0.0526315789, '', '', '', '', '']","[1.0, 5.0, 4.0, 10.0, 5.0, '', '', '', '', '']",1.0,,5.0,4.0,10.0,5.0,,,,
2771339160,finalized,30,6/24/2020 20:31:08,4.27,0.929,3.93,1.181,3.37,1.11,4.13,0.806,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00005LEOH,"[1.6732667685, 1.6877521276, 1.6220836639, 1.626452446, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,,,,,,,,,,"[15.1511577126, 4.3852362136, 22.7249303564, 18.6682911012, '', '', '', '', '', '']","['This is a very sharp, fast lens yielding detailed, accurate colorful images.', 'Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens is a very good quality lens.', '""This lens is great, and iffy at the same time.', ""It's very well constructed and takes great picture too."", '', '', '', '', '', '']","This is a very sharp, fast lens yielding detailed, accurate colorful images.",,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens is a very good quality lens.,"""This lens is great, and iffy at the same time.",It's very well constructed and takes great picture too.,,,,,,"[7, 2, 11, 9, '', '', '', '', '', '']","[0.0654205607, 0.018691588800000002, 0.1028037383, 0.0841121495, '', '', '', '', '', '']","[6.0, 1.0, 10.0, 8.0, '', '', '', '', '', '']",6.0,,1.0,10.0,8.0,,,,,
2771339161,finalized,30,6/24/2020 20:39:07,3.7,1.1,3.6,1.143,3.3,1.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0671700758,"[1.5886967182, 1.570769906, 1.5439909697, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",,,,,,,,,,"[14.0171440875, 15.7492125854, 17.2667119247, '', '', '', '', '', '', '']","['This is one of the BEST ever common sense ""self help"" books ever written!', 'It is one of the best, most helpful books I have ever read.', ""It's an excellent book that I highly recommend."", '', '', '', '', '', '', '']","This is one of the BEST ever common sense ""self help"" books ever written!",,"It is one of the best, most helpful books I have ever read.",It's an excellent book that I highly recommend.,,,,,,,"[7, 8, 9, '', '', '', '', '', '', '']","[0.0578512397, 0.0661157025, 0.07438016530000001, '', '', '', '', '', '', '']","[5.0, 6.0, 7.0, '', '', '', '', '', '', '']",5.0,,6.0,7.0,,,,,,
2771339162,finalized,30,6/24/2020 20:30:06,3.9,1.165,4.27,0.998,4.03,0.795,3.83,1.157,4.1,0.907,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0062065254,"[1.5656319857, 1.4504324198, 1.5578435659, 1.6489367485000002, 1.5620552301, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,,,,,,,,,,"[9.7950020747, 15.7213109313, 13.6108048586, 8.4696601946, 11.7137466952, '', '', '', '', '']","['The story is powerful, and the writing is amazing.', 'As I got in to the book, I found the people interesting, the characters believable and genuinely liked the book.', 'This is a wonderfully told story and I highly recommend ithly recommend it', 'Great skill, good stories, good editing, paced well, etc.', 'Interesting story and very well written and though provoking.', '', '', '', '', '']","The story is powerful, and the writing is amazing.",,"As I got in to the book, I found the people interesting, the characters believable and genuinely liked the book.",This is a wonderfully told story and I highly recommend ithly recommend it,"Great skill, good stories, good editing, paced well, etc.",Interesting story and very well written and though provoking.,,,,,"[5, 9, 7, 4, 6, '', '', '', '', '']","[0.0526315789, 0.09473684210000001, 0.0736842105, 0.0421052632, 0.06315789470000001, '', '', '', '', '']","[5.0, 9.0, 7.0, 4.0, 6.0, '', '', '', '', '']",5.0,,9.0,7.0,4.0,6.0,,,,
2771339163,finalized,30,6/24/2020 20:31:26,3.33,1.3,3.9,1.012,3.67,1.011,4.27,1.093,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0671015206,"[1.4499936104, 1.519898057, 1.5735121965, 1.5910354853, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,,,,,,,,,,"[6.984078691000001, 5.6213800031000005, 3.9476184129, 2.0068725786, '', '', '', '', '', '']","['I enjoyed this book very much.', 'This is an excellent study on the habits of real life millionaires.', 'Informative book for me and easy to read.', 'This is an excellent read, and the authors offer sound, data-driven advice, if consumers are ready to hear it.', '', '', '', '', '', '']",I enjoyed this book very much.,,This is an excellent study on the habits of real life millionaires.,Informative book for me and easy to read.,"This is an excellent read, and the authors offer sound, data-driven advice, if consumers are ready to hear it.",,,,,,"[4, 3, 2, 1, '', '', '', '', '', '']","[0.0701754386, 0.0526315789, 0.0350877193, 0.0175438596, '', '', '', '', '', '']","[7.0, 5.0, 3.0, 1.0, '', '', '', '', '', '']",7.0,,5.0,3.0,1.0,,,,,
2771339164,finalized,30,6/24/2020 20:19:18,3.87,1.024,3.77,0.989,3.43,1.023,3.57,0.844,3.33,0.978,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0451414047,"[1.5249201059000002, 1.5310839415, 1.5879379511, 1.5330170393, 1.5319904089, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",,,,,,,,,,"[43.3110260003, 37.8903396126, 16.0081180924, 18.9810604813, 36.0277939718, '', '', '', '', '']","['I truly enjoyed the book-it is a great tribute to Selena and I feel her fans will love it.', ""It's really a great book and I feel so much closer to Chris and Selena after reading this."", 'This book is excellent and very well written.', 'To Selena With Love by Chris Perez was an amazing book to read!', 'Great book thank you very much  we really enjoyed it.', '', '', '', '', '']",I truly enjoyed the book-it is a great tribute to Selena and I feel her fans will love it.,,It's really a great book and I feel so much closer to Chris and Selena after reading this.,This book is excellent and very well written.,To Selena With Love by Chris Perez was an amazing book to read!,Great book thank you very much  we really enjoyed it.,,,,,"[23, 20, 8, 10, 19, '', '', '', '', '']","[0.17557251910000002, 0.1526717557, 0.0610687023, 0.0763358779, 0.14503816790000001, '', '', '', '', '']","[17.0, 15.0, 6.0, 7.0, 14.0, '', '', '', '', '']",17.0,,15.0,6.0,7.0,14.0,,,,
2771339165,finalized,30,6/24/2020 20:02:56,3.33,1.374,3.53,1.024,4.07,1.031,3.67,1.193,3.73,1.289,3.53,1.176,0.0,0.0,0.0,0.0,0.0,0.0,0761165975,"[1.6182876825, 1.3006426096, 1.6042770147, 1.5818024874, 1.6118305922, 1.53226614, '', '', '', '']",http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,,,,,,,,,,"[6.1759653044, 34.1165260586, 34.5436291984, 41.7780029216, 24.5561533894, 41.7276558424, '', '', '', '']","['Easy to read, easy to follow, easy to use.', 'This came in SO handy for planning my wedding!', ""The planner / organizer is very thorough and will be helpful to see from the bride's perspective about planning a wedding."", 'It is a great tool for helping to plan your wedding.', 'It is a great tool and reference, and I highly recommend it!!', 'It is a very helpful organizer!', '', '', '', '']","Easy to read, easy to follow, easy to use.",,This came in SO handy for planning my wedding!,The planner / organizer is very thorough and will be helpful to see from the bride's perspective about planning a wedding.,It is a great tool for helping to plan your wedding.,"It is a great tool and reference, and I highly recommend it!!",It is a very helpful organizer!,,,,"[3, 23, 17, 21, 12, 22, '', '', '', '']","[0.0133333333, 0.1022222222, 0.0755555556, 0.0933333333, 0.0533333333, 0.09777777780000001, '', '', '', '']","[1.0, 10.0, 7.0, 9.0, 5.0, 9.0, '', '', '', '']",1.0,,10.0,7.0,9.0,5.0,9.0,,,
2771339166,finalized,30,6/24/2020 20:32:59,3.53,1.335,3.57,1.086,3.67,1.193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0553386697,"[1.6138842106, 1.5783653259000001, 1.607956171, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,,,,,,,,,,"[18.4523238645, 33.7101138134, 22.4286944912, '', '', '', '', '', '', '']","['Very informative, easy to read, good examples and practical strategies you can immediately implement', 'the material is so easy to apply...great stuff and a must read.', 'Very easy read, has some illustrations to help further demonstrate stuff, etc.', '', '', '', '', '', '', '']","Very informative, easy to read, good examples and practical strategies you can immediately implement",,the material is so easy to apply...great stuff and a must read.,"Very easy read, has some illustrations to help further demonstrate stuff, etc.",,,,,,,"[9, 17, 11, '', '', '', '', '', '', '']","[0.06, 0.1133333333, 0.0733333333, '', '', '', '', '', '', '']","[6.0, 11.0, 7.0, '', '', '', '', '', '', '']",6.0,,11.0,7.0,,,,,,
2771339167,finalized,30,6/24/2020 20:33:50,3.83,1.416,3.9,1.136,3.63,1.169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0399162089,"[1.6222236156, 1.5855206251, 1.5525935888, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,,,,,,,,,,"[4.1323402628, 19.9644726859, 23.214959416, '', '', '', '', '', '', '']","[""This is a great coloring book - and great entertainment even if you don't color."", 'I LOVE this creative coloring book and its amazing art!', 'This coloring book is Awesome!', '', '', '', '', '', '', '']",This is a great coloring book - and great entertainment even if you don't color.,,I LOVE this creative coloring book and its amazing art!,This coloring book is Awesome!,,,,,,,"[2, 10, 12, '', '', '', '', '', '', '']","[0.0158730159, 0.0793650794, 0.0952380952, '', '', '', '', '', '', '']","[1.0, 7.0, 9.0, '', '', '', '', '', '', '']",1.0,,7.0,9.0,,,,,,
2771339168,finalized,30,6/24/2020 20:58:08,4.17,0.934,3.93,0.964,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0618871713,"[1.5665360689, 1.6015626192, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,,,,,,,,,,"[21.5676726548, 10.1341164389, '', '', '', '', '', '', '', '']","['In fact this book has wonderful depth and the illustrations are an integral part of a superb whole.', 'The drawings are so good and so detailed and witty, they warrant attention all their own.', '', '', '', '', '', '', '', '']",In fact this book has wonderful depth and the illustrations are an integral part of a superb whole.,,"The drawings are so good and so detailed and witty, they warrant attention all their own.",,,,,,,,"[11, 5, '', '', '', '', '', '', '', '']","[0.08943089430000001, 0.0406504065, '', '', '', '', '', '', '', '']","[8.0, 4.0, '', '', '', '', '', '', '', '']",8.0,,4.0,,,,,,,
2771339169,finalized,30,6/24/2020 20:36:30,3.87,1.335,3.87,1.087,3.77,1.146,3.23,1.23,3.4,1.172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0553391135,"[1.5397655964, 1.5057586432, 1.5280306339, 1.5883418322, 1.5366927385, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,,,,,,,,,,"[13.3745739907, 38.801841904, 33.9993486229, 6.0053346797, 17.1444306836, '', '', '', '', '']","[""another great story from Mrs. Macomber...can't wait till the next one...she has the knack for keeping it flowing and interesting...delivery was great and book was in great condition..."", ""As always Debbie Macomber has written a sweet book that entertains and makes you glad you've taken the time to read it."", ""This book was very good - certainly holds your interest as do all Debbie Macomber's books"", 'An excellent book for those who enjoy love stories!', ""This was a wonderful book - as are all of Debbie Macomber's books."", '', '', '', '', '']",another great story from Mrs. Macomber...can't wait till the next one...she has the knack for keeping it flowing and interesting...delivery was great and book was in great condition...,,As always Debbie Macomber has written a sweet book that entertains and makes you glad you've taken the time to read it.,This book was very good - certainly holds your interest as do all Debbie Macomber's books,An excellent book for those who enjoy love stories!,This was a wonderful book - as are all of Debbie Macomber's books.,,,,,"[7, 21, 18, 3, 9, '', '', '', '', '']","[0.0619469027, 0.18584070800000002, 0.1592920354, 0.0265486726, 0.0796460177, '', '', '', '', '']","[6.0, 18.0, 15.0, 2.0, 7.0, '', '', '', '', '']",6.0,,18.0,15.0,2.0,7.0,,,,
2771339170,finalized,30,6/24/2020 20:06:29,3.4,1.143,3.6,1.114,3.7,1.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,076362344X,"[1.5252153873, 1.5854431391000001, 1.6416773796, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41FcN69t78L.jpg,Ish (Creatrilogy),,,,,,,,,,"[13.1854454731, 9.9815045885, 6.3103431439, '', '', '', '', '', '', '']","['I really liked this book and felt the illustrations were also very good.', 'This is a wonderful and encouraging book for children and parents alike.', 'The colors are vibrant and the quality of the book/binding is great.', '', '', '', '', '', '', '']",I really liked this book and felt the illustrations were also very good.,,This is a wonderful and encouraging book for children and parents alike.,The colors are vibrant and the quality of the book/binding is great.,,,,,,,"[7, 5, 3, '', '', '', '', '', '', '']","[0.0823529412, 0.058823529400000005, 0.0352941176, '', '', '', '', '', '', '']","[8.0, 5.0, 3.0, '', '', '', '', '', '', '']",8.0,,5.0,3.0,,,,,,
2771339171,finalized,30,6/24/2020 20:07:13,3.77,1.116,3.9,1.165,3.17,1.267,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,014312417X,"[1.5680651665, 1.5730224848, 1.5979508162, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,,,,,,,,,,"[17.672120756600002, 3.9457756772, 2.0199708947, '', '', '', '', '', '', '']","['its an awesome book and has a great message.', ""Great book and wonderful read just like all of Robert Greene's others."", 'Clear reading and easy to understand', '', '', '', '', '', '', '']",its an awesome book and has a great message.,,Great book and wonderful read just like all of Robert Greene's others.,Clear reading and easy to understand,,,,,,,"[9, 2, 1, '', '', '', '', '', '', '']","[0.1071428571, 0.0238095238, 0.0119047619, '', '', '', '', '', '', '']","[10.0, 2.0, 1.0, '', '', '', '', '', '', '']",10.0,,2.0,1.0,,,,,,
2771339172,finalized,30,6/24/2020 20:04:46,3.63,0.948,3.97,1.14,3.7,1.1,3.77,1.174,3.57,1.023,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1402241372,"[1.5665850639, 1.5714318752, 1.6016361713, 1.4227327108, 1.5591772795, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,,,,,,,,,,"[13.7255264932, 11.8193770609, 8.1078516515, 39.0312815508, 40.8848624589, '', '', '', '', '']","['A very engaging story and great characters', ""It's well-researched historical fiction told in an engaging and often mesmerizing way and the characters are worth reading about and caring for, in both centuries."", 'Excellent writing of historical facts makes very good reading.', 'i loved this book...but then i have loved knowing this author and the books she brings to us.', 'This is an excellent story - a very engaging read.', '', '', '', '', '']",A very engaging story and great characters,,"It's well-researched historical fiction told in an engaging and often mesmerizing way and the characters are worth reading about and caring for, in both centuries.",Excellent writing of historical facts makes very good reading.,i loved this book...but then i have loved knowing this author and the books she brings to us.,This is an excellent story - a very engaging read.,,,,,"[7, 6, 4, 23, 21, '', '', '', '', '']","[0.0426829268, 0.0365853659, 0.0243902439, 0.1402439024, 0.12804878050000001, '', '', '', '', '']","[4.0, 3.0, 2.0, 14.0, 12.0, '', '', '', '', '']",4.0,,3.0,2.0,14.0,12.0,,,,
2771339173,finalized,30,6/24/2020 20:07:17,3.37,1.14,3.43,1.086,3.7,1.187,3.3,1.242,4.0,1.065,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0064430170,"[1.572142005, 1.539896965, 1.5219608545, 1.4139728545999999, 1.5700459480000002, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61ZfoLVFjnL.jpg,Goodnight Moon,,,,,,,,,,"[3.9424632423, 7.6435918005, 11.2656556913, 11.769544302, 5.9018721637, '', '', '', '', '']","[""It's a classic and a wonderful infant/toddler book."", 'Such a cute book and I recommend this for all young children.', ""I love reading this book it's a classic and a favorite of my boys and now I read it to my grandsons!!"", 'I love this book and now my son does too.', 'THE BOOK HAS AN ENJOYABLE RHYTHM THAT MAKES LITTLE ONES SMILE AND PARENTS TOO!', '', '', '', '', '']",It's a classic and a wonderful infant/toddler book.,,Such a cute book and I recommend this for all young children.,I love reading this book it's a classic and a favorite of my boys and now I read it to my grandsons!!,I love this book and now my son does too.,THE BOOK HAS AN ENJOYABLE RHYTHM THAT MAKES LITTLE ONES SMILE AND PARENTS TOO!,,,,,"[2, 4, 6, 7, 3, '', '', '', '', '']","[0.0235294118, 0.0470588235, 0.0705882353, 0.0823529412, 0.0352941176, '', '', '', '', '']","[2.0, 4.0, 7.0, 8.0, 3.0, '', '', '', '', '']",2.0,,4.0,7.0,8.0,3.0,,,,
2771339174,finalized,30,6/24/2020 20:35:07,3.63,1.169,4.1,1.044,3.8,1.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0061208493,"[1.6102730036000001, 1.5931881666, 1.5528293847999999, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,,,,,,,,,,"[14.3036642707, 22.1204161573, 29.0253102263, '', '', '', '', '', '', '']","['Awesome book, awesome quality.', 'The book is pleasingly produced, and the content, of course, is excellent.', 'Well pleased with this book and great service.', '', '', '', '', '', '', '']","Awesome book, awesome quality.",,"The book is pleasingly produced, and the content, of course, is excellent.",Well pleased with this book and great service.,,,,,,,"[7, 11, 15, '', '', '', '', '', '', '']","[0.0573770492, 0.0901639344, 0.1229508197, '', '', '', '', '', '', '']","[5.0, 9.0, 12.0, '', '', '', '', '', '', '']",5.0,,9.0,12.0,,,,,,
2771339175,finalized,30,6/24/2020 20:41:21,3.7,1.32,3.83,1.128,3.0,1.238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0399157867,"[1.5937968492999999, 1.5834639072, 1.4427434206, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,,,,,,,,,,"[2.0120994665, 15.9405110268, 20.7952860999, '', '', '', '', '', '', '']","[""An easy read that's engaging with a bit of humor, perfect for a relaxing read."", 'a great writer, keeps you involved in the story and you believe the characters, wonderful writer, love her books, great buy', 'I love Sue Grafton and enjoy all her books.', '', '', '', '', '', '', '']","An easy read that's engaging with a bit of humor, perfect for a relaxing read.",,"a great writer, keeps you involved in the story and you believe the characters, wonderful writer, love her books, great buy",I love Sue Grafton and enjoy all her books.,,,,,,,"[1, 8, 12, '', '', '', '', '', '', '']","[0.0104166667, 0.0833333333, 0.125, '', '', '', '', '', '', '']","[1.0, 8.0, 12.0, '', '', '', '', '', '', '']",1.0,,8.0,12.0,,,,,,
2771339176,finalized,30,6/24/2020 20:32:17,3.7,1.187,3.6,1.114,2.9,1.35,2.97,1.169,3.57,1.202,3.67,1.075,3.73,1.289,0.0,0.0,0.0,0.0,0670012335,"[1.6571708917999999, 1.5591896772, 1.1811246872, 1.2420030832, 1.5848127604000002, 1.5682486296, 1.5941923857, '', '', '']",http://ecx.images-amazon.com/images/I/A1ks6FGtr0L.jpg,Llama Llama Time to Share,,,,,,,,,,"[25.5995417087, 56.4607215702, 44.9274391678, 41.5245816432, 27.931546018, 31.4226174143, 26.1670309469, '', '', '']","['Very good book, excellent graphics, great learning stories', 'We love the Llama Llama series and this book is just as wonderful as the rest!', 'I love the llama llama books!.', ""My children love all of Anna Dewdney's Llama Llama books."", ""They're a great book for toddlers, as they have great lessons to teach in each."", 'I love the thought and learning process from the books, and I would recommend them to any parent for their child!', 'This book was well written and fun for my children, the message of sharing was well put together and the pictures were beautiful and fun.', '', '', '']","Very good book, excellent graphics, great learning stories",,We love the Llama Llama series and this book is just as wonderful as the rest!,I love the llama llama books!.,My children love all of Anna Dewdney's Llama Llama books.,"They're a great book for toddlers, as they have great lessons to teach in each.","I love the thought and learning process from the books, and I would recommend them to any parent for their child!","This book was well written and fun for my children, the message of sharing was well put together and the pictures were beautiful and fun.",,,"[12, 29, 35, 30, 14, 16, 13, '', '', '']","[0.0506329114, 0.1223628692, 0.1476793249, 0.1265822785, 0.05907173, 0.0675105485, 0.054852320700000005, '', '', '']","[5.0, 12.0, 14.0, 12.0, 5.0, 6.0, 5.0, '', '', '']",5.0,,12.0,14.0,12.0,5.0,6.0,5.0,,
2771339177,finalized,30,6/24/2020 21:03:33,3.43,1.086,3.73,1.093,3.6,1.143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0375703764,"[1.4968407154, 1.6035000086, 1.5580707788, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,,,,,,,,,,"[32.9636949809, 22.3355234548, 27.2275653793, '', '', '', '', '', '', '']","['but still a great book and a wonderful story.', 'Great book, original, inspired and thought provoking!!', ""One of the best books I've ever read."", '', '', '', '', '', '', '']",but still a great book and a wonderful story.,,"Great book, original, inspired and thought provoking!!",One of the best books I've ever read.,,,,,,,"[18, 11, 14, '', '', '', '', '', '', '']","[0.0700389105, 0.0428015564, 0.0544747082, '', '', '', '', '', '', '']","[7.0, 4.0, 5.0, '', '', '', '', '', '', '']",7.0,,4.0,5.0,,,,,,
2771339178,finalized,30,6/24/2020 20:33:08,3.43,1.116,3.33,1.075,3.37,1.197,3.27,1.236,3.7,1.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0061235970,"[1.5339883566, 1.4834836721, 1.5956679583, 1.3730262518, 1.5443669558000002, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61ARpCYs2bL.jpg,Fancy Nancy: Tea for Two,,,,,,,,,,"[22.7989234746, 23.4891611956, 8.0625751894, 27.3506204453, 19.1922437586, '', '', '', '', '']","[""Cute book, our daughter loves Fancy Nancy, great children's book!!"", ""Don't get me wrong, it's a great story, and she loves Fancy Nancy books."", 'They are cleverly written and the illustrations are gorgeous!', 'My Granddaughter loves the Fancy Nancy books and they are all a hit.', 'Very cute book, and a great supplement to the tea set we bought our daughter for her birthday.', '', '', '', '', '']","Cute book, our daughter loves Fancy Nancy, great children's book!!",,"Don't get me wrong, it's a great story, and she loves Fancy Nancy books.",They are cleverly written and the illustrations are gorgeous!,My Granddaughter loves the Fancy Nancy books and they are all a hit.,"Very cute book, and a great supplement to the tea set we bought our daughter for her birthday.",,,,,"[12, 13, 4, 17, 10, '', '', '', '', '']","[0.11764705880000001, 0.1274509804, 0.039215686300000004, 0.1666666667, 0.0980392157, '', '', '', '', '']","[11.0, 12.0, 3.0, 16.0, 9.0, '', '', '', '', '']",11.0,,12.0,3.0,16.0,9.0,,,,
2771339179,finalized,30,6/24/2020 21:17:47,3.77,1.055,3.33,1.247,3.5,1.147,3.97,0.983,3.67,1.164,3.87,1.087,0.0,0.0,0.0,0.0,0.0,0.0,0451232852,"[1.5474044085, 1.6402506828, 1.5686713456999999, 1.5633349419, 1.5461552143000001, 1.5682753325, '', '', '', '']",http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,,,,,,,,,,"[38.4977847879, 16.8056505142, 17.6823692221, 29.3203608767, 44.2188526925, 23.5675649823, '', '', '', '']","['Great read, characters are well thought out and brought to life.', 'An excellent product with excellent service.', 'There was good plot development and an easy to set of characters.', ""I really enjoy reading great books like Follett's that are historically accurate and filled with colorful characters who you grow to love or sometimes even grow to dispise."", '""I love these books and find them well-researched with some great characters.', 'This is an awesome book that intermingles fiction and history  and is the epitome of a good read.', '', '', '', '']","Great read, characters are well thought out and brought to life.",,An excellent product with excellent service.,There was good plot development and an easy to set of characters.,I really enjoy reading great books like Follett's that are historically accurate and filled with colorful characters who you grow to love or sometimes even grow to dispise.,"""I love these books and find them well-researched with some great characters.",This is an awesome book that intermingles fiction and history  and is the epitome of a good read.,,,,"[20, 8, 9, 15, 23, 12, '', '', '', '']","[0.062111801200000004, 0.0248447205, 0.0279503106, 0.0465838509, 0.0714285714, 0.0372670807, '', '', '', '']","[6.0, 2.0, 2.0, 4.0, 7.0, 3.0, '', '', '', '']",6.0,,2.0,2.0,4.0,7.0,3.0,,,
2771339180,finalized,30,6/24/2020 20:32:45,3.5,1.147,3.7,1.038,3.7,1.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0470474874,"[1.626113534, 1.6153746842999999, 1.6335769892, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51p1iitErRL.jpg,Excel 2010 Bible,,,,,,,,,,"[16.5888501313, 24.6371889778, 10.4394931872, '', '', '', '', '', '', '']","['Great refreshing tool; easy to use.', 'This is an excellent, easy to follow manual.', 'Excellent tool for learning excel.', '', '', '', '', '', '', '']",Great refreshing tool; easy to use.,,"This is an excellent, easy to follow manual.",Excellent tool for learning excel.,,,,,,,"[8, 12, 5, '', '', '', '', '', '', '']","[0.08163265310000001, 0.12244897960000001, 0.0510204082, '', '', '', '', '', '', '']","[8.0, 12.0, 5.0, '', '', '', '', '', '', '']",8.0,,12.0,5.0,,,,,,
2771339181,finalized,30,6/24/2020 20:15:54,3.63,1.11,3.97,1.197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0002MQGR2,"[1.6224672794, 1.6415205002, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,,,,,,,,,,"[20.6663566807, 6.3094386367, '', '', '', '', '', '', '', '']","['Installed easily, and works perfectly in this application.', '""Works excellent, I have it hooked up as a combiner feeding Xbox and PS3 to my sound system, no issues at all!', '', '', '', '', '', '', '', '']","Installed easily, and works perfectly in this application.",,"""Works excellent, I have it hooked up as a combiner feeding Xbox and PS3 to my sound system, no issues at all!",,,,,,,,"[10, 3, '', '', '', '', '', '', '', '']","[0.078125, 0.0234375, '', '', '', '', '', '', '', '']","[7.0, 2.0, '', '', '', '', '', '', '', '']",7.0,,2.0,,,,,,,
2771339182,finalized,30,6/24/2020 20:33:16,3.8,1.166,3.63,1.14,3.97,1.016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00VG90446,"[1.6842571497, 1.6251549721, 1.6513679028000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51O-QlBLZKL.jpg,"Flexion KS-902 Kinetic Series Wireless Bluetooth Noise Cancelling Headphones with Microphone, Black",,,,,,,,,,"[13.1148657652, 16.5741840926, 14.8546970321, '', '', '', '', '', '', '']","['Good sound and fit nicely Ito the ear!', 'These headphones function as described and work well.', 'Work great and sound very good for the price', '', '', '', '', '', '', '']",Good sound and fit nicely Ito the ear!,,These headphones function as described and work well.,Work great and sound very good for the price,,,,,,,"[6, 8, 7, '', '', '', '', '', '', '']","[0.058823529400000005, 0.0784313725, 0.068627451, '', '', '', '', '', '', '']","[5.0, 7.0, 6.0, '', '', '', '', '', '', '']",5.0,,7.0,6.0,,,,,,
2771339183,finalized,30,6/24/2020 20:30:17,3.97,0.875,4.03,0.948,4.0,1.095,4.1,0.978,3.97,1.378,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00C30FCUI,"[1.6939023733, 1.6835911274000002, 1.6804121733000001, 1.6988756657000001, 1.7330440283000002, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),,,,,,,,,,"[154.322981338, 159.4695624485, 220.0113583045, 124.0024941375, 38.7849571215, '', '', '', '', '']","['very good headphones overall good sound quality.', 'Its beautiful,  good sound quality, and is durable.', 'Great ear buds, great sound and comfortable.', 'These headphones have a great sound quality and the mic works great also.', 'Clear sound, great bass, stylish look , one of the best in-ear headphones that i have tried!!!', '', '', '', '', '']",very good headphones overall good sound quality.,,"Its beautiful,  good sound quality, and is durable.","Great ear buds, great sound and comfortable.",These headphones have a great sound quality and the mic works great also.,"Clear sound, great bass, stylish look , one of the best in-ear headphones that i have tried!!!",,,,,"[70, 73, 101, 56, 17, '', '', '', '', '']","[0.1422764228, 0.14837398370000002, 0.20528455280000002, 0.1138211382, 0.0345528455, '', '', '', '', '']","[14.0, 14.0, 20.0, 11.0, 3.0, '', '', '', '', '']",14.0,,14.0,20.0,11.0,3.0,,,,
2771339184,finalized,30,6/24/2020 20:09:17,3.6,1.254,3.9,0.978,4.1,1.044,4.1,0.87,3.67,1.043,3.97,1.016,4.07,0.929,0.0,0.0,0.0,0.0,B003T90WY8,"[1.6300708055, 1.6558948755, 1.6891223192, 1.6432399750000002, 1.6696847677000002, 1.5854511261000002, 1.6526072025, '', '', '']",http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,,,,,,,,,,"[54.1106875077, 21.3083167121, 13.1717324683, 48.4483870639, 17.2600366979, 59.8894800882, 33.9918220453, '', '', '']","['These earbudi clips work great.', 'They are inexpensive, comfortable, and allow you to use the great sounding EarPods that come with your iPhone or iPod.', ""The quality/material is great, they fit behind my ears, they stay put when I'm running and the apple ear buds (PRE-iPhone 5) fit perfectly."", 'They are comfortable, fit on the earbuds well and direct the sound into my ears.', 'Fits great on my ears and has wonderful sound.', 'I find they are comfortable and work quite well.', 'Their easy installation, ease of use and reasonable price make EARBUDIs an excellent purchase.', '', '', '']",These earbudi clips work great.,,"They are inexpensive, comfortable, and allow you to use the great sounding EarPods that come with your iPhone or iPod.","The quality/material is great, they fit behind my ears, they stay put when I'm running and the apple ear buds (PRE-iPhone 5) fit perfectly.","They are comfortable, fit on the earbuds well and direct the sound into my ears.",Fits great on my ears and has wonderful sound.,I find they are comfortable and work quite well.,"Their easy installation, ease of use and reasonable price make EARBUDIs an excellent purchase.",,,"[26, 10, 6, 23, 8, 30, 16, '', '', '']","[0.0872483221, 0.033557047, 0.0201342282, 0.07718120810000001, 0.0268456376, 0.1006711409, 0.0536912752, '', '', '']","[8.0, 3.0, 2.0, 7.0, 2.0, 10.0, 5.0, '', '', '']",8.0,,3.0,2.0,7.0,2.0,10.0,5.0,,
2771339185,finalized,30,6/24/2020 20:46:16,4.53,0.763,4.3,0.781,3.93,0.929,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0010K8IM6,"[1.6760262251, 1.6739248037, 1.655549407, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61veTElGitL.jpg,"Pyle 3000 Watt Premium Home Audio Power Amplifier - Portable 4 Channel Surround Sound Stereo Receiver w/ Speaker Selector & Remote - For Amplified TV, Subwoofer Speakers, Theater & PA System - PT3300",,,,,,,,,,"[4.3396150873, 6.4971840833, 10.6508243723, '', '', '', '', '', '', '']","['It produces great sound from lows to highs and is very clear at high volumes.', 'Very convenient to operate, excellent sound with good speakers.', 'Excellent product and very good service, I recommend', '', '', '', '', '', '', '']",It produces great sound from lows to highs and is very clear at high volumes.,,"Very convenient to operate, excellent sound with good speakers.","Excellent product and very good service, I recommend",,,,,,,"[2, 3, 5, '', '', '', '', '', '', '']","[0.030303030300000002, 0.0454545455, 0.0757575758, '', '', '', '', '', '', '']","[3.0, 4.0, 7.0, '', '', '', '', '', '', '']",3.0,,4.0,7.0,,,,,,
2771339186,finalized,30,6/24/2020 20:04:30,4.2,1.301,3.57,1.023,3.87,1.056,3.83,1.003,3.7,1.215,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00BLG5CSC,"[1.6952431202, 1.645324111, 1.6513110399, 1.5923449993, 1.6217538118000001, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,,,,,,,,,,"[2.2072320102, 8.4418413164, 6.3659699073, 14.0654552239, 12.3916358224, '', '', '', '', '']","['Sound is really good and clear no problems of any type so far great quality and very impressed with product', 'The sound quality is decent for the price.', 'Comfortable, stays in my ears, good sound.', 'They sound great and I love that they are adjustable.', 'The sound is fine, especially for the price.', '', '', '', '', '']",Sound is really good and clear no problems of any type so far great quality and very impressed with product,,The sound quality is decent for the price.,"Comfortable, stays in my ears, good sound.",They sound great and I love that they are adjustable.,"The sound is fine, especially for the price.",,,,,"[1, 4, 3, 7, 6, '', '', '', '', '']","[0.011627907000000002, 0.046511627900000005, 0.0348837209, 0.0813953488, 0.0697674419, '', '', '', '', '']","[1.0, 4.0, 3.0, 8.0, 6.0, '', '', '', '', '']",1.0,,4.0,3.0,8.0,6.0,,,,
2771339187,finalized,30,6/24/2020 20:32:02,3.97,1.048,3.97,0.948,4.0,1.0,4.0,1.211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B002NKM4C2,"[1.689568758, 1.5935814381, 1.6572961807, 1.6906164885, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),,,,,,,,,,"[26.3539095812, 38.2221396279, 29.8695190619, 6.5946067863, '', '', '', '', '', '']","['Great sound quality and works well.', 'It feels well made and sounds terrific.', 'Easy installation, good sound, easy to use.', 'an excellent CD changer providing crisp clean sound and premium performance overall.', '', '', '', '', '', '']",Great sound quality and works well.,,It feels well made and sounds terrific.,"Easy installation, good sound, easy to use.",an excellent CD changer providing crisp clean sound and premium performance overall.,,,,,,"[12, 19, 14, 3, '', '', '', '', '', '']","[0.1, 0.15833333330000002, 0.1166666667, 0.025, '', '', '', '', '', '']","[10.0, 15.0, 11.0, 2.0, '', '', '', '', '', '']",10.0,,15.0,11.0,2.0,,,,,
2771339188,finalized,30,6/24/2020 20:18:10,3.67,1.247,4.07,1.153,3.87,1.056,3.87,1.147,4.0,1.238,4.03,1.303,0.0,0.0,0.0,0.0,0.0,0.0,B00081NX5U,"[1.6736789941999999, 1.6852763891, 1.6302553415, 1.6586474180000002, 1.6896976233, 1.7077187299999999, '', '', '', '']",http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,,,,,,,,,,"[99.6015460821, 87.5118159235, 112.4028201287, 100.3989043578, 65.8923117516, 31.2429870101, '', '', '', '']","['Very good sound and price and easy to install.', 'Work great for the price, decent sound, easy to install, easy to hook up.', 'I think they sound great, a very well balanced sound and volume to spare.', 'Outstanding sound and very easy to install.', 'Easy to install brackets and sound quality was very good and excellent for the price.', 'Such great sound and easy to set up and hang and very well built and are very loud and clear.', '', '', '', '']",Very good sound and price and easy to install.,,"Work great for the price, decent sound, easy to install, easy to hook up.","I think they sound great, a very well balanced sound and volume to spare.",Outstanding sound and very easy to install.,Easy to install brackets and sound quality was very good and excellent for the price.,Such great sound and easy to set up and hang and very well built and are very loud and clear.,,,,"[46, 40, 54, 47, 30, 14, '', '', '', '']","[0.12432432430000001, 0.1081081081, 0.1459459459, 0.12702702700000001, 0.08108108110000001, 0.0378378378, '', '', '', '']","[12.0, 10.0, 14.0, 12.0, 8.0, 3.0, '', '', '', '']",12.0,,10.0,14.0,12.0,8.0,3.0,,,
2771339189,finalized,30,6/24/2020 20:38:06,3.97,0.983,4.07,0.929,4.17,1.035,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0093IZSGG,"[1.6555525064, 1.6307823658, 1.7037400006999999, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71jnxWu7JZL.jpg,Philips SoundShooter Wireless Bluetooth Portable Speaker,,,,,,,,,,"[21.3017085646, 27.0730610283, 20.0146264723, '', '', '', '', '', '', '']","['Sound quality is good for such a small speaker.', 'The sound is very good, particularly for such a small speaker.', 'This speaker works extremely well, sound is great and has a good range.', '', '', '', '', '', '', '']",Sound quality is good for such a small speaker.,,"The sound is very good, particularly for such a small speaker.","This speaker works extremely well, sound is great and has a good range.",,,,,,,"[10, 13, 9, '', '', '', '', '', '', '']","[0.0840336134, 0.1092436975, 0.0756302521, '', '', '', '', '', '', '']","[8.0, 10.0, 7.0, '', '', '', '', '', '', '']",8.0,,10.0,7.0,,,,,,
2771339190,finalized,30,6/24/2020 20:07:20,3.9,1.075,4.0,0.966,4.17,0.934,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B008CQVSXC,"[1.6843305826, 1.640521884, 1.6399958134000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71rAqOHdXEL.jpg,urBeats In-Ear Headphone - White,,,,,,,,,,"[4.3719078262, 12.6073640159, 18.9019503687, '', '', '', '', '', '', '']","['Superb quality and the bass is amazing!!!', 'The sounds quality is very good as to be expected by Beats!', 'They fit great, sound great, and look great.', '', '', '', '', '', '', '']",Superb quality and the bass is amazing!!!,,The sounds quality is very good as to be expected by Beats!,"They fit great, sound great, and look great.",,,,,,,"[2, 6, 9, '', '', '', '', '', '', '']","[0.025, 0.075, 0.1125, '', '', '', '', '', '', '']","[2.0, 7.0, 11.0, '', '', '', '', '', '', '']",2.0,,7.0,11.0,,,,,,
2771339191,finalized,30,6/24/2020 20:31:16,3.73,1.153,3.53,1.118,4.3,1.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0019FHM9M,"[1.6189979315, 1.6169707775000002, 1.6994379759, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",,,,,,,,,,"[6.1800315969, 14.3929990553, 4.4308594479, '', '', '', '', '', '', '']","['Thank You for the great price and excellent quality of product!!!!!!', 'Working very good and good price', 'Excellent quality for the money, clear transmission & reception and speedy shipment... Thank you..!', '', '', '', '', '', '', '']",Thank You for the great price and excellent quality of product!!!!!!,,Working very good and good price,"Excellent quality for the money, clear transmission & reception and speedy shipment... Thank you..!",,,,,,,"[3, 7, 2, '', '', '', '', '', '', '']","[0.0526315789, 0.1228070175, 0.0350877193, '', '', '', '', '', '', '']","[5.0, 12.0, 3.0, '', '', '', '', '', '', '']",5.0,,12.0,3.0,,,,,,
2771339192,finalized,30,6/24/2020 20:29:14,4.03,0.836,4.23,1.023,3.83,1.067,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B002GQPSZI,"[1.6680537462, 1.6801502705, 1.6272915602, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71Jln8nSPPL.jpg,JVC Inner Ear Sports Clip Headphone,,,,,,,,,,"[10.7717202068, 4.3556420807, 14.5310199166, '', '', '', '', '', '', '']","['Good sound and great fit for the price.', 'They are comfortable, durable under workout abuse, and provide good noise isolation.', 'These work very well and are very comfortable.', '', '', '', '', '', '', '']",Good sound and great fit for the price.,,"They are comfortable, durable under workout abuse, and provide good noise isolation.",These work very well and are very comfortable.,,,,,,,"[5, 2, 7, '', '', '', '', '', '', '']","[0.0892857143, 0.0357142857, 0.125, '', '', '', '', '', '', '']","[8.0, 3.0, 12.0, '', '', '', '', '', '', '']",8.0,,3.0,12.0,,,,,,
2771339193,finalized,30,6/24/2020 20:28:46,3.7,1.187,3.83,1.241,4.03,1.14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B006KD37TC,"[1.6726890802, 1.767844677, 1.7134031056999999, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,,,,,,,,,,"[60.573248324, 9.4021277784, 15.6995557975, '', '', '', '', '', '', '']","['Easy to use, good sound quality, great value proposition.', 'Great sound, very usable, great battery option, easy functionality, plays well with external media.', 'Absolutely splendid radio;  good audio, easy to set up and operate and everything one could ask for in such a radio.', '', '', '', '', '', '', '']","Easy to use, good sound quality, great value proposition.",,"Great sound, very usable, great battery option, easy functionality, plays well with external media.","Absolutely splendid radio;  good audio, easy to set up and operate and everything one could ask for in such a radio.",,,,,,,"[28, 4, 7, '', '', '', '', '', '', '']","[0.2413793103, 0.0344827586, 0.060344827600000005, '', '', '', '', '', '', '']","[24.0, 3.0, 6.0, '', '', '', '', '', '', '']",24.0,,3.0,6.0,,,,,,
2771339194,finalized,30,6/24/2020 20:27:07,3.93,1.093,3.77,1.174,3.57,1.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0017O3UHI,"[1.6224189997, 1.621098876, 1.5694749355000002, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,,,,,,,,,,"[10.3327171172, 12.3841301453, 29.493263823, '', '', '', '', '', '', '']","['The antennas are easy to install and connect.', 'All of these items are compact, not expensive, and easy to mount.', 'Overall, we are very pleased with this antenna and would highly recommend it!', '', '', '', '', '', '', '']",The antennas are easy to install and connect.,,"All of these items are compact, not expensive, and easy to mount.","Overall, we are very pleased with this antenna and would highly recommend it!",,,,,,,"[5, 6, 15, '', '', '', '', '', '', '']","[0.0257731959, 0.030927835100000002, 0.0773195876, '', '', '', '', '', '', '']","[2.0, 3.0, 7.0, '', '', '', '', '', '', '']",2.0,,3.0,7.0,,,,,,
2771339195,finalized,30,6/24/2020 20:29:32,3.97,1.378,4.07,0.964,3.9,0.943,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003IHUHGE,"[1.6998606920000001, 1.6853141785, 1.6333671808, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,,,,,,,,,,"[6.6487691109, 85.3268904021, 83.4998564668, '', '', '', '', '', '', '']","['These headphones are the best you can possibly buy, sound 10/10, noise isolation 9/10, commodity 10/10, better than beats: definitely.', 'Very high quality sound and comfortable on the ears.', 'Soundwise these headphones are excellent.', '', '', '', '', '', '', '']","These headphones are the best you can possibly buy, sound 10/10, noise isolation 9/10, commodity 10/10, better than beats: definitely.",,Very high quality sound and comfortable on the ears.,Soundwise these headphones are excellent.,,,,,,,"[3, 39, 40, '', '', '', '', '', '', '']","[0.0180722892, 0.23493975900000003, 0.2409638554, '', '', '', '', '', '', '']","[1.0, 23.0, 24.0, '', '', '', '', '', '', '']",1.0,,23.0,24.0,,,,,,
2771339196,finalized,30,6/24/2020 20:09:04,4.2,0.792,3.8,0.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00766BEZG,"[1.7076591253000002, 1.6615558863, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,,,,,,,,,,"[8.9261003742, 25.7012162635, '', '', '', '', '', '', '', '']","['Good battery, works well with correct voltage and amp ratings.', 'Battery fits well and seems to work well.', '', '', '', '', '', '', '', '']","Good battery, works well with correct voltage and amp ratings.",,Battery fits well and seems to work well.,,,,,,,,"[4, 12, '', '', '', '', '', '', '', '']","[0.0408163265, 0.12244897960000001, '', '', '', '', '', '', '', '']","[4.0, 12.0, '', '', '', '', '', '', '', '']",4.0,,12.0,,,,,,,
2771339197,finalized,30,6/24/2020 20:35:23,3.87,0.991,3.67,1.135,3.77,1.146,4.03,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0018QROM2,"[1.6869754791, 1.689453721, 1.7045561075, 1.6505836247999999, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,,,,,,,,,,"[120.5107653118, 105.4048724221, 84.5669267777, 176.008803538, '', '', '', '', '', '']","['Very nice center speaker, nicely built & great sound quality.', 'Quality speaker, great sound, good price.', 'Excellent center speaker in quality build and sound.', 'This center channel speaker sounds great and looks good.', '', '', '', '', '', '']","Very nice center speaker, nicely built & great sound quality.",,"Quality speaker, great sound, good price.",Excellent center speaker in quality build and sound.,This center channel speaker sounds great and looks good.,,,,,,"[55, 48, 38, 83, '', '', '', '', '', '']","[0.13819095480000002, 0.1206030151, 0.0954773869, 0.2085427136, '', '', '', '', '', '']","[13.0, 12.0, 9.0, 20.0, '', '', '', '', '', '']",13.0,,12.0,9.0,20.0,,,,,
2771339198,finalized,30,6/24/2020 20:33:12,4.03,0.912,4.1,1.221,4.2,1.013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B008MPKAPK,"[1.6709882021, 1.7125090361000002, 1.7179635763, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",,,,,,,,,,"[45.360660542, 29.1334998302, 27.0210470573, '', '', '', '', '', '', '']","['Excellent small radio with great sound.', 'The reception sensitivity are excellent in FM band, very good in AM band and excellent in SW bands.', 'good low cost shortwave receiver, very good sound quality with good headphones.', '', '', '', '', '', '', '']",Excellent small radio with great sound.,,"The reception sensitivity are excellent in FM band, very good in AM band and excellent in SW bands.","good low cost shortwave receiver, very good sound quality with good headphones.",,,,,,,"[21, 13, 12, '', '', '', '', '', '', '']","[0.1220930233, 0.0755813953, 0.0697674419, '', '', '', '', '', '', '']","[12.0, 7.0, 6.0, '', '', '', '', '', '', '']",12.0,,7.0,6.0,,,,,,
2771339199,finalized,30,6/24/2020 21:33:06,3.93,0.892,3.93,1.062,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000OG88NQ,"[1.6645246744, 1.6862469912, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,,,,,,,,,,"[27.9176403664, 15.3277998809, '', '', '', '', '', '', '', '']","['They have good sound quality and were very easy to set up.', 'Quality good, price okay, sound output great.', '', '', '', '', '', '', '', '']",They have good sound quality and were very easy to set up.,,"Quality good, price okay, sound output great.",,,,,,,,"[13, 7, '', '', '', '', '', '', '', '']","[0.11926605500000001, 0.0642201835, '', '', '', '', '', '', '', '']","[11.0, 6.0, '', '', '', '', '', '', '', '']",11.0,,6.0,,,,,,,
2771339200,finalized,30,6/24/2020 21:05:05,3.97,1.197,3.93,1.062,4.17,0.86,3.7,1.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0065WM4PQ,"[1.6749581099, 1.4828839302, 1.6617537737, 1.5553189515999999, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/512ieI1PQJL.jpg,Romantic Ocean Daren Sea Waves Projector Lamp MP3 iPhone Speaker LED Night Light (Blue),,,,,,,,,,"[4.3354673564, 16.2518665557, 10.7107532635, 15.517408131, '', '', '', '', '', '']","['This is very good, I like it very, very good workmanship, and the color is good, very good service, express good', ""For the price it's definitely worth it!"", 'Projection quality is great, especially for the price.', ""Overall for the price it's a great deal & has done well."", '', '', '', '', '', '']","This is very good, I like it very, very good workmanship, and the color is good, very good service, express good",,For the price it's definitely worth it!,"Projection quality is great, especially for the price.",Overall for the price it's a great deal & has done well.,,,,,,"[2, 9, 5, 8, '', '', '', '', '', '']","[0.027027027000000002, 0.12162162160000001, 0.0675675676, 0.1081081081, '', '', '', '', '', '']","[2.0, 12.0, 6.0, 10.0, '', '', '', '', '', '']",2.0,,12.0,6.0,10.0,,,,,
2771339201,finalized,30,6/24/2020 20:37:48,4.13,0.884,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0061ZFWBU,"[1.7003871202, '', '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,,,,,,,,,,"[50.9975774352, '', '', '', '', '', '', '', '', '']","['They are a great color, they have great sound quality and they are comfortable!', '', '', '', '', '', '', '', '', '']","They are a great color, they have great sound quality and they are comfortable!",,,,,,,,,,"[23, '', '', '', '', '', '', '', '', '']","[0.2053571429, '', '', '', '', '', '', '', '', '']","[20.0, '', '', '', '', '', '', '', '', '']",20.0,,,,,,,,,
2771339202,finalized,30,6/24/2020 20:29:53,4.0,1.033,3.27,1.062,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B006SUWZH2,"[1.6798666716000001, 1.5555483103, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61A2WQOLUaL.jpg,Memorex Portable CD Boombox with AM FM Radio,,,,,,,,,,"[10.8863482985, 15.520840722700001, '', '', '', '', '', '', '', '']","['These are very good quality, easy to use, and have good sound.', 'i love it and the price was good.', '', '', '', '', '', '', '', '']","These are very good quality, easy to use, and have good sound.",,i love it and the price was good.,,,,,,,,"[5, 8, '', '', '', '', '', '', '', '']","[0.0980392157, 0.1568627451, '', '', '', '', '', '', '', '']","[9.0, 15.0, '', '', '', '', '', '', '', '']",9.0,,15.0,,,,,,,
2771339203,finalized,30,6/24/2020 21:58:13,3.7,1.295,3.67,1.075,3.6,1.083,3.57,1.116,3.7,1.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00DPKQ60A,"[1.5781890154, 1.5370543003, 1.5730355978000001, 1.5975497961, 1.5426882505, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61gkJ76UizL.jpg,Yours Truly,,,,,,,,,,"[17.8435406187, 45.7346181273, 33.5395126393, 8.076842191, 44.0702073427, '', '', '', '', '']","['Truly enjoyable album, liked all the songs very much, looking forward to the next album, best new female singer for a long time!', 'Ariana has a great voices and almost all her songs are amazing!', 'Ariana has Great vocal range and the beats are the Best!!', 'Love this product, I use it all the time and it works beautifully.', 'The melodies, lyrics, and her voice is just so great!', '', '', '', '', '']","Truly enjoyable album, liked all the songs very much, looking forward to the next album, best new female singer for a long time!",,Ariana has a great voices and almost all her songs are amazing!,Ariana has Great vocal range and the beats are the Best!!,"Love this product, I use it all the time and it works beautifully.","The melodies, lyrics, and her voice is just so great!",,,,,"[9, 24, 17, 4, 23, '', '', '', '', '']","[0.0569620253, 0.1518987342, 0.1075949367, 0.0253164557, 0.1455696203, '', '', '', '', '']","[5.0, 15.0, 10.0, 2.0, 14.0, '', '', '', '', '']",5.0,,15.0,10.0,2.0,14.0,,,,
2771339204,finalized,30,6/24/2020 20:08:08,4.0,1.033,3.9,1.106,3.8,1.077,4.3,0.862,3.7,1.215,4.13,0.957,0.0,0.0,0.0,0.0,0.0,0.0,B007R3AZNK,"[1.5726495981, 1.5145195723, 1.4878984690000001, 1.5841372013, 1.5978509188, 1.6024148463999999, '', '', '', '']",http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,,,,,,,,,,"[19.721863674, 22.3662709245, 25.4090238575, 17.9445139246, 14.1384703398, 8.1137651193, '', '', '', '']","[""His voice is very good, his playing is superb ... he's one of the best guitarists on the planet."", ""Great vibe to this recording - it's really fantastic overall."", 'I loved the music and his performance was amazing.', 'Another excellent product from the best & most versatile guitarist and blues rock artist in the industry today.', 'CD is well recorded and very entertaining.', 'This CD has fantastic guitar work, great vocals and a nice change of pace.', '', '', '', '']","His voice is very good, his playing is superb ... he's one of the best guitarists on the planet.",,Great vibe to this recording - it's really fantastic overall.,I loved the music and his performance was amazing.,Another excellent product from the best & most versatile guitarist and blues rock artist in the industry today.,CD is well recorded and very entertaining.,"This CD has fantastic guitar work, great vocals and a nice change of pace.",,,,"[10, 12, 14, 9, 7, 4, '', '', '', '']","[0.060606060600000004, 0.0727272727, 0.0848484848, 0.0545454545, 0.0424242424, 0.0242424242, '', '', '', '']","[6.0, 7.0, 8.0, 5.0, 4.0, 2.0, '', '', '', '']",6.0,,7.0,8.0,5.0,4.0,2.0,,,
2771339205,finalized,30,6/24/2020 20:04:25,3.97,0.948,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000002IAO,"[1.5837517977000002, '', '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,,,,,,,,,,"[15.9448584538, '', '', '', '', '', '', '', '', '']","['A MUST HAVE ALBUM,  VERY ARTISTIC AND ENJOYABLE, IT IS SUPERB MUSIC.', '', '', '', '', '', '', '', '', '']","A MUST HAVE ALBUM,  VERY ARTISTIC AND ENJOYABLE, IT IS SUPERB MUSIC.",,,,,,,,,,"[8, '', '', '', '', '', '', '', '', '']","[0.062015503900000005, '', '', '', '', '', '', '', '', '']","[6.0, '', '', '', '', '', '', '', '', '']",6.0,,,,,,,,,
2771339206,finalized,30,6/24/2020 20:08:44,4.27,0.772,3.9,1.012,4.23,0.883,4.3,0.936,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00NF4POZO,"[1.5263437033, 1.5430599451, 1.5479364395, 1.5677874088000001, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71a1Us9K7NL.jpg,The Art of McCartney (Amazon Deluxe Exclusive) (2 CD + 1 DVD),,,,,,,,,,"[9.4286282639, 7.667154032, 3.8517641049, 1.9630472738, '', '', '', '', '', '']","['It is truly a well rounded collection of our favorite Paul McCartney tunes.', 'Music IS GREAT, artist lineup is good!! ..', 'it is awsome,  a magnificent collection of all  McCartney hits performed by excellent singers.', 'awesome array of the worlds best talents , all adding something special to an amazing artists songs, just how do they do that , amazing', '', '', '', '', '', '']",It is truly a well rounded collection of our favorite Paul McCartney tunes.,,"Music IS GREAT, artist lineup is good!! ..","it is awsome,  a magnificent collection of all  McCartney hits performed by excellent singers.","awesome array of the worlds best talents , all adding something special to an amazing artists songs, just how do they do that , amazing",,,,,,"[5, 4, 2, 1, '', '', '', '', '', '']","[0.0666666667, 0.0533333333, 0.0266666667, 0.0133333333, '', '', '', '', '', '']","[6.0, 5.0, 2.0, 1.0, '', '', '', '', '', '']",6.0,,5.0,2.0,1.0,,,,,
2771339207,finalized,30,6/24/2020 20:25:41,3.57,1.146,4.4,0.841,3.7,1.13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B008FSCNTK,"[1.4107650518, 1.6032286882, 1.2752851248, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,,,,,,,,,,"[23.4590312907, 24.3598415658, 21.6024097817, '', '', '', '', '', '', '']","[""She's wonderful and this CD is too."", 'This is an excellent CD - production values are great, and the songs and stylings are what you would expect from Diana Krall.', 'She is just amazing, have always enjoyed her music.', '', '', '', '', '', '', '']",She's wonderful and this CD is too.,,"This is an excellent CD - production values are great, and the songs and stylings are what you would expect from Diana Krall.","She is just amazing, have always enjoyed her music.",,,,,,,"[14, 12, 15, '', '', '', '', '', '', '']","[0.0614035088, 0.0526315789, 0.0657894737, '', '', '', '', '', '', '']","[6.0, 5.0, 6.0, '', '', '', '', '', '', '']",6.0,,5.0,6.0,,,,,,
2771339208,finalized,30,6/24/2020 20:06:52,3.67,0.907,4.0,0.931,3.97,0.875,3.83,1.035,3.83,1.128,3.87,1.024,0.0,0.0,0.0,0.0,0.0,0.0,B001NESPHC,"[1.5249251127, 1.6422772408, 1.4754036665, 1.5299491882, 1.5494970083, 1.5402201413999999, '', '', '', '']",http://ecx.images-amazon.com/images/I/51czCy04hwL.jpg,My One And Only Thrill,,,,,,,,,,"[50.8436287505, 33.6736112753, 51.9713843845, 45.4178689659, 32.7895181368, 36.3184912331, '', '', '', '']","['Melody has a great voice and beautiful music.', 'Her voice, the musical accompanyment, the pace and overall sound quality are excellent.', 'Melody Gardot has a great voice and I love many of the songs.', 'Her voice is incredible, the lyrics are fantastic.', 'Gorgeous songs sung by a gorgeous voice and recorded gorgeously.', 'Melody Gardot is an incredible vocalist and this CD is just amazingly good.', '', '', '', '']",Melody has a great voice and beautiful music.,,"Her voice, the musical accompanyment, the pace and overall sound quality are excellent.",Melody Gardot has a great voice and I love many of the songs.,"Her voice is incredible, the lyrics are fantastic.",Gorgeous songs sung by a gorgeous voice and recorded gorgeously.,Melody Gardot is an incredible vocalist and this CD is just amazingly good.,,,,"[27, 16, 29, 24, 17, 19, '', '', '', '']","[0.1443850267, 0.0855614973, 0.1550802139, 0.12834224600000002, 0.0909090909, 0.1016042781, '', '', '', '']","[14.0, 8.0, 15.0, 12.0, 9.0, 10.0, '', '', '', '']",14.0,,8.0,15.0,12.0,9.0,10.0,,,
2771339209,finalized,30,6/24/2020 20:35:14,3.77,1.086,3.83,1.186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0006ZOV5E,"[1.605055213, 1.5785189867, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81nhkvWohBL.jpg,Room Noises,,,,,,,,,,"[18.3011118024, 23.7988494169, '', '', '', '', '', '', '', '']","[""this is one of the best cd's i have ever owned.very good lyrics.and music :-) i totally recommend this cd to everyone.and if you like the cd youll like them better live!"", 'This Album is Great...Melodies are So Soothing and Insanely Beautiful!', '', '', '', '', '', '', '', '']",this is one of the best cd's i have ever owned.very good lyrics.and music :-) i totally recommend this cd to everyone.and if you like the cd youll like them better live!,,This Album is Great...Melodies are So Soothing and Insanely Beautiful!,,,,,,,,"[9, 12, '', '', '', '', '', '', '', '']","[0.0891089109, 0.11881188120000001, '', '', '', '', '', '', '', '']","[8.0, 11.0, '', '', '', '', '', '', '', '']",8.0,,11.0,,,,,,,
2771339210,finalized,30,6/24/2020 20:08:09,3.47,1.176,3.83,1.213,3.17,1.267,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00000JZC7,"[1.5538742542000001, 1.603497386, 1.5375636816, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/715b4h8ZKJL.jpg,Bitter,,,,,,,,,,"[11.6218444098, 8.1219886031, 20.97212093, '', '', '', '', '', '', '']","['This cd is an incredible listening experience!', 'It is trhe perfect combination of profound lyrics &amp; excellent musical arrangements.', 'I love this CD it is absolutely excellent.', '', '', '', '', '', '', '']",This cd is an incredible listening experience!,,It is trhe perfect combination of profound lyrics &amp; excellent musical arrangements.,I love this CD it is absolutely excellent.,,,,,,,"[6, 4, 11, '', '', '', '', '', '', '']","[0.0491803279, 0.032786885200000004, 0.0901639344, '', '', '', '', '', '', '']","[4.0, 3.0, 9.0, '', '', '', '', '', '', '']",4.0,,3.0,9.0,,,,,,
2771339211,finalized,30,6/24/2020 20:08:06,3.57,1.359,3.73,1.062,3.67,1.011,4.07,1.031,3.53,1.176,3.83,1.344,0.0,0.0,0.0,0.0,0.0,0.0,B00000F1D3,"[1.5814510583999999, 1.5444439650000001, 1.5382324457, 1.579582572, 1.5395941734, 1.6078197956, '', '', '', '']",http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,,,,,,,,,,"[11.9325945627, 28.7905189442, 43.8794108097, 27.7933909103, 30.5653498394, 10.1935641763, '', '', '', '']","['THE PRODUCTION QUALITY IS THE BEST THING ABOUT THIS CD.', ""This is the best music I've heard from Cher ever!"", 'This is one of the best Cher songs ever and definately one of the best from this album!', 'Cher really strikes gold with this terrific CD of dance tracks, great pop melodies and production values while singing gorgeously.', ""One of the best CD's ever made by Cher."", 'This CD is  bathed in beautiful production values from start to finish, and all the  tracks have a wonderfully upbeat quality to them.', '', '', '', '']",THE PRODUCTION QUALITY IS THE BEST THING ABOUT THIS CD.,,This is the best music I've heard from Cher ever!,This is one of the best Cher songs ever and definately one of the best from this album!,"Cher really strikes gold with this terrific CD of dance tracks, great pop melodies and production values while singing gorgeously.",One of the best CD's ever made by Cher.,"This CD is  bathed in beautiful production values from start to finish, and all the  tracks have a wonderfully upbeat quality to them.",,,,"[6, 15, 23, 14, 16, 5, '', '', '', '']","[0.027906976700000002, 0.0697674419, 0.1069767442, 0.06511627910000001, 0.0744186047, 0.023255814000000003, '', '', '', '']","[2.0, 6.0, 10.0, 6.0, 7.0, 2.0, '', '', '', '']",2.0,,6.0,10.0,6.0,7.0,2.0,,,
2771339212,finalized,30,6/24/2020 21:06:39,3.67,1.106,3.87,1.147,3.57,1.086,3.73,1.093,4.07,1.062,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00000FCBH,"[1.5290941, 1.5919085741, 1.5482474566, 1.5411359072000002, 1.5705686808000001, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,,,,,,,,,,"[181.51919293, 88.3750880102, 157.9699261886, 164.5355927564, 122.0329440257, '', '', '', '', '']","['2pac is definetly the best rapper ever and this is the best CD he has.', ""It is truly an unbelievable and one of the BEST Hip Hop/ Rap CD's out there in the music industry."", 'this is one of the best rap cds ever.<BR>by 2pacs #1 fan', ""Tupac - Greatest Hits, is one of the best rap CD's in existence."", ""This is one of the best cdz out to date anyone that didn't like this donno nuthin bout rap 2pac is one of the greatest rapperz there will ever be every song on this cd is good"", '', '', '', '', '']",2pac is definetly the best rapper ever and this is the best CD he has.,,It is truly an unbelievable and one of the BEST Hip Hop/ Rap CD's out there in the music industry.,this is one of the best rap cds ever.<BR>by 2pacs #1 fan,"Tupac - Greatest Hits, is one of the best rap CD's in existence.",This is one of the best cdz out to date anyone that didn't like this donno nuthin bout rap 2pac is one of the greatest rapperz there will ever be every song on this cd is good,,,,,"[96, 44, 82, 86, 62, '', '', '', '', '']","[0.2857142857, 0.130952381, 0.24404761900000002, 0.255952381, 0.1845238095, '', '', '', '', '']","[28.0, 13.0, 24.0, 25.0, 18.0, '', '', '', '', '']",28.0,,13.0,24.0,25.0,18.0,,,,
2771339213,finalized,30,6/24/2020 20:27:41,3.47,1.147,3.63,1.169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00SVYNSRE,"[1.4635509253, 1.5891381502000002, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71eOmDn76+L.jpg,Human,,,,,,,,,,"[3.5411290456, 2.0032838079, '', '', '', '', '', '', '', '']","[""I Am Machine is the best song imo, but they're all pretty awesome."", ""Pretty good CD, different sound from past CD's but still very good."", '', '', '', '', '', '', '', '']","I Am Machine is the best song imo, but they're all pretty awesome.",,"Pretty good CD, different sound from past CD's but still very good.",,,,,,,,"[2, 1, '', '', '', '', '', '', '', '']","[0.037037037, 0.0185185185, '', '', '', '', '', '', '', '']","[3.0, 1.0, '', '', '', '', '', '', '', '']",3.0,,1.0,,,,,,,
2771339214,finalized,30,6/24/2020 20:40:37,3.63,0.875,4.17,1.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00HWWDV5A,"[1.6383732557, 1.6069246531, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71Zv11kUTjL.jpg,Symphonica,,,,,,,,,,"[8.3884026048, 16.2960841067, '', '', '', '', '', '', '', '']","['This was very well-produced with a great recoring quality.', 'his voice is still great and rich....the orchestrations and production values are superb..great panoramic sound to the album..artistically done..love the whole piece.', '', '', '', '', '', '', '', '']",This was very well-produced with a great recoring quality.,,his voice is still great and rich....the orchestrations and production values are superb..great panoramic sound to the album..artistically done..love the whole piece.,,,,,,,,"[4, 8, '', '', '', '', '', '', '', '']","[0.0454545455, 0.0909090909, '', '', '', '', '', '', '', '']","[4.0, 9.0, '', '', '', '', '', '', '', '']",4.0,,9.0,,,,,,,
2771339215,finalized,30,6/24/2020 20:31:02,3.5,1.118,3.93,1.031,3.83,1.098,3.13,1.258,3.6,1.281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0000DZTIW,"[1.5595345497, 1.5163649321000001, 1.5454777479000001, 1.5933983326, 1.588673234, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71-BdYl9vzL.jpg,The Last Samurai,,,,,,,,,,"[19.4756741972, 28.0089518782, 23.0555443554, 10.0567242434, 12.01442853, '', '', '', '', '']","['The film itself is brilliant, the movie score itself is brilliant.', 'The movie theme was strengthened by the artful use of this soundtrack, and it is a pleasure to listen to.', 'I loved the movie , and also the music....If you loved the music in the movie you will love this soundtrack...I  Recommend this..', 'great product, and very happy with purchase.', ""awesome..  great reflection and driving music.. one of Zimmer's best works, love it."", '', '', '', '', '']","The film itself is brilliant, the movie score itself is brilliant.",,"The movie theme was strengthened by the artful use of this soundtrack, and it is a pleasure to listen to.","I loved the movie , and also the music....If you loved the music in the movie you will love this soundtrack...I  Recommend this..","great product, and very happy with purchase.","awesome..  great reflection and driving music.. one of Zimmer's best works, love it.",,,,,"[10, 15, 12, 5, 6, '', '', '', '', '']","[0.081300813, 0.1219512195, 0.0975609756, 0.0406504065, 0.0487804878, '', '', '', '', '']","[8.0, 12.0, 9.0, 4.0, 4.0, '', '', '', '', '']",8.0,,12.0,9.0,4.0,4.0,,,,
2771339216,finalized,30,6/24/2020 20:39:38,3.73,1.123,3.83,1.035,3.97,0.983,3.83,1.067,3.83,1.186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000002KHF,"[1.602200985, 1.6001089811, 1.5886641741, 1.5069276094, 1.6027617455, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,,,,,,,,,,"[14.1962464958, 16.1925158655, 28.0334267642, 35.147317607, 10.1455000331, '', '', '', '', '']","['The quality of this great CD is excellent.', 'Moondance is rewarding, essential, beautiful, and  one of the best recordings ever made.', 'Every song is awesome, and the lyrics and instrumentals are great as are the vocals!', 'I love Van Morrison and this CD along with Astral Weeks is his best work by far.', 'Great melodies, good lyrics, and superb playing.', '', '', '', '', '']",The quality of this great CD is excellent.,,"Moondance is rewarding, essential, beautiful, and  one of the best recordings ever made.","Every song is awesome, and the lyrics and instrumentals are great as are the vocals!",I love Van Morrison and this CD along with Astral Weeks is his best work by far.,"Great melodies, good lyrics, and superb playing.",,,,,"[7, 8, 14, 19, 5, '', '', '', '', '']","[0.0372340426, 0.042553191500000004, 0.0744680851, 0.1010638298, 0.0265957447, '', '', '', '', '']","[3.0, 4.0, 7.0, 10.0, 2.0, '', '', '', '', '']",3.0,,4.0,7.0,10.0,2.0,,,,
2771339217,finalized,30,6/24/2020 20:03:30,3.7,1.159,3.73,1.263,3.83,0.969,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000002GJH,"[1.5491901636, 1.6043535471, 1.5266224146, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,,,,,,,,,,"[23.1386673359, 12.1927415627, 28.2936326757, '', '', '', '', '', '', '']","['A great record that is a perfect piece for fans of Pearl Jam and Soundgarden.', ""It's really pretty terrific, very strong song writting and some great musicians/friends working together."", ""This is one of the best CDs i ever heard, and that's an understatement."", '', '', '', '', '', '', '']",A great record that is a perfect piece for fans of Pearl Jam and Soundgarden.,,"It's really pretty terrific, very strong song writting and some great musicians/friends working together.","This is one of the best CDs i ever heard, and that's an understatement.",,,,,,,"[12, 6, 15, '', '', '', '', '', '', '']","[0.0754716981, 0.0377358491, 0.0943396226, '', '', '', '', '', '', '']","[7.0, 3.0, 9.0, '', '', '', '', '', '', '']",7.0,,3.0,9.0,,,,,,
2771339218,finalized,30,6/24/2020 20:27:19,3.63,1.224,3.5,1.176,3.63,1.197,3.57,1.23,3.5,1.455,3.23,1.257,3.27,1.123,0.0,0.0,0.0,0.0,B000002KB8,"[1.5246566534000001, 1.557880044, 1.5755521059, 1.5463587046, 1.6170545816000002, 1.5284363031, 1.4212239980999999, '', '', '']",http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,,,,,,,,,,"[37.6520022204, 19.4446898883, 13.8435411442, 21.1523220545, 10.2815128623, 22.6752593314, 35.5805857117, '', '', '']","['It is actually very good and this is their best CD in my oppinion.', 'Black Sabbath-1 of the best songs Sabbath ever made and the perfect song to start of the album that would change music history.5/5<BR>2.', 'This is a great album with  some great sound, and I recommend this album for anyone interested in  ground-breaking music, or anyone interested in finding out the beginnings  of Heavy Metal.', ""One of the best albums of all time, and certainly a kepper if you're into metal of any kind."", ""Full of fantastic riffs & power cords, Ozzy's magnificent voice, a brilliantly expressive bass & great drumming."", 'great album cover, their best!', 'Nevertheless, this is a very convincing album,  and a start to it all.', '', '', '']",It is actually very good and this is their best CD in my oppinion.,,Black Sabbath-1 of the best songs Sabbath ever made and the perfect song to start of the album that would change music history.5/5<BR>2.,"This is a great album with  some great sound, and I recommend this album for anyone interested in  ground-breaking music, or anyone interested in finding out the beginnings  of Heavy Metal.","One of the best albums of all time, and certainly a kepper if you're into metal of any kind.","Full of fantastic riffs & power cords, Ozzy's magnificent voice, a brilliantly expressive bass & great drumming.","great album cover, their best!","Nevertheless, this is a very convincing album,  and a start to it all.",,,"[20, 10, 7, 11, 5, 12, 21, '', '', '']","[0.0699300699, 0.034965035000000005, 0.0244755245, 0.0384615385, 0.0174825175, 0.041958042, 0.0734265734, '', '', '']","[6.0, 3.0, 2.0, 3.0, 1.0, 4.0, 7.0, '', '', '']",6.0,,3.0,2.0,3.0,1.0,4.0,7.0,,
2771339219,finalized,30,6/24/2020 20:07:05,4.07,1.209,3.67,0.978,4.2,0.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000UJBY4W,"[1.5859479904, 1.5550991296999999, 1.5316871404999999, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/713ZDCxq8OL.jpg,The Best Of Chicago: 40th Anniversary Edition (2CD),,,,,,,,,,"[9.9862725714, 17.453383317, 18.9563666121, '', '', '', '', '', '', '']","['chicago is always great, a classic an excellent timeless gift and a collectors item great quality and a fantastic selection of tunes', 'This is a great CD and I highly recommend it to all Chicago fans.', '""This is a very good collection of some of the best songs from one of the best bands of all time - Chicago.', '', '', '', '', '', '', '']","chicago is always great, a classic an excellent timeless gift and a collectors item great quality and a fantastic selection of tunes",,This is a great CD and I highly recommend it to all Chicago fans.,"""This is a very good collection of some of the best songs from one of the best bands of all time - Chicago.",,,,,,,"[5, 9, 10, '', '', '', '', '', '', '']","[0.0471698113, 0.0849056604, 0.0943396226, '', '', '', '', '', '', '']","[4.0, 8.0, 9.0, '', '', '', '', '', '', '']",4.0,,8.0,9.0,,,,,,
2771339220,finalized,30,6/24/2020 20:26:41,3.1,1.193,3.47,1.087,3.67,1.075,3.63,1.048,3.6,1.2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00004RD54,"[1.5621014833, 1.5496485233000001, 1.5397818089, 1.5080565214, 1.5733960866999999, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71eihBGDpML.jpg,Rock 'n' Roll Animal (Live),,,,,,,,,,"[5.8571334868000005, 13.5035466826, 17.1961524336, 20.3713173186, 3.9471814773, '', '', '', '', '']","['""Transformer"" was a great album, with great tunes, and some really, really (...)great tunes (""Perfect Day"", anyone?).', 'Lou Reed-Rock N Roll Animal ****  When first off this is one of the best and clearest sounding live albums of all time.', ""This is the best live album and one of Reed's best albums ever."", 'This is probably the best live rock album ever.', 'The remastered sound is excellent.', '', '', '', '', '']","""Transformer"" was a great album, with great tunes, and some really, really (...)great tunes (""Perfect Day"", anyone?).",,Lou Reed-Rock N Roll Animal ****  When first off this is one of the best and clearest sounding live albums of all time.,This is the best live album and one of Reed's best albums ever.,This is probably the best live rock album ever.,The remastered sound is excellent.,,,,,"[3, 7, 9, 11, 2, '', '', '', '', '']","[0.0348837209, 0.0813953488, 0.1046511628, 0.1279069767, 0.023255814000000003, '', '', '', '', '']","[3.0, 8.0, 10.0, 12.0, 2.0, '', '', '', '', '']",3.0,,8.0,10.0,12.0,2.0,,,,
2771339221,finalized,30,6/24/2020 20:05:01,3.93,0.929,3.83,0.934,4.03,1.11,4.3,1.038,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000HKDE7Y,"[1.5186867714, 1.4304522276, 1.5779317617, 1.6071411371000002, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,,,,,,,,,,"[13.1008765726, 13.6867402297, 11.8927852673, 6.1122664942, '', '', '', '', '', '']","['These gentlemen are very talented, their music is uplifting and creative.', 'However the whole CD is rather good and I look forward to what this group will do next.""', 'The CD was really inspiring and a great mixture of hip-hop and violin.', 'This is an amazing soundtrack!!!The masterful violin sound, combine with the great beats and voices of these two talented young rappers to create refreshing and unique.', '', '', '', '', '', '']","These gentlemen are very talented, their music is uplifting and creative.",,"However the whole CD is rather good and I look forward to what this group will do next.""",The CD was really inspiring and a great mixture of hip-hop and violin.,"This is an amazing soundtrack!!!The masterful violin sound, combine with the great beats and voices of these two talented young rappers to create refreshing and unique.",,,,,,"[7, 8, 6, 3, '', '', '', '', '', '']","[0.0736842105, 0.0842105263, 0.06315789470000001, 0.0315789474, '', '', '', '', '', '']","[7.0, 8.0, 6.0, 3.0, '', '', '', '', '', '']",7.0,,8.0,6.0,3.0,,,,,
2771339222,finalized,30,6/24/2020 20:03:12,3.63,1.14,3.53,0.991,3.67,1.193,4.0,0.931,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00023GGHQ,"[1.1660747528, 1.5036288500000001, 1.5953080654, 1.5552295446, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,,,,,,,,,,"[20.1469621805, 25.8130314484, 4.0299238243, 25.2136139629, '', '', '', '', '', '']","['With that being said, personally I love the soundtrack and the movie.', 'i treasure this cd and loved the movie!!', 'Great songs, great sound, terrfic, lively arrangements.', ""This is a wonderful CD featuring current top artists and their interpretation of Cole Porter's songs."", '', '', '', '', '', '']","With that being said, personally I love the soundtrack and the movie.",,i treasure this cd and loved the movie!!,"Great songs, great sound, terrfic, lively arrangements.",This is a wonderful CD featuring current top artists and their interpretation of Cole Porter's songs.,,,,,,"[16, 14, 2, 13, '', '', '', '', '', '']","[0.10191082800000001, 0.0891719745, 0.012738853500000001, 0.0828025478, '', '', '', '', '', '']","[10.0, 8.0, 1.0, 8.0, '', '', '', '', '', '']",10.0,,8.0,1.0,8.0,,,,,
2771339223,finalized,30,6/24/2020 20:05:47,3.73,1.289,4.17,0.898,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00LOY6G1I,"[1.6308211088, 1.6121371984000001, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81TkoSkhO-L.jpg,"Juggle Bubbles Activity Kit, Bubble Maker, Bubble Game, SEEN ON TV",,,,,,,,,,"[4.1652347399, 20.4693003487, '', '', '', '', '', '', '', '']","['Fun  for kids, easy to use, easy to learn, fun using it.', 'This is a really fun toy, you really can handle and play with the bubbles!', '', '', '', '', '', '', '', '']","Fun  for kids, easy to use, easy to learn, fun using it.",,"This is a really fun toy, you really can handle and play with the bubbles!",,,,,,,,"[2, 10, '', '', '', '', '', '', '', '']","[0.016806722700000002, 0.0840336134, '', '', '', '', '', '', '', '']","[1.0, 8.0, '', '', '', '', '', '', '', '']",1.0,,8.0,,,,,,,
2771339224,finalized,30,6/24/2020 20:14:33,3.73,1.093,3.67,1.043,3.93,0.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00KU9LQUO,"[1.6095967293, 1.6404223442, 1.5941396952, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,,,,,,,,,,"[10.2104674615, 8.4041443954, 12.076492461600001, '', '', '', '', '', '', '']","['Overall, this quick, easy to learn, fun game that plays well.', 'Great, fun game, good mechanics.', ""It's a super fun game and very re-playable."", '', '', '', '', '', '', '']","Overall, this quick, easy to learn, fun game that plays well.",,"Great, fun game, good mechanics.",It's a super fun game and very re-playable.,,,,,,,"[5, 4, 6, '', '', '', '', '', '', '']","[0.0684931507, 0.0547945205, 0.0821917808, '', '', '', '', '', '', '']","[6.0, 5.0, 8.0, '', '', '', '', '', '', '']",6.0,,5.0,8.0,,,,,,
2771339225,finalized,30,6/24/2020 20:05:17,3.5,1.258,3.63,1.14,3.47,1.176,4.0,1.183,3.17,1.213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00B0DWB62,"[1.6244510412, 1.616969943, 1.4577044249, 1.6207979918, 1.6471600533, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,,,,,,,,,,"[12.4225625054, 32.8982580884, 36.9592800576, 20.6344707807, 10.5699688212, '', '', '', '', '']","['I am impressed with the quality and amount of play toys and options it has!', 'Easy to put together & very happy with the quality.', 'Overall it is very cute and the kids had a great time with it.', 'This is a great product and well thought out to provide hours of entertainment and imaginative play for kids.', 'Excellent product, excellent service.', '', '', '', '', '']",I am impressed with the quality and amount of play toys and options it has!,,Easy to put together & very happy with the quality.,Overall it is very cute and the kids had a great time with it.,This is a great product and well thought out to provide hours of entertainment and imaginative play for kids.,"Excellent product, excellent service.",,,,,"[6, 16, 21, 10, 5, '', '', '', '', '']","[0.0230769231, 0.0615384615, 0.08076923080000001, 0.0384615385, 0.0192307692, '', '', '', '', '']","[2.0, 6.0, 8.0, 3.0, 1.0, '', '', '', '', '']",2.0,,6.0,8.0,3.0,1.0,,,,
2771339226,finalized,30,6/24/2020 20:27:00,3.83,1.035,3.7,0.9,3.67,1.193,3.63,1.08,3.6,1.332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B004UKNJCM,"[1.552832365, 1.5746451616, 1.638868928, 1.6144170761, 1.6193355322, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/915552Zm8zL.jpg,Whoowasit? Award-Winning Board Game Electronics,,,,,,,,,,"[29.0253937856, 17.7834723514, 8.3922096244, 14.3589159663, 12.3639294591, '', '', '', '', '']","['Overall it is a fun game and young kids will like it.', 'This is a really fun game for entire family.', ""It's a very well made, durable, fun game that emphasizes teamwork amongst the players."", 'This is a very well made and smart game.', 'Excellent game for the family with children.', '', '', '', '', '']",Overall it is a fun game and young kids will like it.,,This is a really fun game for entire family.,"It's a very well made, durable, fun game that emphasizes teamwork amongst the players.",This is a very well made and smart game.,Excellent game for the family with children.,,,,,"[15, 9, 4, 7, 6, '', '', '', '', '']","[0.17241379310000002, 0.1034482759, 0.045977011500000005, 0.08045977010000001, 0.0689655172, '', '', '', '', '']","[17.0, 10.0, 4.0, 8.0, 6.0, '', '', '', '', '']",17.0,,10.0,4.0,8.0,6.0,,,,
2771339227,finalized,30,6/24/2020 20:37:38,3.33,1.193,3.83,0.934,3.5,1.088,3.57,0.955,3.8,0.945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00NAPJ8DM,"[1.5074950457, 1.6600520611, 1.6691894531, 1.5614868402000002, 1.6492353678, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,,,,,,,,,,"[40.7198829647, 25.6663320413, 23.7219907955, 31.2196101351, 31.7698539654, '', '', '', '', '']","[""They work great with the Lego's we already have."", ""Great value for the amount of pieces and a great alternative and comparable quality wise to real 'legos'."", 'They are great quality and work with Lego brand!', 'The ones that do fit together work fine with all Legos and are just like legos.', 'These work well with regular LEGOs, and the price is great.', '', '', '', '', '']",They work great with the Lego's we already have.,,Great value for the amount of pieces and a great alternative and comparable quality wise to real 'legos'.,They are great quality and work with Lego brand!,The ones that do fit together work fine with all Legos and are just like legos.,"These work well with regular LEGOs, and the price is great.",,,,,"[22, 12, 11, 16, 15, '', '', '', '', '']","[0.1456953642, 0.07947019870000001, 0.0728476821, 0.1059602649, 0.0993377483, '', '', '', '', '']","[14.0, 7.0, 7.0, 10.0, 9.0, '', '', '', '', '']",14.0,,7.0,7.0,10.0,9.0,,,,
2771339228,finalized,30,6/24/2020 20:02:40,3.53,1.258,3.27,1.181,3.63,1.11,3.7,1.13,3.77,1.086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0000658L4,"[1.4697538614, 1.6478997469, 1.6074581146, 1.6535588503, 1.6405786276, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,,,,,,,,,,"[89.0916329494, 48.654612334, 87.6350731771, 21.2632421061, 60.9387543011, '', '', '', '', '']","['The pizza is adorable and my grandaughter loves to serve the pizza with the different toppings.', 'It is high quality and durable.', 'It is quite durable and they are having fun prentending to make and eat pizza.', 'A great mix of quality, creativity, fun, educational, and good looking toys.', 'They are very durable, educational and fun.', '', '', '', '', '']",The pizza is adorable and my grandaughter loves to serve the pizza with the different toppings.,,It is high quality and durable.,It is quite durable and they are having fun prentending to make and eat pizza.,"A great mix of quality, creativity, fun, educational, and good looking toys.","They are very durable, educational and fun.",,,,,"[50, 23, 43, 10, 29, '', '', '', '', '']","[0.1543209877, 0.07098765430000001, 0.1327160494, 0.030864197500000003, 0.0895061728, '', '', '', '', '']","[15.0, 7.0, 13.0, 3.0, 8.0, '', '', '', '', '']",15.0,,7.0,13.0,3.0,8.0,,,,
2771339229,finalized,30,6/24/2020 20:11:56,3.53,1.087,3.7,1.038,3.8,0.872,3.93,1.123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00CKH9URU,"[1.5437744856, 1.6430088282000002, 1.6250033379, 1.6940063238, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/7178tVWycxL.jpg,Max Steel Interactive Steel with Turbo Sword,,,,,,,,,,"[19.1812006501, 8.4240286808, 10.3574152992, 6.6144508788, '', '', '', '', '', '']","['""My son really enjoys this toy, it plays with it a lot and it seems well made.', 'Very good quality and easy to handle', 'Very nice sword and toy that is loads of fun and seems very durable.', 'Works very good, sound, lights, durable', '', '', '', '', '', '']","""My son really enjoys this toy, it plays with it a lot and it seems well made.",,Very good quality and easy to handle,Very nice sword and toy that is loads of fun and seems very durable.,"Works very good, sound, lights, durable",,,,,,"[10, 4, 5, 3, '', '', '', '', '', '']","[0.0840336134, 0.033613445400000004, 0.0420168067, 0.025210084, '', '', '', '', '', '']","[8.0, 3.0, 4.0, 2.0, '', '', '', '', '', '']",8.0,,3.0,4.0,2.0,,,,,
2771339230,finalized,30,6/24/2020 20:28:57,3.53,1.231,3.87,1.477,3.53,1.118,3.33,1.22,3.6,1.2,3.43,1.202,3.9,1.3,0.0,0.0,0.0,0.0,B00000J0JF,"[1.6460232735, 1.6623923779, 1.5725369453, 1.6332963705, 1.6219652891, 1.6242674589, 1.6529589891, '', '', '']",http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,,,,,,,,,,"[33.7888911608, 15.0036991927, 96.6267486537, 48.009295325, 88.824094603, 74.5227403123, 25.5020071964, '', '', '']","['Great replay-ability and fun to play at all ages.', 'What a great game, simple rules, very smart, develops good reasoning and planning skills, not a lot of small pieces, and good solid construction.', ""It's a good think-ahead game and we all have fun playing it."", 'This company has some amazing, creative, and enjoyable games and how nice that we can all play.', 'very good game, adults and kids can play', 'Good game; very enjoyable for the kids.', 'Product is durable, educational, fun and a good value.', '', '', '']",Great replay-ability and fun to play at all ages.,,"What a great game, simple rules, very smart, develops good reasoning and planning skills, not a lot of small pieces, and good solid construction.",It's a good think-ahead game and we all have fun playing it.,"This company has some amazing, creative, and enjoyable games and how nice that we can all play.","very good game, adults and kids can play",Good game; very enjoyable for the kids.,"Product is durable, educational, fun and a good value.",,,"[16, 7, 49, 23, 43, 36, 12, '', '', '']","[0.038277512, 0.0167464115, 0.11722488040000001, 0.0550239234, 0.1028708134, 0.08612440190000001, 0.028708134000000003, '', '', '']","[3.0, 1.0, 11.0, 5.0, 10.0, 8.0, 2.0, '', '', '']",3.0,,1.0,11.0,5.0,10.0,8.0,2.0,,
2771339231,finalized,30,6/24/2020 20:05:40,3.6,1.114,3.7,1.32,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00062RV18,"[1.5988376141, 1.6416823863999999, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71Kebi5JlZL.jpg,Educational Insights GeoSafari Motorized Solar System,,,,,,,,,,"[8.0866105235, 2.1034573373, '', '', '', '', '', '', '', '']","['This was easy to assemble and looks great.', 'Excellent, mine works and does not have any bad sounds, the planets are colorfully and are a good representation of the planets.', '', '', '', '', '', '', '', '']",This was easy to assemble and looks great.,,"Excellent, mine works and does not have any bad sounds, the planets are colorfully and are a good representation of the planets.",,,,,,,,"[4, 1, '', '', '', '', '', '', '', '']","[0.0666666667, 0.0166666667, '', '', '', '', '', '', '', '']","[6.0, 1.0, '', '', '', '', '', '', '', '']",6.0,,1.0,,,,,,,
2771339232,finalized,30,6/24/2020 20:08:47,3.6,1.332,3.47,1.204,3.47,1.056,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003G9ZQQA,"[1.6431446075, 1.589908123, 1.6205459833, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,,,,,,,,,,"[42.1253647682, 50.1184984416, 47.4482144747, '', '', '', '', '', '', '']","['Great fun, easy to learn, excellent quality.', 'This set is very well made and is a pleasure to use.', 'Very well made and lots of fun to play!', '', '', '', '', '', '', '']","Great fun, easy to learn, excellent quality.",,This set is very well made and is a pleasure to use.,Very well made and lots of fun to play!,,,,,,,"[20, 25, 23, '', '', '', '', '', '', '']","[0.0913242009, 0.11415525110000001, 0.1050228311, '', '', '', '', '', '', '']","[9.0, 11.0, 10.0, '', '', '', '', '', '', '']",9.0,,11.0,10.0,,,,,,
2771339233,finalized,30,6/24/2020 20:43:50,3.3,1.159,3.43,1.257,3.73,1.181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B002JSM3KQ,"[1.5624409914, 1.6374646425, 1.6200397015, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,,,,,,,,,,"[21.4831579592, 6.28606911, 16.4959933758, '', '', '', '', '', '', '']","['it is a very enjoyable game to play .', 'great classic game in wonderful condition - good price', 'Quality of the product was superb, and I am very satisfied with the purchase.', '', '', '', '', '', '', '']",it is a very enjoyable game to play .,,great classic game in wonderful condition - good price,"Quality of the product was superb, and I am very satisfied with the purchase.",,,,,,,"[11, 3, 8, '', '', '', '', '', '', '']","[0.060109289600000004, 0.016393442600000002, 0.043715847, '', '', '', '', '', '', '']","[6.0, 1.0, 4.0, '', '', '', '', '', '', '']",6.0,,1.0,4.0,,,,,,
2771339234,finalized,30,6/24/2020 20:40:30,3.5,1.118,3.53,1.204,3.43,1.116,3.4,1.143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00ITOAYOQ,"[1.5806229115, 1.6248096228, 1.3011337519000001, 1.5705964565000001, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",,,,,,,,,,"[11.9232228078, 8.2844506464, 11.8733399149, 13.7782785337, '', '', '', '', '', '']","['Service was great and product was as pictured and described!', 'Paw patrol figures are good quality, fun for kids.', 'Delivery and product was great', 'They are good toys, my kids love them.', '', '', '', '', '', '']",Service was great and product was as pictured and described!,,"Paw patrol figures are good quality, fun for kids.",Delivery and product was great,"They are good toys, my kids love them.",,,,,,"[6, 4, 8, 7, '', '', '', '', '', '']","[0.08, 0.0533333333, 0.10666666670000001, 0.0933333333, '', '', '', '', '', '']","[8.0, 5.0, 10.0, 9.0, '', '', '', '', '', '']",8.0,,5.0,10.0,9.0,,,,,
2771339235,finalized,30,6/24/2020 20:35:37,3.87,0.991,3.57,1.023,4.17,0.934,3.53,1.118,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003G55KVA,"[1.5832595825, 1.242205739, 1.6393626928, 1.5525772572, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51HaQikn1aL.jpg,Monkey Figures 25 Tiny Plastic Monkey Figures Party Favors by A&A,,,,,,,,,,"[5.9765346613, 8.3069490628, 4.1980012835, 9.6727471338, '', '', '', '', '', '']","['They work very well for this purpose plus the kids love all the cute poses.', 'They are just what I expected and so extremely cute.', 'they are very cute and are perfect for what I wanted them for they are little smaller then an inch in size but still perfect with excellent detail for there size, great  monkeys thank you', 'These are cute little things that make you smile, and they are so tiny but detail is there.', '', '', '', '', '', '']",They work very well for this purpose plus the kids love all the cute poses.,,They are just what I expected and so extremely cute.,"they are very cute and are perfect for what I wanted them for they are little smaller then an inch in size but still perfect with excellent detail for there size, great  monkeys thank you","These are cute little things that make you smile, and they are so tiny but detail is there.",,,,,,"[3, 6, 2, 5, '', '', '', '', '', '']","[0.0447761194, 0.0895522388, 0.0298507463, 0.0746268657, '', '', '', '', '', '']","[4.0, 8.0, 2.0, 7.0, '', '', '', '', '', '']",4.0,,8.0,2.0,7.0,,,,,
2771339236,finalized,30,6/24/2020 20:35:16,3.63,0.912,3.8,1.108,3.27,1.263,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B008B68IUY,"[1.6478196383000001, 1.5209175348000001, 1.4174743891000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/712BE74LwKL.jpg,Monster High Travel Scaris Convertible Vehicle,,,,,,,,,,"[14.8068457291, 15.0054314585, 25.3141931949, '', '', '', '', '', '', '']","['Excellent quality and perfect package.', 'She loved it and with all the other Monster High items she has, it is a nice edition to her collection and believe me she PLAYS with them.', 'My granddaughter absolutely loved it!', '', '', '', '', '', '', '']",Excellent quality and perfect package.,,"She loved it and with all the other Monster High items she has, it is a nice edition to her collection and believe me she PLAYS with them.",My granddaughter absolutely loved it!,,,,,,,"[7, 8, 15, '', '', '', '', '', '', '']","[0.0593220339, 0.0677966102, 0.1271186441, '', '', '', '', '', '', '']","[5.0, 6.0, 12.0, '', '', '', '', '', '', '']",5.0,,6.0,12.0,,,,,,
2771339237,finalized,30,6/24/2020 20:07:46,4.13,1.087,3.83,1.267,4.13,0.846,3.77,1.334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00004UFOO,"[1.6215951443, 1.6671521664000002, 1.6343818903, 1.6820584536, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,,,,,,,,,,"[47.4942997486, 15.0681835441, 37.6099553042, 13.0891931487, '', '', '', '', '', '']","['I love the multitude of colors and they are such good quality.', 'The range of colors is great and the price is very reasonable.', 'The colors are true to the cap and there is a wonderful variety.', 'Good color selection and durable', '', '', '', '', '', '']",I love the multitude of colors and they are such good quality.,,The range of colors is great and the price is very reasonable.,The colors are true to the cap and there is a wonderful variety.,Good color selection and durable,,,,,,"[23, 7, 18, 6, '', '', '', '', '', '']","[0.1493506494, 0.0454545455, 0.1168831169, 0.038961039, '', '', '', '', '', '']","[14.0, 4.0, 11.0, 3.0, '', '', '', '', '', '']",14.0,,4.0,11.0,3.0,,,,,
2771339238,finalized,30,6/24/2020 20:28:36,3.9,1.165,3.67,1.164,4.07,1.209,3.73,1.236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B004OS8J98,"[1.6204299927, 1.6517406702000001, 1.6363151073000002, 1.5223513842, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,,,,,,,,,,"[10.313721827, 2.1228181569, 6.2794508395, 11.269992059, '', '', '', '', '', '']","['This is a great toy and encourages lots of imaginative playtime and there is plenty of room for two kids to play.', 'This toy set is very durable and can withstand very active play.', ""Overall, it's easy to use, comes fully assembled and really fun to play with."", 'Overall, the toy seems very durable.', '', '', '', '', '', '']",This is a great toy and encourages lots of imaginative playtime and there is plenty of room for two kids to play.,,This toy set is very durable and can withstand very active play.,"Overall, it's easy to use, comes fully assembled and really fun to play with.","Overall, the toy seems very durable.",,,,,,"[5, 1, 3, 6, '', '', '', '', '', '']","[0.058139534900000005, 0.011627907000000002, 0.0348837209, 0.0697674419, '', '', '', '', '', '']","[5.0, 1.0, 3.0, 6.0, '', '', '', '', '', '']",5.0,,1.0,3.0,6.0,,,,,
2771339239,finalized,30,6/24/2020 20:08:24,3.2,1.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00L5LDWP8,"[1.5151852369, '', '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,,,,,,,,,,"[3.7301697078, '', '', '', '', '', '', '', '', '']","['Arrived in good condition and it is reasonable quality.', '', '', '', '', '', '', '', '', '']",Arrived in good condition and it is reasonable quality.,,,,,,,,,,"[2, '', '', '', '', '', '', '', '', '']","[0.0555555556, '', '', '', '', '', '', '', '', '']","[5.0, '', '', '', '', '', '', '', '', '']",5.0,,,,,,,,,
2771339240,finalized,30,6/24/2020 20:04:32,4.03,1.016,4.1,1.012,3.13,1.284,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B004BFVKSQ,"[1.6207439899, 1.6454074383, 1.5192528963, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/912HI5VFelL.jpg,My First Disney Princess Disney Toddler Rapunzel,,,,,,,,,,"[24.760127447, 4.2212413145, 24.3438050668, '', '', '', '', '', '', '']","['my girl like it and i like it sooooo much, the quality is excellent, very nice doll i want to buy more of it', ""Wonderful product , fast shipping, looks great truly an enjoyable product for the children's, they will truly love this product"", 'Great toy my daughter loves it!.', '', '', '', '', '', '', '']","my girl like it and i like it sooooo much, the quality is excellent, very nice doll i want to buy more of it",,"Wonderful product , fast shipping, looks great truly an enjoyable product for the children's, they will truly love this product",Great toy my daughter loves it!.,,,,,,,"[12, 2, 13, '', '', '', '', '', '', '']","[0.16, 0.0266666667, 0.1733333333, '', '', '', '', '', '', '']","[16.0, 2.0, 17.0, '', '', '', '', '', '', '']",16.0,,2.0,17.0,,,,,,
2771339241,finalized,30,6/24/2020 20:58:25,3.67,1.106,4.13,1.024,3.73,1.031,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00IUAAJY4,"[1.5779126883, 1.6222803593, 1.555868268, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,,,,,,,,,,"[13.8746645733, 12.3976712455, 17.4663333525, '', '', '', '', '', '', '']","['Wonderful kit -- the project gave us an opportunity to have creative fun with the kids.', 'The quality of the final product is very good, and when we requested a page correction, customer service was excellent and responsive.', 'Anyways, looks like a great product and the directions are easy to follow.', '', '', '', '', '', '', '']",Wonderful kit -- the project gave us an opportunity to have creative fun with the kids.,,"The quality of the final product is very good, and when we requested a page correction, customer service was excellent and responsive.","Anyways, looks like a great product and the directions are easy to follow.",,,,,,,"[7, 6, 9, '', '', '', '', '', '', '']","[0.08536585370000001, 0.0731707317, 0.1097560976, '', '', '', '', '', '', '']","[8.0, 7.0, 10.0, '', '', '', '', '', '', '']",8.0,,7.0,10.0,,,,,,
2771339242,finalized,30,6/24/2020 20:39:47,4.3,0.781,4.27,0.772,4.13,0.718,4.37,0.657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000BN8Y2W,"[1.6245979071, 1.611448884, 1.6686398983, 1.6523495913000001, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71GMzHZOTDL.jpg,Jr. Fire Fighter Suit with embroidered Cap,,,,,,,,,,"[76.6161911925, 79.7791505903, 64.664390759, 72.2157328851, '', '', '', '', '', '']","['This is a very durable and well made costume.', 'The quality is great and so are the details.', 'Perfect, high quality and durable!', 'It is very durable material and very realistic!', '', '', '', '', '', '']",This is a very durable and well made costume.,,The quality is great and so are the details.,"Perfect, high quality and durable!",It is very durable material and very realistic!,,,,,,"[37, 39, 30, 34, '', '', '', '', '', '']","[0.24183006540000002, 0.2549019608, 0.1960784314, 0.2222222222, '', '', '', '', '', '']","[24.0, 25.0, 19.0, 22.0, '', '', '', '', '', '']",24.0,,25.0,19.0,22.0,,,,,
2771339243,finalized,30,6/24/2020 20:02:52,3.8,1.222,4.13,1.056,4.17,1.035,3.87,1.087,3.87,1.258,4.03,1.169,0.0,0.0,0.0,0.0,0.0,0.0,B000L212HC,"[1.6535781622, 1.5932664871000002, 1.5686712265, 1.6505910158, 1.6999471188, 1.6148878336, '', '', '', '']",http://ecx.images-amazon.com/images/I/51whgYqON5L.jpg,The Prestige [Blu-ray],,,,,,,,,,"[12.7581687643, 42.2329994364, 43.2235642826, 19.0854201401, 8.8657015821, 20.5217098954, '', '', '', '']","['Image quality is excellent, and a pleasure to watch.', 'This is a great movie with terrific acting and a compelling plot.', 'This is a fantastic movie with great acting.', 'The picture Blu-ray picture quality and the sound was excellent.', 'Excellent quality in picture and sound, and the special features are informative and well made.', 'Great acting, great plot, great everything!!!', '', '', '', '']","Image quality is excellent, and a pleasure to watch.",,This is a great movie with terrific acting and a compelling plot.,This is a fantastic movie with great acting.,The picture Blu-ray picture quality and the sound was excellent.,"Excellent quality in picture and sound, and the special features are informative and well made.","Great acting, great plot, great everything!!!",,,,"[6, 21, 22, 9, 4, 10, '', '', '', '']","[0.0472440945, 0.1653543307, 0.17322834650000002, 0.0708661417, 0.031496063000000005, 0.0787401575, '', '', '', '']","[4.0, 16.0, 17.0, 7.0, 3.0, 7.0, '', '', '', '']",4.0,,16.0,17.0,7.0,3.0,7.0,,,
2771339244,finalized,30,6/24/2020 21:45:29,3.27,1.062,3.43,1.146,3.8,1.046,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003HC9JIW,"[1.4104824066, 1.6239778996, 1.6175998449, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,,,,,,,,,,"[15.0762739225, 14.4866581542, 16.4587417891, '', '', '', '', '', '', '']","['It is simple, but is a great workout.', 'Great simple workout, easy to follow and not boring.', 'They are so easy to follow and are a great workout no matter what your fitness level.', '', '', '', '', '', '', '']","It is simple, but is a great workout.",,"Great simple workout, easy to follow and not boring.",They are so easy to follow and are a great workout no matter what your fitness level.,,,,,,,"[9, 7, 8, '', '', '', '', '', '', '']","[0.0584415584, 0.0454545455, 0.0519480519, '', '', '', '', '', '', '']","[5.0, 4.0, 5.0, '', '', '', '', '', '', '']",5.0,,4.0,5.0,,,,,,
2771339245,finalized,30,6/24/2020 20:32:54,3.53,1.335,3.9,1.044,3.83,1.157,3.7,1.159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0783225482,"[1.6726109982000001, 1.464394927, 1.6510571241, 1.6060541868, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,,,,,,,,,,"[4.3263576416, 42.5303116682, 36.0655093925, 44.7778226244, '', '', '', '', '', '']","['Great Movie, Good Quality, Packaged safe and secure', 'Anyway, back to the movie: it is so funny and the stars are so good!', 'Excellent FX, great laughs and great performances.', 'great movie, very funny and well acted', '', '', '', '', '', '']","Great Movie, Good Quality, Packaged safe and secure",,"Anyway, back to the movie: it is so funny and the stars are so good!","Excellent FX, great laughs and great performances.","great movie, very funny and well acted",,,,,,"[2, 24, 17, 22, '', '', '', '', '', '']","[0.010362694300000001, 0.1243523316, 0.0880829016, 0.1139896373, '', '', '', '', '', '']","[1.0, 12.0, 8.0, 11.0, '', '', '', '', '', '']",1.0,,12.0,8.0,11.0,,,,,
2771339246,finalized,30,6/24/2020 20:30:47,3.4,1.2,3.77,1.023,3.8,1.108,3.63,1.08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0042FDCMM,"[1.5626109838, 1.6048647165, 1.5345700979, 1.3279008865, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,,,,,,,,,,"[11.7199985905, 10.1654743277, 13.3069381155, 16.8322113809, '', '', '', '', '', '']","[""The dvr was in great shape & I'm very happy with it."", 'Easy on the body, and a great workout!', 'I do this one the most and it really works excellent.', 'Finding this workout was wonderful.', '', '', '', '', '', '']",The dvr was in great shape & I'm very happy with it.,,"Easy on the body, and a great workout!",I do this one the most and it really works excellent.,Finding this workout was wonderful.,,,,,,"[6, 5, 7, 11, '', '', '', '', '', '']","[0.032786885200000004, 0.0273224044, 0.0382513661, 0.060109289600000004, '', '', '', '', '', '']","[3.0, 2.0, 3.0, 6.0, '', '', '', '', '', '']",3.0,,2.0,3.0,6.0,,,,,
2771339247,finalized,30,6/24/2020 20:09:42,3.67,1.164,3.57,1.202,3.5,1.176,3.27,1.315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0002COTDA,"[1.6503208876, 1.6625044346, 1.5402318239000001, 1.4258495569, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,,,,,,,,,,"[16.9606534948, 15.0052162478, 21.0267341526, 20.4311025453, '', '', '', '', '', '']","['The quality, sound and picture , in these dvds is excellent.', 'The quality of sound and video is just excellent.', 'It is great to watch these again, and I highly recommend them.', 'I loved it and your service was great.', '', '', '', '', '', '']","The quality, sound and picture , in these dvds is excellent.",,The quality of sound and video is just excellent.,"It is great to watch these again, and I highly recommend them.",I loved it and your service was great.,,,,,,"[8, 7, 11, 12, '', '', '', '', '', '']","[0.044943820200000005, 0.0393258427, 0.0617977528, 0.0674157303, '', '', '', '', '', '']","[4.0, 3.0, 6.0, 6.0, '', '', '', '', '', '']",4.0,,3.0,6.0,6.0,,,,,
2771339248,finalized,30,6/24/2020 20:28:42,4.03,0.983,3.8,1.376,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B002ZG99CC,"[1.5881203413, 1.6709388494000001, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,,,,,,,,,,"[42.0285500384, 28.0791648836, '', '', '', '', '', '', '', '']","['This was a fantastic film and it was very well done and very entertaining.', 'A great product, works well and quality is excellent.', '', '', '', '', '', '', '', '']",This was a fantastic film and it was very well done and very entertaining.,,"A great product, works well and quality is excellent.",,,,,,,,"[21, 13, '', '', '', '', '', '', '', '']","[0.0981308411, 0.0607476636, '', '', '', '', '', '', '', '']","[9.0, 6.0, '', '', '', '', '', '', '', '']",9.0,,6.0,,,,,,,
2771339249,finalized,30,6/24/2020 20:30:53,3.7,1.187,3.77,1.116,3.3,1.295,3.5,1.057,3.67,1.075,3.73,1.123,0.0,0.0,0.0,0.0,0.0,0.0,B00XI057M0,"[1.6317907572, 1.5687426329, 1.6507903337, 1.5981838703, 1.6040982008, 1.6411248446000002, '', '', '', '']",http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],,,,,,,,,,"[12.5068503593, 19.6484161999, 6.3629590828, 16.1633025338, 14.221469282, 10.5119293808, '', '', '', '']","['Intriguing script, excellent performances, great music, beautiful cinematography.... a definite classic.', 'This is one of the best Sci-Fi films of the year, of recent memory and of thelast decade, as well, too.', 'Crisp and beautiful Cinematography, realistic props, sets, make-up and wardrobe.', 'Great movie, great acting, great plot.', 'This is a brilliant, well-crafted and entertaining film that is interesting and intriguing.', 'The video and audio quality were superb and the cinematography was beautiful.', '', '', '', '']","Intriguing script, excellent performances, great music, beautiful cinematography.... a definite classic.",,"This is one of the best Sci-Fi films of the year, of recent memory and of thelast decade, as well, too.","Crisp and beautiful Cinematography, realistic props, sets, make-up and wardrobe.","Great movie, great acting, great plot.","This is a brilliant, well-crafted and entertaining film that is interesting and intriguing.",The video and audio quality were superb and the cinematography was beautiful.,,,,"[6, 10, 3, 8, 7, 5, '', '', '', '']","[0.048, 0.08, 0.024, 0.064, 0.056, 0.04, '', '', '', '']","[4.0, 8.0, 2.0, 6.0, 5.0, 4.0, '', '', '', '']",4.0,,8.0,2.0,6.0,5.0,4.0,,,
2771339250,finalized,30,6/24/2020 20:28:03,3.0,1.095,3.23,1.116,3.3,1.32,3.57,1.202,3.3,1.242,3.53,1.258,0.0,0.0,0.0,0.0,0.0,0.0,0790731886,"[1.5512653589, 1.5307484865, 1.6492851973, 1.5979040861, 1.5021406412, 1.5851932764, '', '', '', '']",http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),,,,,,,,,,"[19.3209795863, 22.7267327044, 4.2361725071, 8.0795291525, 27.6157697824, 17.9624611507, '', '', '', '']","['One of the funniest movies ever!', 'Great characters and truly warm fun.', 'Excellent price, speed of delivery, and quality.', 'Arthur is an excellent movie; it has hysterically funny parts, sad scenes, lovable characters, and excellent acting.', 'this has to be one of my favorite movies ever made , way too funny.', 'Dudley Moore is truly a great actor and this movie is hilarious, Very enjoyable to watch and some side splitting scenes.', '', '', '', '']",One of the funniest movies ever!,,Great characters and truly warm fun.,"Excellent price, speed of delivery, and quality.","Arthur is an excellent movie; it has hysterically funny parts, sad scenes, lovable characters, and excellent acting.","this has to be one of my favorite movies ever made , way too funny.","Dudley Moore is truly a great actor and this movie is hilarious, Very enjoyable to watch and some side splitting scenes.",,,,"[10, 12, 2, 4, 15, 9, '', '', '', '']","[0.0552486188, 0.0662983425, 0.011049723800000001, 0.0220994475, 0.0828729282, 0.0497237569, '', '', '', '']","[5.0, 6.0, 1.0, 2.0, 8.0, 4.0, '', '', '', '']",5.0,,6.0,1.0,2.0,8.0,4.0,,,
2771339251,finalized,30,6/24/2020 20:07:55,3.87,1.024,3.57,0.955,3.73,0.892,3.5,0.957,4.03,1.197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000W7F5SS,"[1.5826286077, 1.5766892433000002, 1.5241336823, 1.2438732386, 1.5932826996, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),,,,,,,,,,"[7.9639497123, 19.797901405, 26.3428419876, 20.8092029297, 6.0333777226, '', '', '', '', '']","['Great acting, special effects and cool wand duels make this the best in the series.', 'Its a great movie and has great action in it!', 'That said, the actual movie is wonderful and a joy to watch!', 'That in and of itself is enough to make me love this movie.', 'Harry Potters movies just keep getting better the film is excellent and you keep wanting more, the quality of the the DVD is fantastic.', '', '', '', '', '']","Great acting, special effects and cool wand duels make this the best in the series.",,Its a great movie and has great action in it!,"That said, the actual movie is wonderful and a joy to watch!",That in and of itself is enough to make me love this movie.,"Harry Potters movies just keep getting better the film is excellent and you keep wanting more, the quality of the the DVD is fantastic.",,,,,"[4, 10, 14, 15, 3, '', '', '', '', '']","[0.0202020202, 0.0505050505, 0.0707070707, 0.0757575758, 0.0151515152, '', '', '', '', '']","[2.0, 5.0, 7.0, 7.0, 1.0, '', '', '', '', '']",2.0,,5.0,7.0,7.0,1.0,,,,
2771339252,finalized,30,6/24/2020 20:29:20,3.47,1.231,3.7,1.069,3.7,1.1,3.57,1.23,3.73,1.093,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000ANVPP6,"[1.5072338581, 1.5621343851, 1.5399354696, 1.6501460075, 1.6015511751, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51AzKokhsEL.jpg,Hondo (Full Screen),,,,,,,,,,"[16.6538048624, 11.7146370731, 13.3767873583, 4.2394894136, 10.1340078179, '', '', '', '', '']","['""This is one of John Wayne\'s best movies !!!!', ""Excellent movie and in my opinion one of the Duke's best."", 'Excellent movie - perhaps one of the best Wayne has acted in, in my opinion.', 'Great quality movie and excellent price.', ""It's got good acting and a lot of action, and will keep your interest."", '', '', '', '', '']","""This is one of John Wayne's best movies !!!!",,Excellent movie and in my opinion one of the Duke's best.,"Excellent movie - perhaps one of the best Wayne has acted in, in my opinion.",Great quality movie and excellent price.,"It's got good acting and a lot of action, and will keep your interest.",,,,,"[9, 6, 7, 2, 5, '', '', '', '', '']","[0.1, 0.0666666667, 0.0777777778, 0.022222222200000002, 0.0555555556, '', '', '', '', '']","[10.0, 6.0, 7.0, 2.0, 5.0, '', '', '', '', '']",10.0,,6.0,7.0,2.0,5.0,,,,
2771339253,finalized,30,6/24/2020 20:30:57,4.07,1.236,3.9,0.87,4.07,0.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003RHZ66Q,"[1.6281956434, 1.6111880540999999, 1.5503487587, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51VSSaW5VAL.jpg,Barbie: A Fashion Fairytale,,,,,,,,,,"[6.2327705209, 8.1804904343, 23.1646293113, '', '', '', '', '', '', '']","['The movies are all very well made with great graphics and loads of songs and fun animal friends for Barbie and her friends to pal around with.', 'Barbie: A fashion fairytale is a fun movie with awesome animation, music and a great voice cast!', 'A Fashion Fairy Tale is another delightful, entertaining Barbie movie that I highly recommend for the whole family.', '', '', '', '', '', '', '']",The movies are all very well made with great graphics and loads of songs and fun animal friends for Barbie and her friends to pal around with.,,"Barbie: A fashion fairytale is a fun movie with awesome animation, music and a great voice cast!","A Fashion Fairy Tale is another delightful, entertaining Barbie movie that I highly recommend for the whole family.",,,,,,,"[3, 4, 12, '', '', '', '', '', '', '']","[0.03, 0.04, 0.12, '', '', '', '', '', '', '']","[3.0, 4.0, 12.0, '', '', '', '', '', '', '']",3.0,,4.0,12.0,,,,,,
2771339254,finalized,30,6/24/2020 20:08:01,3.63,0.983,3.53,1.176,3.5,1.088,3.9,1.193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00BPEJX12,"[1.5650788546, 1.6122909784, 1.4290086031, 1.6053751707, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81jxyrC7rEL.jpg,The World's End [Blu-ray],,,,,,,,,,"[15.6636987752, 4.0944458469, 15.374279584, 10.1703246631, '', '', '', '', '', '']","[""It's a great, fun piece of work, and maybe the most consistent in tone of the films in the trilogy."", 'Quick delivery, good price, excellent quality.', ""If you enjoyed Shaun of the Dead & Hot Fuzz, then you'll love this one."", 'The special effects are a lot of fun, the supporting cast are great (especially Martin Freeman) and this is just a fun, great film.', '', '', '', '', '', '']","It's a great, fun piece of work, and maybe the most consistent in tone of the films in the trilogy.",,"Quick delivery, good price, excellent quality.","If you enjoyed Shaun of the Dead & Hot Fuzz, then you'll love this one.","The special effects are a lot of fun, the supporting cast are great (especially Martin Freeman) and this is just a fun, great film.",,,,,,"[8, 2, 9, 5, '', '', '', '', '', '']","[0.0555555556, 0.0138888889, 0.0625, 0.0347222222, '', '', '', '', '', '']","[5.0, 1.0, 6.0, 3.0, '', '', '', '', '', '']",5.0,,1.0,6.0,3.0,,,,,
2771339255,finalized,30,6/24/2020 20:09:23,3.7,1.295,4.13,0.957,4.33,0.83,4.0,1.0,3.87,1.204,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000ANVPPQ,"[1.6578406096, 1.6411472559, 1.6115301846999999, 1.6423385143, 1.6524299383, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51VKBZFQRRL.jpg,McLintock! (Authentic Collector's Edition),,,,,,,,,,"[4.2691769523, 18.9218604768, 32.7323848972, 8.4188739608, 6.3724412018, '', '', '', '', '']","['Picture quality and sound are great.', 'The sound is fantastic, the picture quality is superb, and there are even extas on this DVD.', 'Well filmed, top quality acting, and wonderful sequences make this an all around great movie... an absolute classic... and one of my favorite John Wayne movies.', 'The sound and picture quality was perfect.', 'The disc has a crisp clear picture and very good audio.', '', '', '', '', '']",Picture quality and sound are great.,,"The sound is fantastic, the picture quality is superb, and there are even extas on this DVD.","Well filmed, top quality acting, and wonderful sequences make this an all around great movie... an absolute classic... and one of my favorite John Wayne movies.",The sound and picture quality was perfect.,The disc has a crisp clear picture and very good audio.,,,,,"[2, 9, 16, 4, 3, '', '', '', '', '']","[0.016, 0.07200000000000001, 0.128, 0.032, 0.024, '', '', '', '', '']","[1.0, 7.0, 12.0, 3.0, 2.0, '', '', '', '', '']",1.0,,7.0,12.0,3.0,2.0,,,,
2771339256,finalized,30,6/24/2020 20:33:33,3.27,1.123,3.43,1.146,3.57,1.055,3.23,1.146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000IHY9UM,"[1.5318359137000002, 1.5206917523999999, 1.5795429945000001, 1.5946177244, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51Hi0NCgxKL.jpg,Da-fat Burning Dance Mix,,,,,,,,,,"[15.1673028278, 20.6278740465, 11.911005576099999, 8.0546165826, '', '', '', '', '', '']","['It is fun and a great workout!', 'A great workout and its a lot of fun.', 'This video is so fun and so easy to do and learn.', 'Very good dvd..easy to follow..enjoyable', '', '', '', '', '', '']",It is fun and a great workout!,,A great workout and its a lot of fun.,This video is so fun and so easy to do and learn.,Very good dvd..easy to follow..enjoyable,,,,,,"[8, 11, 6, 4, '', '', '', '', '', '']","[0.0784313725, 0.1078431373, 0.058823529400000005, 0.039215686300000004, '', '', '', '', '', '']","[7.0, 10.0, 5.0, 3.0, '', '', '', '', '', '']",7.0,,10.0,5.0,3.0,,,,,
2771339257,finalized,30,6/24/2020 19:58:35,3.23,1.116,3.33,1.247,3.3,1.038,3.9,1.075,3.37,1.197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00005QT9O,"[1.5540492535000001, 1.5922814608, 1.4773784876, 1.560806632, 1.5236319304000001, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51PR4CJZZ1L.jpg,Mixed Nuts,,,,,,,,,,"[19.3730129413, 4.0184609606, 26.935740251, 11.6997047729, 26.3298347791, '', '', '', '', '']","['This has got to be one the of the best christmas movies in the world!!!', 'Recommended for people who can laugh....and for those who could use a good laugh.', 'This is one of my favorite movies, and no Christmas is complete without this.', 'The actors are great for their parts and its just hilarious and perfect!!', 'Le P&egrave;re Noël Est Une Ordure is one of my favorite movies OF ALL TIME, and my very favorite Christmas movie!', '', '', '', '', '']",This has got to be one the of the best christmas movies in the world!!!,,Recommended for people who can laugh....and for those who could use a good laugh.,"This is one of my favorite movies, and no Christmas is complete without this.",The actors are great for their parts and its just hilarious and perfect!!,"Le P&egrave;re Noël Est Une Ordure is one of my favorite movies OF ALL TIME, and my very favorite Christmas movie!",,,,,"[10, 2, 15, 6, 14, '', '', '', '', '']","[0.0847457627, 0.016949152500000002, 0.1271186441, 0.0508474576, 0.1186440678, '', '', '', '', '']","[8.0, 1.0, 12.0, 5.0, 11.0, '', '', '', '', '']",8.0,,1.0,12.0,5.0,11.0,,,,
2771339258,finalized,30,6/24/2020 20:28:03,3.43,1.023,3.93,1.093,3.6,1.114,3.23,1.116,3.4,1.114,3.8,1.194,0.0,0.0,0.0,0.0,0.0,0.0,B00007JZVB,"[1.5781122446, 1.6267464161, 1.5439858437, 1.3818918467, 1.5883357525, 1.5792373418999999, '', '', '', '']",http://ecx.images-amazon.com/images/I/512RAZNR06L.jpg,Discover Bellydance,,,,,,,,,,"[11.8948257598, 6.2244508593, 17.2666259374, 16.2446770436, 8.0070669332, 9.9229570408, '', '', '', '']","['Plus its a great workout and you feel sexy while working out.', '""This is a wonderful video; the instruction is skillful and well thought out, and the production is very polished.', ""it's really fun and i enjoy and the overall dance routine."", 'Love that working out really is FUN!', 'The narrarator is very calming and the routines are fun.', 'This is a fabulous set for learning belly dance and beyond basic belly dance.', '', '', '', '']",Plus its a great workout and you feel sexy while working out.,,"""This is a wonderful video; the instruction is skillful and well thought out, and the production is very polished.",it's really fun and i enjoy and the overall dance routine.,Love that working out really is FUN!,The narrarator is very calming and the routines are fun.,This is a fabulous set for learning belly dance and beyond basic belly dance.,,,,"[6, 3, 9, 10, 4, 5, '', '', '', '']","[0.0638297872, 0.0319148936, 0.0957446809, 0.1063829787, 0.042553191500000004, 0.0531914894, '', '', '', '']","[6.0, 3.0, 9.0, 10.0, 4.0, 5.0, '', '', '', '']",6.0,,3.0,9.0,10.0,4.0,5.0,,,
2771339259,finalized,30,6/24/2020 20:07:03,4.1,1.012,3.4,1.281,3.97,0.948,4.2,0.909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00002E220,"[1.5929617882, 1.4327776432000001, 1.6110204458, 1.6043137312, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51PCHRAW0PL.jpg,Last of the Dogmen,,,,,,,,,,"[28.1472566344, 25.7252410827, 18.4032314336, 20.3204794618, '', '', '', '', '', '']","['This is simply a terrific movie that has it all, a wonderful cast, an intriguing story line, beautiful scenery, and an enjoyable soundtrack.', 'I thoroughly enjoyed this movie.', 'Nice storyline, excellent music, and beautiful scenery.', 'Beautiful scenery, fantastic camera work, and a wonderful story make this well worth owning.', '', '', '', '', '', '']","This is simply a terrific movie that has it all, a wonderful cast, an intriguing story line, beautiful scenery, and an enjoyable soundtrack.",,I thoroughly enjoyed this movie.,"Nice storyline, excellent music, and beautiful scenery.","Beautiful scenery, fantastic camera work, and a wonderful story make this well worth owning.",,,,,,"[14, 15, 9, 10, '', '', '', '', '', '']","[0.0945945946, 0.1013513514, 0.060810810800000004, 0.0675675676, '', '', '', '', '', '']","[9.0, 10.0, 6.0, 6.0, '', '', '', '', '', '']",9.0,,10.0,6.0,6.0,,,,,
2771339260,finalized,30,6/24/2020 20:07:25,4.0,1.0,3.83,0.934,3.9,1.044,3.97,1.14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00AR1G3FS,"[1.6795362234, 1.6658872366000002, 1.6814992428000002, 1.6989887953, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],,,,,,,,,,"[43.5325450431, 53.7537057799, 34.8871101759, 13.2873086245, '', '', '', '', '', '']","['Highly recommended, excellent audio quality and good picture quality.', 'very good video and sound quality as expected!', 'Quality of picture and sound is excellent.', 'The picture and sound quality are superb, The bright, vivid colors and clean, crisp sound are literally, ""music to my ears"".', '', '', '', '', '', '']","Highly recommended, excellent audio quality and good picture quality.",,very good video and sound quality as expected!,Quality of picture and sound is excellent.,"The picture and sound quality are superb, The bright, vivid colors and clean, crisp sound are literally, ""music to my ears"".",,,,,,"[20, 25, 16, 6, '', '', '', '', '', '']","[0.0877192982, 0.1096491228, 0.0701754386, 0.026315789500000002, '', '', '', '', '', '']","[8.0, 10.0, 7.0, 2.0, '', '', '', '', '', '']",8.0,,10.0,7.0,2.0,,,,,
2771339261,finalized,30,6/24/2020 20:36:35,3.5,1.025,3.97,1.329,3.67,1.043,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000OVLBFS,"[1.6009742022, 1.6023710966, 1.5254112482000002, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/518hg7kiAPL.jpg,Jesse Stone: Night Passage,,,,,,,,,,"[16.2056512198, 4.0567164167, 32.0279644757, '', '', '', '', '', '', '']","['Entertaining, good story, cast works well together', 'Very good movie, best of Tom Selleck, I highly recommend this movie, suspense, action and drama of the best performances of Tom Selleck, thanks Amazon.', 'I love the Jesse Stone books, and have really enjoyed all the Jesse Stone movies that Tom Selleck has made.', '', '', '', '', '', '', '']","Entertaining, good story, cast works well together",,"Very good movie, best of Tom Selleck, I highly recommend this movie, suspense, action and drama of the best performances of Tom Selleck, thanks Amazon.","I love the Jesse Stone books, and have really enjoyed all the Jesse Stone movies that Tom Selleck has made.",,,,,,,"[8, 2, 17, '', '', '', '', '', '', '']","[0.0427807487, 0.010695187200000001, 0.0909090909, '', '', '', '', '', '', '']","[4.0, 1.0, 9.0, '', '', '', '', '', '', '']",4.0,,1.0,9.0,,,,,,
2771339262,finalized,30,6/24/2020 20:14:15,3.67,1.193,3.83,1.128,3.47,1.056,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00005JPMZ,"[1.6592270136, 1.6050971746, 1.5361267328000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91vXjsklrTL.jpg,TMNT,,,,,,,,,,"[4.2745333551, 6.1006098294, 7.6155375183, '', '', '', '', '', '', '']","['amazing visuals, cool editing, and a great palette of colors and designs.', 'The animation is most impressive, and the backgrounds and character designs are very articulate.', 'Great action and it looks great.', '', '', '', '', '', '', '']","amazing visuals, cool editing, and a great palette of colors and designs.",,"The animation is most impressive, and the backgrounds and character designs are very articulate.",Great action and it looks great.,,,,,,,"[2, 3, 4, '', '', '', '', '', '', '']","[0.025, 0.0375, 0.05, '', '', '', '', '', '', '']","[2.0, 3.0, 5.0, '', '', '', '', '', '', '']",2.0,,3.0,5.0,,,,,,
2771339263,finalized,30,6/24/2020 21:08:17,4.4,0.917,3.57,1.023,3.77,1.023,3.53,1.056,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000P0J09C,"[1.6220599412999999, 1.5475538969, 1.5732396841, 1.5769335032, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81trsp4+MEL.jpg,Full Metal Jacket,,,,,,,,,,"[8.2634297589, 15.4013454378, 11.8397788224, 9.9012511016, '', '', '', '', '', '']","['One of the best movies ever depicting the Vietnam war, fantastic in all respects, directing, acting and scene creation.', 'Full Metal Jacket is one of the best films , Stanley Kubrick ever made.', '""This is a true masterpiece, a work of art, and the best war movie I have ever seen.', 'Love this Movie the quality is great.', '', '', '', '', '', '']","One of the best movies ever depicting the Vietnam war, fantastic in all respects, directing, acting and scene creation.",,"Full Metal Jacket is one of the best films , Stanley Kubrick ever made.","""This is a true masterpiece, a work of art, and the best war movie I have ever seen.",Love this Movie the quality is great.,,,,,,"[4, 8, 6, 5, '', '', '', '', '', '']","[0.0325203252, 0.0650406504, 0.0487804878, 0.0406504065, '', '', '', '', '', '']","[3.0, 6.0, 4.0, 4.0, '', '', '', '', '', '']",3.0,,6.0,4.0,4.0,,,,,


==> data/a1597209.csv <==
_unit_id,_unit_state,_trusted_judgments,_last_judgment_at,r1,r1:stddev,r2,r2:stddev,r3,r3:stddev,r4,r4:stddev,r5,r5:stddev,r6,r6:stddev,r7,r7:stddev,r8,r8:stddev,r9,r9:stddev,asin,helpful,main_image_url,product_title,r1_gold,r2_gold,r3_gold,r4_gold,r5_gold,r6_gold,r7_gold,r8_gold,r9_gold,score,sentence,sentence_1,sentence_10,sentence_2,sentence_3,sentence_4,sentence_5,sentence_6,sentence_7,sentence_8,sentence_9,support,support_frac,support_per,support_per_1,support_per_10,support_per_2,support_per_3,support_per_4,support_per_5,support_per_6,support_per_7,support_per_8,support_per_9
2772422945,finalized,30,6/25/2020 04:56:37,4.4,0.841,3.87,0.763,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B001SEQPGK,"[1.7122795582, 1.6838901043, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71KLvmtcN9L.jpg,Sony Cyber-shot DSC-W290 12 MP Digital Camera with 5x Optical Zoom and Super Steady Shot Image Stabilization,,,,,,,,,,"[6.7217640347, 48.0721225243, '', '', '', '', '', '', '', '']","['Easy menus, good battery life, simple point and shoot settings, good in all kinds of light.', 'Has very good pic quality and extremely easy to use.', '', '', '', '', '', '', '', '']","Easy menus, good battery life, simple point and shoot settings, good in all kinds of light.",,Has very good pic quality and extremely easy to use.,,,,,,,,"[3, 22, '', '', '', '', '', '', '', '']","[0.027522935800000002, 0.2018348624, '', '', '', '', '', '', '', '']","[2.0, 20.0, '', '', '', '', '', '', '', '']",2.0,,20.0,,,,,,,
2772422946,finalized,30,6/25/2020 05:09:04,4.17,0.86,3.83,0.734,4.07,0.814,3.93,0.814,4.27,0.929,3.8,0.98,3.8,0.833,0.0,0.0,0.0,0.0,B0011000R6,"[1.6521594524, 1.6717087030000002, 1.6760262251, 1.6261655092, 1.6534645557, 1.6579588652, 1.6291273832000002, '', '', '']",http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),,,,,,,,,,"[27.607131979400002, 12.9685719405, 10.8490377182, 43.5478193811, 25.5137079847, 21.3481687409, 31.1906068423, '', '', '']","['If you have to use on-camera flash, this device works very well for softening shadows, producing a more natural appearance.', 'The light quality is very good as fill flash.', 'Great product - easy to use, small enough to keep in most camera bags and it works!', 'It is a very nice flash diffuser for the pop-up flash.', 'The diffuser works great, eliminate or diffuse the hard shadow caused by the pop up flash creating more soft pictures.', 'This diffuser is a great inexpensive option to an external flash.', 'Works very well & is quite easy to attach!', '', '', '']","If you have to use on-camera flash, this device works very well for softening shadows, producing a more natural appearance.",,The light quality is very good as fill flash.,"Great product - easy to use, small enough to keep in most camera bags and it works!",It is a very nice flash diffuser for the pop-up flash.,"The diffuser works great, eliminate or diffuse the hard shadow caused by the pop up flash creating more soft pictures.",This diffuser is a great inexpensive option to an external flash.,Works very well & is quite easy to attach!,,,"[13, 6, 5, 21, 12, 10, 15, '', '', '']","[0.0622009569, 0.028708134000000003, 0.023923445, 0.1004784689, 0.057416267900000005, 0.04784689, 0.0717703349, '', '', '']","[6.0, 2.0, 2.0, 10.0, 5.0, 4.0, 7.0, '', '', '']",6.0,,2.0,2.0,10.0,5.0,4.0,7.0,,
2772422947,finalized,30,6/25/2020 05:07:22,3.73,1.093,3.93,0.998,3.83,1.067,3.6,1.052,3.77,0.955,3.87,1.087,0.0,0.0,0.0,0.0,0.0,0.0,B0001WE6U2,"[1.5756412745000001, 1.6621629, 1.6450858116, 1.4805698395, 1.5772001743000001, 1.6606932878, '', '', '', '']",http://ecx.images-amazon.com/images/I/71Y5cye6RCL.jpg,Nikon HB-32 Flower Type Lens Shade for 18-70mm DX Nikkor Lens,,,,,,,,,,"[15.8225330011, 2.1429418025, 6.3300055354, 16.2138390167, 13.8652678788, 4.2802007738, '', '', '', '']","['Bought this as a replacement and it fits and functions perfectly.', 'Fit perfectly on the 18-70 kit lens.', 'Fits my Nikon 18-135mm lens perfectly.', ""Works as advertised so I'm pleased."", 'This one fits perfectly and it a reasonable price.', 'Well constructed an fits nicely on mi 18-140mm Nikkor lens.', '', '', '', '']",Bought this as a replacement and it fits and functions perfectly.,,Fit perfectly on the 18-70 kit lens.,Fits my Nikon 18-135mm lens perfectly.,Works as advertised so I'm pleased.,This one fits perfectly and it a reasonable price.,Well constructed an fits nicely on mi 18-140mm Nikkor lens.,,,,"[8, 1, 3, 9, 7, 2, '', '', '', '']","[0.125, 0.015625, 0.046875, 0.140625, 0.109375, 0.03125, '', '', '', '']","[12.0, 1.0, 4.0, 14.0, 10.0, 3.0, '', '', '', '']",12.0,,1.0,4.0,14.0,10.0,3.0,,,
2772422948,finalized,30,6/25/2020 05:32:25,4.0,1.183,3.93,1.123,4.13,1.147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B001SLFN7U,"[1.6152986288, 1.4922343493, 1.6759843826, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61wRWjOX++L.jpg,CowboyStudio Hand Painted Blue and Purple Muslin Photo Backdrop,,,,,,,,,,"[6.1588622589, 9.1143468816, 2.1697262894, '', '', '', '', '', '', '']","[""Works very well for intended purpose and for that price, I don't even mind the color being a little off."", 'This is a nice backdrop, fairly well made.', 'the material used is really good plus the color coming out in pictures using flash and strobe is amazing <;<;', '', '', '', '', '', '', '']","Works very well for intended purpose and for that price, I don't even mind the color being a little off.",,"This is a nice backdrop, fairly well made.",the material used is really good plus the color coming out in pictures using flash and strobe is amazing <;<;,,,,,,,"[3, 5, 1, '', '', '', '', '', '', '']","[0.0517241379, 0.0862068966, 0.0172413793, '', '', '', '', '', '', '']","[5.0, 8.0, 1.0, '', '', '', '', '', '', '']",5.0,,8.0,1.0,,,,,,
2772422949,finalized,30,6/25/2020 05:46:08,3.93,0.929,3.73,0.892,3.93,0.854,4.07,0.854,4.07,0.854,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B001DKO7R8,"[1.6347452402, 1.6222163439, 1.5337212086, 1.6433659792, 1.5891934633, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,,,,,,,,,,"[6.2704163278, 8.2646249548, 15.1953119981, 4.2133878026, 10.0169420063, '', '', '', '', '']","['No problem, this adapter fits my Canon 7d with the Eye-Fi card with no issues.', 'Great product, simple, not too flashy.', 'The device works just as expected.', 'Works great with the Toshiba FlashAir WiFi SD card in my Olympus e620', 'Works perfectly and does exactly as it is advertised to do!', '', '', '', '', '']","No problem, this adapter fits my Canon 7d with the Eye-Fi card with no issues.",,"Great product, simple, not too flashy.",The device works just as expected.,Works great with the Toshiba FlashAir WiFi SD card in my Olympus e620,Works perfectly and does exactly as it is advertised to do!,,,,,"[3, 4, 8, 2, 5, '', '', '', '', '']","[0.027522935800000002, 0.036697247700000005, 0.07339449540000001, 0.0183486239, 0.0458715596, '', '', '', '', '']","[2.0, 3.0, 7.0, 1.0, 4.0, '', '', '', '', '']",2.0,,3.0,7.0,1.0,4.0,,,,
2772422950,finalized,30,6/25/2020 05:25:37,4.03,0.875,4.13,0.763,4.03,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0015DNIOG,"[1.6188946962, 1.6962722540000001, 1.5661700964, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61qxonlw3OL.jpg,Canon Battery Pack NB-6L,,,,,,,,,,"[18.5383215081, 17.6739378935, 19.6001047005, '', '', '', '', '', '', '']","['But the battery works great, just like the one that came with my camera.', 'It has really good battery life and is very reliable.', 'Works great, and this seller was extremely accommodating.', '', '', '', '', '', '', '']","But the battery works great, just like the one that came with my camera.",,It has really good battery life and is very reliable.,"Works great, and this seller was extremely accommodating.",,,,,,,"[9, 8, 10, '', '', '', '', '', '', '']","[0.0725806452, 0.064516129, 0.0806451613, '', '', '', '', '', '', '']","[7.0, 6.0, 8.0, '', '', '', '', '', '', '']",7.0,,6.0,8.0,,,,,,
2772422951,finalized,30,6/25/2020 05:00:16,3.87,1.056,4.27,0.814,3.8,0.945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00007E7K9,"[1.6620322466, 1.7015342712, 1.696336627, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,,,,,,,,,,"[36.4257153854, 15.536711134899999, 26.5124159758, '', '', '', '', '', '', '']","['Excellent bag, very sturdy and of very good quality.', ""Very well made, functional and fits my Canon T2i with 18-200mm lens just fine with a little room to spare in the bottom which can be taken up with the included velcro'd pad."", 'Good quality and fits camera very well', '', '', '', '', '', '', '']","Excellent bag, very sturdy and of very good quality.",,"Very well made, functional and fits my Canon T2i with 18-200mm lens just fine with a little room to spare in the bottom which can be taken up with the included velcro'd pad.",Good quality and fits camera very well,,,,,,,"[17, 7, 12, '', '', '', '', '', '', '']","[0.0821256039, 0.0338164251, 0.0579710145, '', '', '', '', '', '', '']","[8.0, 3.0, 5.0, '', '', '', '', '', '', '']",8.0,,3.0,5.0,,,,,,
2772422952,finalized,30,6/25/2020 04:57:58,4.03,0.875,4.1,0.831,3.87,0.921,4.2,0.872,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B001196MG0,"[1.6345729828, 1.648634553, 1.4970465899, 1.6893800497, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/11+6ow0DIwL.jpg,"Savage 107X12-1 Seamless Background Paper, 107-Inch x 12 Yards - Super White",,,,,,,,,,"[16.7184673557, 12.7009979828, 18.3169421782, 4.3915824156, '', '', '', '', '', '']","['Excellent quality and versatility.', 'Great product - crisp, clean white.', 'Looks very good and is packaged very well.', 'Great color and is very easy to use for seamless setups. ...', '', '', '', '', '', '']",Excellent quality and versatility.,,"Great product - crisp, clean white.",Looks very good and is packaged very well.,Great color and is very easy to use for seamless setups. ...,,,,,,"[8, 6, 10, 2, '', '', '', '', '', '']","[0.07619047620000001, 0.0571428571, 0.0952380952, 0.019047619000000002, '', '', '', '', '', '']","[7.0, 5.0, 9.0, 1.0, '', '', '', '', '', '']",7.0,,5.0,9.0,1.0,,,,,
2772422953,finalized,30,6/25/2020 05:01:03,4.0,0.856,3.5,1.057,3.63,1.016,3.47,1.056,3.77,1.086,4.17,0.934,4.1,0.831,0.0,0.0,0.0,0.0,B001K5UQX0,"[1.5817792416, 1.2790170908, 1.6203147172999999, 1.3723570108, 1.5284953117, 1.6401151419, 1.6252427101, '', '', '']",http://ecx.images-amazon.com/images/I/51I+oONHYKL.jpg,"Opteka 0.20X Professional Super AF Fisheye Lens for Nikon D4s, D4, D3x, Df, D810, D800, D750, D610, D600, D7200, D7100, D7000, D5500, D5300, D5200, D5100, D3300, D3200 and D3100 Digital SLR Cameras",,,,,,,,,,"[11.9363091385, 15.911356515, 10.3126212885, 12.8614710627, 13.2280006165, 2.1004459341, 6.2158223657, '', '', '']","[""As for image quality, it's great."", 'Very happy with this purchase.', 'Very good price for the lens thanks again', 'Overall, I am happy with this product.', 'I love the quality of this product.', 'Fits perfectly well worth, beautiful pictures/videos would recommend.', 'Easy to use and pictures turn out great.', '', '', '']","As for image quality, it's great.",,Very happy with this purchase.,Very good price for the lens thanks again,"Overall, I am happy with this product.",I love the quality of this product.,"Fits perfectly well worth, beautiful pictures/videos would recommend.",Easy to use and pictures turn out great.,,,"[6, 11, 5, 8, 7, 1, 3, '', '', '']","[0.0769230769, 0.141025641, 0.06410256410000001, 0.1025641026, 0.0897435897, 0.012820512800000001, 0.0384615385, '', '', '']","[7.0, 14.0, 6.0, 10.0, 8.0, 1.0, 3.0, '', '', '']",7.0,,14.0,6.0,10.0,8.0,1.0,3.0,,
2772422954,finalized,30,6/25/2020 05:09:44,3.77,0.844,3.97,0.836,3.93,0.772,3.9,0.87,3.9,0.907,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0015450T6,"[1.6483801603, 1.6771554947, 1.6416484117999999, 1.6494709253000002, 1.6556588411000002, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",,,,,,,,,,"[120.6315543642, 13.0320051952, 121.996738378, 101.6853141181, 89.4757957072, '', '', '', '', '']","['Good product, easy to setup, easy to work with.', 'Great product and easy setup The best photo booth kit in the market.', 'The assembly was easy, the instructions were very clear, and the proper positioning is easy to achieve.', 'This is a GREAT system-easy to use and very flexible!!!!!!', 'It is sturdy, easy to assemble, great lighting.', '', '', '', '', '']","Good product, easy to setup, easy to work with.",,Great product and easy setup The best photo booth kit in the market.,"The assembly was easy, the instructions were very clear, and the proper positioning is easy to achieve.",This is a GREAT system-easy to use and very flexible!!!!!!,"It is sturdy, easy to assemble, great lighting.",,,,,"[57, 6, 58, 48, 42, '', '', '', '', '']","[0.2126865672, 0.0223880597, 0.2164179104, 0.1791044776, 0.15671641790000002, '', '', '', '', '']","[21.0, 2.0, 21.0, 17.0, 15.0, '', '', '', '', '']",21.0,,2.0,21.0,17.0,15.0,,,,
2772422955,finalized,30,6/25/2020 04:53:23,3.9,1.106,3.9,1.106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00092KD9C,"[1.6249246597, 1.6800521612, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61rxbuyb3gL.jpg,OP/TECH USA 1504372 Pro Loop Strap (Royal),,,,,,,,,,"[62.139978555, 50.0854966343, '', '', '', '', '', '', '', '']","['This is a very comfortable strap and is constructed very well.', 'Great fit, excellent feel, well made, etc.', '', '', '', '', '', '', '', '']",This is a very comfortable strap and is constructed very well.,,"Great fit, excellent feel, well made, etc.",,,,,,,,"[30, 23, '', '', '', '', '', '', '', '']","[0.1948051948, 0.1493506494, '', '', '', '', '', '', '', '']","[19.0, 14.0, '', '', '', '', '', '', '', '']",19.0,,14.0,,,,,,,
2772422956,finalized,30,6/25/2020 04:55:36,3.7,1.005,3.43,1.086,4.13,0.806,3.97,0.795,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00013M6NU,"[1.5336949825000001, 1.3719676733, 1.6796045303, 1.6302675009, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41XR3APDJBL.jpg,Nikon MH-61 Battery Charger for Nikon EN-EL5 Batteries,,,,,,,,,,"[11.3961916866, 14.4629980357, 6.530280117, 10.4077849699, '', '', '', '', '', '']","['This is exactly what I had before and it works great.', 'so I ordered this and it worked just fine.', 'Very reasonable price, and the battery charger works perfectly.', 'Charges well and is very easy to use.', '', '', '', '', '', '']",This is exactly what I had before and it works great.,,so I ordered this and it worked just fine.,"Very reasonable price, and the battery charger works perfectly.",Charges well and is very easy to use.,,,,,,"[6, 9, 3, 5, '', '', '', '', '', '']","[0.0714285714, 0.1071428571, 0.0357142857, 0.059523809500000004, '', '', '', '', '', '']","[7.0, 10.0, 3.0, 5.0, '', '', '', '', '', '']",7.0,,10.0,3.0,5.0,,,,,
2772422957,finalized,30,6/25/2020 05:07:11,4.1,0.943,3.8,0.792,3.6,0.8,3.73,0.814,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0009PEU3Y,"[1.7104905844, 1.6454614401, 1.5482721329, 1.6312912703, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61MrefGvNiL.jpg,"Nikon MH-18a Quick Battery Charger for the EN-EL3e Battery compatible with Nikon D80, D200, D300 and D700 Digital SLR Cameras",,,,,,,,,,"[4.474155021, 6.3321736892, 11.5590514277, 10.4175902725, '', '', '', '', '', '']","['Nikon battery charger works like all Nikon products, excellent and without problems.', 'It fits and works great, no surprise since its an original Nikon product.', 'It works perfectly, arrived packaged well.', 'Like a Nikon product it just plain works, and works perfectly.', '', '', '', '', '', '']","Nikon battery charger works like all Nikon products, excellent and without problems.",,"It fits and works great, no surprise since its an original Nikon product.","It works perfectly, arrived packaged well.","Like a Nikon product it just plain works, and works perfectly.",,,,,,"[2, 3, 6, 5, '', '', '', '', '', '']","[0.0298507463, 0.0447761194, 0.0895522388, 0.0746268657, '', '', '', '', '', '']","[2.0, 4.0, 8.0, 7.0, '', '', '', '', '', '']",2.0,,4.0,8.0,7.0,,,,,
2772422958,finalized,30,6/25/2020 05:21:27,4.0,1.065,4.17,1.128,3.33,1.135,4.2,0.872,3.6,1.143,4.33,1.075,3.57,1.086,4.03,0.983,0.0,0.0,B0007QKMQY,"[1.6540213823, 1.6765147448, 1.5408900976000002, 1.6669300795000002, 1.5603934526, 1.679579854, 1.5968948603, 1.6627311706999999, '', '']",http://ecx.images-amazon.com/images/I/51G31QKNJFL.jpg,Canon Digital Rebel XT 8MP Digital SLR Camera,,,,,,,,,,"[51.0531943999, 21.7075627959, 61.2078993285, 43.0433506279, 56.5261201028, 8.7068482743, 50.4492243375, 47.1688989193, '', '']","['Camera works great and the pictures are awesome.', ""It's incredibly easy to use and the auto-focus works perfectly."", 'We are very pleased with this camera.', ""Don't get me wrong, this is a GREAT camera that takes excellent pictures and works as advertised."", 'Is a really great camera absolutly love it.', 'The user-interface and LCD is good and easy to work with, and I find Battery life is good.', 'It was a great camera and served our purpose well.', 'This camera is easy to use and produces  wonderful results!', '', '']",Camera works great and the pictures are awesome.,,It's incredibly easy to use and the auto-focus works perfectly.,We are very pleased with this camera.,"Don't get me wrong, this is a GREAT camera that takes excellent pictures and works as advertised.",Is a really great camera absolutly love it.,"The user-interface and LCD is good and easy to work with, and I find Battery life is good.",It was a great camera and served our purpose well.,This camera is easy to use and produces  wonderful results!,,"[24, 10, 32, 20, 29, 4, 25, 22, '', '']","[0.2086956522, 0.0869565217, 0.2782608696, 0.1739130435, 0.252173913, 0.0347826087, 0.2173913043, 0.1913043478, '', '']","[20.0, 8.0, 27.0, 17.0, 25.0, 3.0, 21.0, 19.0, '', '']",20.0,,8.0,27.0,17.0,25.0,3.0,21.0,19.0,
2772422959,finalized,30,6/25/2020 05:33:52,4.13,0.884,4.1,0.87,4.0,0.816,4.17,0.82,4.1,0.87,4.17,0.86,4.13,0.806,0.0,0.0,0.0,0.0,B0007U00XK,"[1.7271040678, 1.6809979677, 1.6934484243, 1.6733378172000002, 1.6685150862, 1.6691337823999999, 1.6872028112000002, '', '', '']",http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,,,,,,,,,,"[6.8092458579, 21.7946943379, 11.0186392829, 25.9750675285, 66.8123735301, 28.0336775054, 15.3408341768, '', '', '']","['This lens is well constructed of High quality materials & High quality glass that captures superb photos instantly visible in your cameras view screne.', 'The lens feels very well made and sturdy; the photos are sharp.', 'Lens is built well, has a professional feel to it and focuses very quick.', 'Overall the Sigma 10-20mm is an excellent well made lens and worth the money.', 'The picture quality is excellent, and the handling is great.', 'Excellent optical performance for the money you pay.', 'The quality is great and the ability to zoom between 10-20mm is great.', '', '', '']",This lens is well constructed of High quality materials & High quality glass that captures superb photos instantly visible in your cameras view screne.,,The lens feels very well made and sturdy; the photos are sharp.,"Lens is built well, has a professional feel to it and focuses very quick.",Overall the Sigma 10-20mm is an excellent well made lens and worth the money.,"The picture quality is excellent, and the handling is great.",Excellent optical performance for the money you pay.,The quality is great and the ability to zoom between 10-20mm is great.,,,"[3, 10, 5, 12, 31, 13, 7, '', '', '']","[0.014634146300000001, 0.0487804878, 0.0243902439, 0.0585365854, 0.15121951220000002, 0.0634146341, 0.0341463415, '', '', '']","[1.0, 4.0, 2.0, 5.0, 15.0, 6.0, 3.0, '', '', '']",1.0,,4.0,2.0,5.0,15.0,6.0,3.0,,
2772422960,finalized,30,6/25/2020 05:23:02,4.1,1.075,3.6,0.917,4.07,0.892,3.83,0.969,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000AO3L84,"[1.7011047602, 1.657161355, 1.7099021673, 1.5360279083, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41XAEKR9D1L.jpg,Canon 430EX Speedlite Flash for Canon EOS SLR Cameras - Older Version,,,,,,,,,,"[35.4990370449, 36.2657043638, 15.6514628308, 34.2666118266, '', '', '', '', '', '']","['The flash is great- smooth swivel and easy to use manual and TTL functions.', 'The flash is easy to learn and use.', 'It works great, recyles fast, excellent tilt and twist flash head.', 'I was pleased to find that its many features are relatively easy to use.', '', '', '', '', '', '']",The flash is great- smooth swivel and easy to use manual and TTL functions.,,The flash is easy to learn and use.,"It works great, recyles fast, excellent tilt and twist flash head.",I was pleased to find that its many features are relatively easy to use.,,,,,,"[16, 17, 7, 18, '', '', '', '', '', '']","[0.0758293839, 0.0805687204, 0.0331753555, 0.0853080569, '', '', '', '', '', '']","[7.0, 8.0, 3.0, 8.0, '', '', '', '', '', '']",7.0,,8.0,3.0,8.0,,,,,
2772422961,finalized,30,6/25/2020 05:03:24,4.0,0.966,4.1,0.907,4.03,0.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000ME8R22,"[1.6608576775000001, 1.6960064173, 1.6931782961000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61qnkfCQ2kL.jpg,"Sony NPFH50 H Series Actiforce Hybrid InfoLithium Battery for most Sony Camcorders and A230, A330 and A380 Alpha DSLR (Retail Packaging)",,,,,,,,,,"[12.8425089773, 2.2087229144, 11.0160029519, '', '', '', '', '', '', '']","['The battery is of good quality.', 'Very good - light - easy to use - must have a couple and fits right in your pocket - I recommend that Travel charger its perfect for these small batterys', 'Excellent quality as original battery.', '', '', '', '', '', '', '']",The battery is of good quality.,,Very good - light - easy to use - must have a couple and fits right in your pocket - I recommend that Travel charger its perfect for these small batterys,Excellent quality as original battery.,,,,,,,"[6, 1, 5, '', '', '', '', '', '', '']","[0.0674157303, 0.0112359551, 0.056179775300000005, '', '', '', '', '', '', '']","[6.0, 1.0, 5.0, '', '', '', '', '', '', '']",6.0,,1.0,5.0,,,,,,
2772422962,finalized,30,6/25/2020 04:56:12,4.27,0.892,4.1,0.87,4.47,0.718,4.3,0.737,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000ONDRFS,"[1.6639945507, 1.6162196398000002, 1.7034574747, 1.6390410662, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,,,,,,,,,,"[47.2226690946, 73.9695659977, 37.7960022157, 58.7547230883, '', '', '', '', '', '']","['It has a good quality picture and is easy to use.', 'this is such a great product and very easy to use.', 'It is easy to use, very compact, and takes good quality video for a camera of this size/price.', 'The camera works as intended, it is easy to use und the video is clear.', '', '', '', '', '', '']",It has a good quality picture and is easy to use.,,this is such a great product and very easy to use.,"It is easy to use, very compact, and takes good quality video for a camera of this size/price.","The camera works as intended, it is easy to use und the video is clear.",,,,,,"[22, 36, 17, 28, '', '', '', '', '', '']","[0.1466666667, 0.24, 0.1133333333, 0.1866666667, '', '', '', '', '', '']","[14.0, 24.0, 11.0, 18.0, '', '', '', '', '', '']",14.0,,24.0,11.0,18.0,,,,,
2772422963,finalized,30,6/25/2020 05:29:11,4.37,0.836,4.07,0.814,4.13,0.763,3.9,0.87,3.9,0.978,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000NP46K2,"[1.707877636, 1.6432987452, 1.7028516531, 1.6414059401, 1.6475635767, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,,,,,,,,,,"[4.4639068467000005, 18.95908156, 15.5547581495, 33.6468168203, 16.9181651624, '', '', '', '', '']","['Clarity ad color are excellent edge-to-edge, and the F2.8 offers lots of depth-of-field flexibility and variable light capability.', 'The build quality of this lens is superb (as it should be).', 'Beautiful lens - provides crisp images at all apertures.', 'The quality of this lens is just incredible.', 'Colors and contrast are very good!', '', '', '', '', '']","Clarity ad color are excellent edge-to-edge, and the F2.8 offers lots of depth-of-field flexibility and variable light capability.",,The build quality of this lens is superb (as it should be).,Beautiful lens - provides crisp images at all apertures.,The quality of this lens is just incredible.,Colors and contrast are very good!,,,,,"[2, 9, 7, 16, 8, '', '', '', '', '']","[0.0131578947, 0.0592105263, 0.046052631600000005, 0.1052631579, 0.0526315789, '', '', '', '', '']","[1.0, 5.0, 4.0, 10.0, 5.0, '', '', '', '', '']",1.0,,5.0,4.0,10.0,5.0,,,,
2772422964,finalized,30,6/25/2020 04:54:49,4.33,0.745,4.0,0.894,3.47,1.176,3.87,0.884,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00005LEOH,"[1.6732667685, 1.6877521276, 1.6220836639, 1.626452446, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,,,,,,,,,,"[15.1511577126, 4.3852362136, 22.7249303564, 18.6682911012, '', '', '', '', '', '']","['This is a very sharp, fast lens yielding detailed, accurate colorful images.', 'Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens is a very good quality lens.', '""This lens is great, and iffy at the same time.', ""It's very well constructed and takes great picture too."", '', '', '', '', '', '']","This is a very sharp, fast lens yielding detailed, accurate colorful images.",,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens is a very good quality lens.,"""This lens is great, and iffy at the same time.",It's very well constructed and takes great picture too.,,,,,,"[7, 2, 11, 9, '', '', '', '', '', '']","[0.0654205607, 0.018691588800000002, 0.1028037383, 0.0841121495, '', '', '', '', '', '']","[6.0, 1.0, 10.0, 8.0, '', '', '', '', '', '']",6.0,,1.0,10.0,8.0,,,,,
2772422965,finalized,30,6/25/2020 04:54:04,3.77,1.055,3.6,0.987,3.73,0.854,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0671700758,"[1.5886967182, 1.570769906, 1.5439909697, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",,,,,,,,,,"[14.0171440875, 15.7492125854, 17.2667119247, '', '', '', '', '', '', '']","['This is one of the BEST ever common sense ""self help"" books ever written!', 'It is one of the best, most helpful books I have ever read.', ""It's an excellent book that I highly recommend."", '', '', '', '', '', '', '']","This is one of the BEST ever common sense ""self help"" books ever written!",,"It is one of the best, most helpful books I have ever read.",It's an excellent book that I highly recommend.,,,,,,,"[7, 8, 9, '', '', '', '', '', '', '']","[0.0578512397, 0.0661157025, 0.07438016530000001, '', '', '', '', '', '', '']","[5.0, 6.0, 7.0, '', '', '', '', '', '', '']",5.0,,6.0,7.0,,,,,,
2772422966,finalized,30,6/25/2020 05:04:20,3.87,0.884,4.0,1.0,3.87,0.884,4.1,0.831,4.07,0.892,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0062065254,"[1.5656319857, 1.4504324198, 1.5578435659, 1.6489367485000002, 1.5620552301, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,,,,,,,,,,"[9.7950020747, 15.7213109313, 13.6108048586, 8.4696601946, 11.7137466952, '', '', '', '', '']","['The story is powerful, and the writing is amazing.', 'As I got in to the book, I found the people interesting, the characters believable and genuinely liked the book.', 'This is a wonderfully told story and I highly recommend ithly recommend it', 'Great skill, good stories, good editing, paced well, etc.', 'Interesting story and very well written and though provoking.', '', '', '', '', '']","The story is powerful, and the writing is amazing.",,"As I got in to the book, I found the people interesting, the characters believable and genuinely liked the book.",This is a wonderfully told story and I highly recommend ithly recommend it,"Great skill, good stories, good editing, paced well, etc.",Interesting story and very well written and though provoking.,,,,,"[5, 9, 7, 4, 6, '', '', '', '', '']","[0.0526315789, 0.09473684210000001, 0.0736842105, 0.0421052632, 0.06315789470000001, '', '', '', '', '']","[5.0, 9.0, 7.0, 4.0, 6.0, '', '', '', '', '']",5.0,,9.0,7.0,4.0,6.0,,,,
2772422967,finalized,30,6/25/2020 05:27:59,3.43,0.955,3.83,0.86,3.63,0.836,4.17,0.934,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0671015206,"[1.4499936104, 1.519898057, 1.5735121965, 1.5910354853, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,,,,,,,,,,"[6.984078691000001, 5.6213800031000005, 3.9476184129, 2.0068725786, '', '', '', '', '', '']","['I enjoyed this book very much.', 'This is an excellent study on the habits of real life millionaires.', 'Informative book for me and easy to read.', 'This is an excellent read, and the authors offer sound, data-driven advice, if consumers are ready to hear it.', '', '', '', '', '', '']",I enjoyed this book very much.,,This is an excellent study on the habits of real life millionaires.,Informative book for me and easy to read.,"This is an excellent read, and the authors offer sound, data-driven advice, if consumers are ready to hear it.",,,,,,"[4, 3, 2, 1, '', '', '', '', '', '']","[0.0701754386, 0.0526315789, 0.0350877193, 0.0175438596, '', '', '', '', '', '']","[7.0, 5.0, 3.0, 1.0, '', '', '', '', '', '']",7.0,,5.0,3.0,1.0,,,,,
2772422968,finalized,30,6/25/2020 05:27:15,3.83,1.186,3.77,1.116,3.73,0.892,3.73,0.964,3.73,0.929,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0451414047,"[1.5249201059000002, 1.5310839415, 1.5879379511, 1.5330170393, 1.5319904089, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",,,,,,,,,,"[43.3110260003, 37.8903396126, 16.0081180924, 18.9810604813, 36.0277939718, '', '', '', '', '']","['I truly enjoyed the book-it is a great tribute to Selena and I feel her fans will love it.', ""It's really a great book and I feel so much closer to Chris and Selena after reading this."", 'This book is excellent and very well written.', 'To Selena With Love by Chris Perez was an amazing book to read!', 'Great book thank you very much  we really enjoyed it.', '', '', '', '', '']",I truly enjoyed the book-it is a great tribute to Selena and I feel her fans will love it.,,It's really a great book and I feel so much closer to Chris and Selena after reading this.,This book is excellent and very well written.,To Selena With Love by Chris Perez was an amazing book to read!,Great book thank you very much  we really enjoyed it.,,,,,"[23, 20, 8, 10, 19, '', '', '', '', '']","[0.17557251910000002, 0.1526717557, 0.0610687023, 0.0763358779, 0.14503816790000001, '', '', '', '', '']","[17.0, 15.0, 6.0, 7.0, 14.0, '', '', '', '', '']",17.0,,15.0,6.0,7.0,14.0,,,,
2772422969,finalized,30,6/25/2020 05:30:06,3.83,0.969,3.5,1.025,3.9,0.943,3.6,0.841,3.87,0.991,3.6,0.952,0.0,0.0,0.0,0.0,0.0,0.0,0761165975,"[1.6182876825, 1.3006426096, 1.6042770147, 1.5818024874, 1.6118305922, 1.53226614, '', '', '', '']",http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,,,,,,,,,,"[6.1759653044, 34.1165260586, 34.5436291984, 41.7780029216, 24.5561533894, 41.7276558424, '', '', '', '']","['Easy to read, easy to follow, easy to use.', 'This came in SO handy for planning my wedding!', ""The planner / organizer is very thorough and will be helpful to see from the bride's perspective about planning a wedding."", 'It is a great tool for helping to plan your wedding.', 'It is a great tool and reference, and I highly recommend it!!', 'It is a very helpful organizer!', '', '', '', '']","Easy to read, easy to follow, easy to use.",,This came in SO handy for planning my wedding!,The planner / organizer is very thorough and will be helpful to see from the bride's perspective about planning a wedding.,It is a great tool for helping to plan your wedding.,"It is a great tool and reference, and I highly recommend it!!",It is a very helpful organizer!,,,,"[3, 23, 17, 21, 12, 22, '', '', '', '']","[0.0133333333, 0.1022222222, 0.0755555556, 0.0933333333, 0.0533333333, 0.09777777780000001, '', '', '', '']","[1.0, 10.0, 7.0, 9.0, 5.0, 9.0, '', '', '', '']",1.0,,10.0,7.0,9.0,5.0,9.0,,,
2772422970,finalized,30,6/25/2020 04:52:31,4.07,1.093,3.53,1.056,3.8,0.909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0553386697,"[1.6138842106, 1.5783653259000001, 1.607956171, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,,,,,,,,,,"[18.4523238645, 33.7101138134, 22.4286944912, '', '', '', '', '', '', '']","['Very informative, easy to read, good examples and practical strategies you can immediately implement', 'the material is so easy to apply...great stuff and a must read.', 'Very easy read, has some illustrations to help further demonstrate stuff, etc.', '', '', '', '', '', '', '']","Very informative, easy to read, good examples and practical strategies you can immediately implement",,the material is so easy to apply...great stuff and a must read.,"Very easy read, has some illustrations to help further demonstrate stuff, etc.",,,,,,,"[9, 17, 11, '', '', '', '', '', '', '']","[0.06, 0.1133333333, 0.0733333333, '', '', '', '', '', '', '']","[6.0, 11.0, 7.0, '', '', '', '', '', '', '']",6.0,,11.0,7.0,,,,,,
2772422971,finalized,30,6/25/2020 05:28:10,3.83,1.067,3.77,0.955,3.77,0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0399162089,"[1.6222236156, 1.5855206251, 1.5525935888, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,,,,,,,,,,"[4.1323402628, 19.9644726859, 23.214959416, '', '', '', '', '', '', '']","[""This is a great coloring book - and great entertainment even if you don't color."", 'I LOVE this creative coloring book and its amazing art!', 'This coloring book is Awesome!', '', '', '', '', '', '', '']",This is a great coloring book - and great entertainment even if you don't color.,,I LOVE this creative coloring book and its amazing art!,This coloring book is Awesome!,,,,,,,"[2, 10, 12, '', '', '', '', '', '', '']","[0.0158730159, 0.0793650794, 0.0952380952, '', '', '', '', '', '', '']","[1.0, 7.0, 9.0, '', '', '', '', '', '', '']",1.0,,7.0,9.0,,,,,,
2772422972,finalized,30,6/25/2020 04:53:20,3.93,0.998,3.6,0.987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0618871713,"[1.5665360689, 1.6015626192, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,,,,,,,,,,"[21.5676726548, 10.1341164389, '', '', '', '', '', '', '', '']","['In fact this book has wonderful depth and the illustrations are an integral part of a superb whole.', 'The drawings are so good and so detailed and witty, they warrant attention all their own.', '', '', '', '', '', '', '', '']",In fact this book has wonderful depth and the illustrations are an integral part of a superb whole.,,"The drawings are so good and so detailed and witty, they warrant attention all their own.",,,,,,,,"[11, 5, '', '', '', '', '', '', '', '']","[0.08943089430000001, 0.0406504065, '', '', '', '', '', '', '', '']","[8.0, 4.0, '', '', '', '', '', '', '', '']",8.0,,4.0,,,,,,,
2772422973,finalized,30,6/25/2020 04:55:48,3.97,1.08,3.9,0.943,3.8,0.872,3.77,0.844,3.6,0.952,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0553391135,"[1.5397655964, 1.5057586432, 1.5280306339, 1.5883418322, 1.5366927385, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,,,,,,,,,,"[13.3745739907, 38.801841904, 33.9993486229, 6.0053346797, 17.1444306836, '', '', '', '', '']","[""another great story from Mrs. Macomber...can't wait till the next one...she has the knack for keeping it flowing and interesting...delivery was great and book was in great condition..."", ""As always Debbie Macomber has written a sweet book that entertains and makes you glad you've taken the time to read it."", ""This book was very good - certainly holds your interest as do all Debbie Macomber's books"", 'An excellent book for those who enjoy love stories!', ""This was a wonderful book - as are all of Debbie Macomber's books."", '', '', '', '', '']",another great story from Mrs. Macomber...can't wait till the next one...she has the knack for keeping it flowing and interesting...delivery was great and book was in great condition...,,As always Debbie Macomber has written a sweet book that entertains and makes you glad you've taken the time to read it.,This book was very good - certainly holds your interest as do all Debbie Macomber's books,An excellent book for those who enjoy love stories!,This was a wonderful book - as are all of Debbie Macomber's books.,,,,,"[7, 21, 18, 3, 9, '', '', '', '', '']","[0.0619469027, 0.18584070800000002, 0.1592920354, 0.0265486726, 0.0796460177, '', '', '', '', '']","[6.0, 18.0, 15.0, 2.0, 7.0, '', '', '', '', '']",6.0,,18.0,15.0,2.0,7.0,,,,
2772422974,finalized,30,6/25/2020 05:03:12,3.93,1.093,3.83,1.157,3.73,1.181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,076362344X,"[1.5252153873, 1.5854431391000001, 1.6416773796, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41FcN69t78L.jpg,Ish (Creatrilogy),,,,,,,,,,"[13.1854454731, 9.9815045885, 6.3103431439, '', '', '', '', '', '', '']","['I really liked this book and felt the illustrations were also very good.', 'This is a wonderful and encouraging book for children and parents alike.', 'The colors are vibrant and the quality of the book/binding is great.', '', '', '', '', '', '', '']",I really liked this book and felt the illustrations were also very good.,,This is a wonderful and encouraging book for children and parents alike.,The colors are vibrant and the quality of the book/binding is great.,,,,,,,"[7, 5, 3, '', '', '', '', '', '', '']","[0.0823529412, 0.058823529400000005, 0.0352941176, '', '', '', '', '', '', '']","[8.0, 5.0, 3.0, '', '', '', '', '', '', '']",8.0,,5.0,3.0,,,,,,
2772422975,finalized,30,6/25/2020 04:53:00,3.53,0.884,3.83,0.86,3.43,1.086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,014312417X,"[1.5680651665, 1.5730224848, 1.5979508162, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,,,,,,,,,,"[17.672120756600002, 3.9457756772, 2.0199708947, '', '', '', '', '', '', '']","['its an awesome book and has a great message.', ""Great book and wonderful read just like all of Robert Greene's others."", 'Clear reading and easy to understand', '', '', '', '', '', '', '']",its an awesome book and has a great message.,,Great book and wonderful read just like all of Robert Greene's others.,Clear reading and easy to understand,,,,,,,"[9, 2, 1, '', '', '', '', '', '', '']","[0.1071428571, 0.0238095238, 0.0119047619, '', '', '', '', '', '', '']","[10.0, 2.0, 1.0, '', '', '', '', '', '', '']",10.0,,2.0,1.0,,,,,,
2772422976,finalized,30,6/25/2020 05:33:20,3.53,0.921,3.83,0.969,3.73,0.892,3.53,0.957,3.8,0.909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1402241372,"[1.5665850639, 1.5714318752, 1.6016361713, 1.4227327108, 1.5591772795, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,,,,,,,,,,"[13.7255264932, 11.8193770609, 8.1078516515, 39.0312815508, 40.8848624589, '', '', '', '', '']","['A very engaging story and great characters', ""It's well-researched historical fiction told in an engaging and often mesmerizing way and the characters are worth reading about and caring for, in both centuries."", 'Excellent writing of historical facts makes very good reading.', 'i loved this book...but then i have loved knowing this author and the books she brings to us.', 'This is an excellent story - a very engaging read.', '', '', '', '', '']",A very engaging story and great characters,,"It's well-researched historical fiction told in an engaging and often mesmerizing way and the characters are worth reading about and caring for, in both centuries.",Excellent writing of historical facts makes very good reading.,i loved this book...but then i have loved knowing this author and the books she brings to us.,This is an excellent story - a very engaging read.,,,,,"[7, 6, 4, 23, 21, '', '', '', '', '']","[0.0426829268, 0.0365853659, 0.0243902439, 0.1402439024, 0.12804878050000001, '', '', '', '', '']","[4.0, 3.0, 2.0, 14.0, 12.0, '', '', '', '', '']",4.0,,3.0,2.0,14.0,12.0,,,,
2772422977,finalized,30,6/25/2020 05:03:55,3.8,0.98,3.73,0.998,3.83,0.969,3.57,1.086,3.93,0.892,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0064430170,"[1.572142005, 1.539896965, 1.5219608545, 1.4139728545999999, 1.5700459480000002, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61ZfoLVFjnL.jpg,Goodnight Moon,,,,,,,,,,"[3.9424632423, 7.6435918005, 11.2656556913, 11.769544302, 5.9018721637, '', '', '', '', '']","[""It's a classic and a wonderful infant/toddler book."", 'Such a cute book and I recommend this for all young children.', ""I love reading this book it's a classic and a favorite of my boys and now I read it to my grandsons!!"", 'I love this book and now my son does too.', 'THE BOOK HAS AN ENJOYABLE RHYTHM THAT MAKES LITTLE ONES SMILE AND PARENTS TOO!', '', '', '', '', '']",It's a classic and a wonderful infant/toddler book.,,Such a cute book and I recommend this for all young children.,I love reading this book it's a classic and a favorite of my boys and now I read it to my grandsons!!,I love this book and now my son does too.,THE BOOK HAS AN ENJOYABLE RHYTHM THAT MAKES LITTLE ONES SMILE AND PARENTS TOO!,,,,,"[2, 4, 6, 7, 3, '', '', '', '', '']","[0.0235294118, 0.0470588235, 0.0705882353, 0.0823529412, 0.0352941176, '', '', '', '', '']","[2.0, 4.0, 7.0, 8.0, 3.0, '', '', '', '', '']",2.0,,4.0,7.0,8.0,3.0,,,,
2772422978,finalized,30,6/25/2020 04:55:35,3.73,1.123,3.9,1.044,3.67,1.011,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0061208493,"[1.6102730036000001, 1.5931881666, 1.5528293847999999, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,,,,,,,,,,"[14.3036642707, 22.1204161573, 29.0253102263, '', '', '', '', '', '', '']","['Awesome book, awesome quality.', 'The book is pleasingly produced, and the content, of course, is excellent.', 'Well pleased with this book and great service.', '', '', '', '', '', '', '']","Awesome book, awesome quality.",,"The book is pleasingly produced, and the content, of course, is excellent.",Well pleased with this book and great service.,,,,,,,"[7, 11, 15, '', '', '', '', '', '', '']","[0.0573770492, 0.0901639344, 0.1229508197, '', '', '', '', '', '', '']","[5.0, 9.0, 12.0, '', '', '', '', '', '', '']",5.0,,9.0,12.0,,,,,,
2772422979,finalized,30,6/25/2020 05:04:44,4.1,1.012,4.0,0.966,3.63,1.11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0399157867,"[1.5937968492999999, 1.5834639072, 1.4427434206, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,,,,,,,,,,"[2.0120994665, 15.9405110268, 20.7952860999, '', '', '', '', '', '', '']","[""An easy read that's engaging with a bit of humor, perfect for a relaxing read."", 'a great writer, keeps you involved in the story and you believe the characters, wonderful writer, love her books, great buy', 'I love Sue Grafton and enjoy all her books.', '', '', '', '', '', '', '']","An easy read that's engaging with a bit of humor, perfect for a relaxing read.",,"a great writer, keeps you involved in the story and you believe the characters, wonderful writer, love her books, great buy",I love Sue Grafton and enjoy all her books.,,,,,,,"[1, 8, 12, '', '', '', '', '', '', '']","[0.0104166667, 0.0833333333, 0.125, '', '', '', '', '', '', '']","[1.0, 8.0, 12.0, '', '', '', '', '', '', '']",1.0,,8.0,12.0,,,,,,
2772422980,finalized,30,6/25/2020 05:20:46,3.87,1.024,3.73,0.854,3.1,1.248,3.67,0.943,4.0,0.775,3.93,0.998,4.3,0.862,0.0,0.0,0.0,0.0,0670012335,"[1.6571708917999999, 1.5591896772, 1.1811246872, 1.2420030832, 1.5848127604000002, 1.5682486296, 1.5941923857, '', '', '']",http://ecx.images-amazon.com/images/I/A1ks6FGtr0L.jpg,Llama Llama Time to Share,,,,,,,,,,"[25.5995417087, 56.4607215702, 44.9274391678, 41.5245816432, 27.931546018, 31.4226174143, 26.1670309469, '', '', '']","['Very good book, excellent graphics, great learning stories', 'We love the Llama Llama series and this book is just as wonderful as the rest!', 'I love the llama llama books!.', ""My children love all of Anna Dewdney's Llama Llama books."", ""They're a great book for toddlers, as they have great lessons to teach in each."", 'I love the thought and learning process from the books, and I would recommend them to any parent for their child!', 'This book was well written and fun for my children, the message of sharing was well put together and the pictures were beautiful and fun.', '', '', '']","Very good book, excellent graphics, great learning stories",,We love the Llama Llama series and this book is just as wonderful as the rest!,I love the llama llama books!.,My children love all of Anna Dewdney's Llama Llama books.,"They're a great book for toddlers, as they have great lessons to teach in each.","I love the thought and learning process from the books, and I would recommend them to any parent for their child!","This book was well written and fun for my children, the message of sharing was well put together and the pictures were beautiful and fun.",,,"[12, 29, 35, 30, 14, 16, 13, '', '', '']","[0.0506329114, 0.1223628692, 0.1476793249, 0.1265822785, 0.05907173, 0.0675105485, 0.054852320700000005, '', '', '']","[5.0, 12.0, 14.0, 12.0, 5.0, 6.0, 5.0, '', '', '']",5.0,,12.0,14.0,12.0,5.0,6.0,5.0,,
2772422981,finalized,30,6/25/2020 05:21:32,3.33,1.164,3.63,1.016,3.67,0.943,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0375703764,"[1.4968407154, 1.6035000086, 1.5580707788, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,,,,,,,,,,"[32.9636949809, 22.3355234548, 27.2275653793, '', '', '', '', '', '', '']","['but still a great book and a wonderful story.', 'Great book, original, inspired and thought provoking!!', ""One of the best books I've ever read."", '', '', '', '', '', '', '']",but still a great book and a wonderful story.,,"Great book, original, inspired and thought provoking!!",One of the best books I've ever read.,,,,,,,"[18, 11, 14, '', '', '', '', '', '', '']","[0.0700389105, 0.0428015564, 0.0544747082, '', '', '', '', '', '', '']","[7.0, 4.0, 5.0, '', '', '', '', '', '', '']",7.0,,4.0,5.0,,,,,,
2772422982,finalized,30,6/25/2020 05:01:29,3.77,0.844,3.6,0.841,3.97,0.948,3.63,0.983,3.9,0.943,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0061235970,"[1.5339883566, 1.4834836721, 1.5956679583, 1.3730262518, 1.5443669558000002, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61ARpCYs2bL.jpg,Fancy Nancy: Tea for Two,,,,,,,,,,"[22.7989234746, 23.4891611956, 8.0625751894, 27.3506204453, 19.1922437586, '', '', '', '', '']","[""Cute book, our daughter loves Fancy Nancy, great children's book!!"", ""Don't get me wrong, it's a great story, and she loves Fancy Nancy books."", 'They are cleverly written and the illustrations are gorgeous!', 'My Granddaughter loves the Fancy Nancy books and they are all a hit.', 'Very cute book, and a great supplement to the tea set we bought our daughter for her birthday.', '', '', '', '', '']","Cute book, our daughter loves Fancy Nancy, great children's book!!",,"Don't get me wrong, it's a great story, and she loves Fancy Nancy books.",They are cleverly written and the illustrations are gorgeous!,My Granddaughter loves the Fancy Nancy books and they are all a hit.,"Very cute book, and a great supplement to the tea set we bought our daughter for her birthday.",,,,,"[12, 13, 4, 17, 10, '', '', '', '', '']","[0.11764705880000001, 0.1274509804, 0.039215686300000004, 0.1666666667, 0.0980392157, '', '', '', '', '']","[11.0, 12.0, 3.0, 16.0, 9.0, '', '', '', '', '']",11.0,,12.0,3.0,16.0,9.0,,,,
2772422983,finalized,30,6/25/2020 04:57:37,3.83,1.035,3.47,1.024,3.77,0.883,4.07,0.964,3.7,0.862,3.97,0.912,0.0,0.0,0.0,0.0,0.0,0.0,0451232852,"[1.5474044085, 1.6402506828, 1.5686713456999999, 1.5633349419, 1.5461552143000001, 1.5682753325, '', '', '', '']",http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,,,,,,,,,,"[38.4977847879, 16.8056505142, 17.6823692221, 29.3203608767, 44.2188526925, 23.5675649823, '', '', '', '']","['Great read, characters are well thought out and brought to life.', 'An excellent product with excellent service.', 'There was good plot development and an easy to set of characters.', ""I really enjoy reading great books like Follett's that are historically accurate and filled with colorful characters who you grow to love or sometimes even grow to dispise."", '""I love these books and find them well-researched with some great characters.', 'This is an awesome book that intermingles fiction and history  and is the epitome of a good read.', '', '', '', '']","Great read, characters are well thought out and brought to life.",,An excellent product with excellent service.,There was good plot development and an easy to set of characters.,I really enjoy reading great books like Follett's that are historically accurate and filled with colorful characters who you grow to love or sometimes even grow to dispise.,"""I love these books and find them well-researched with some great characters.",This is an awesome book that intermingles fiction and history  and is the epitome of a good read.,,,,"[20, 8, 9, 15, 23, 12, '', '', '', '']","[0.062111801200000004, 0.0248447205, 0.0279503106, 0.0465838509, 0.0714285714, 0.0372670807, '', '', '', '']","[6.0, 2.0, 2.0, 4.0, 7.0, 3.0, '', '', '', '']",6.0,,2.0,2.0,4.0,7.0,3.0,,,
2772422984,finalized,30,6/25/2020 05:03:05,4.23,0.955,4.17,0.898,4.13,0.884,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0470474874,"[1.626113534, 1.6153746842999999, 1.6335769892, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51p1iitErRL.jpg,Excel 2010 Bible,,,,,,,,,,"[16.5888501313, 24.6371889778, 10.4394931872, '', '', '', '', '', '', '']","['Great refreshing tool; easy to use.', 'This is an excellent, easy to follow manual.', 'Excellent tool for learning excel.', '', '', '', '', '', '', '']",Great refreshing tool; easy to use.,,"This is an excellent, easy to follow manual.",Excellent tool for learning excel.,,,,,,,"[8, 12, 5, '', '', '', '', '', '', '']","[0.08163265310000001, 0.12244897960000001, 0.0510204082, '', '', '', '', '', '', '']","[8.0, 12.0, 5.0, '', '', '', '', '', '', '']",8.0,,12.0,5.0,,,,,,
2772422985,finalized,30,6/25/2020 04:55:41,3.47,0.991,3.77,1.116,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0002MQGR2,"[1.6224672794, 1.6415205002, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,,,,,,,,,,"[20.6663566807, 6.3094386367, '', '', '', '', '', '', '', '']","['Installed easily, and works perfectly in this application.', '""Works excellent, I have it hooked up as a combiner feeding Xbox and PS3 to my sound system, no issues at all!', '', '', '', '', '', '', '', '']","Installed easily, and works perfectly in this application.",,"""Works excellent, I have it hooked up as a combiner feeding Xbox and PS3 to my sound system, no issues at all!",,,,,,,,"[10, 3, '', '', '', '', '', '', '', '']","[0.078125, 0.0234375, '', '', '', '', '', '', '', '']","[7.0, 2.0, '', '', '', '', '', '', '', '']",7.0,,2.0,,,,,,,
2772422986,finalized,30,6/25/2020 05:02:11,3.9,0.978,3.83,0.934,4.0,0.894,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00VG90446,"[1.6842571497, 1.6251549721, 1.6513679028000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51O-QlBLZKL.jpg,"Flexion KS-902 Kinetic Series Wireless Bluetooth Noise Cancelling Headphones with Microphone, Black",,,,,,,,,,"[13.1148657652, 16.5741840926, 14.8546970321, '', '', '', '', '', '', '']","['Good sound and fit nicely Ito the ear!', 'These headphones function as described and work well.', 'Work great and sound very good for the price', '', '', '', '', '', '', '']",Good sound and fit nicely Ito the ear!,,These headphones function as described and work well.,Work great and sound very good for the price,,,,,,,"[6, 8, 7, '', '', '', '', '', '', '']","[0.058823529400000005, 0.0784313725, 0.068627451, '', '', '', '', '', '', '']","[5.0, 7.0, 6.0, '', '', '', '', '', '', '']",5.0,,7.0,6.0,,,,,,
2772422987,finalized,30,6/25/2020 05:05:28,4.03,0.912,4.0,0.894,4.17,0.82,4.1,0.831,4.27,0.854,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00C30FCUI,"[1.6939023733, 1.6835911274000002, 1.6804121733000001, 1.6988756657000001, 1.7330440283000002, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),,,,,,,,,,"[154.322981338, 159.4695624485, 220.0113583045, 124.0024941375, 38.7849571215, '', '', '', '', '']","['very good headphones overall good sound quality.', 'Its beautiful,  good sound quality, and is durable.', 'Great ear buds, great sound and comfortable.', 'These headphones have a great sound quality and the mic works great also.', 'Clear sound, great bass, stylish look , one of the best in-ear headphones that i have tried!!!', '', '', '', '', '']",very good headphones overall good sound quality.,,"Its beautiful,  good sound quality, and is durable.","Great ear buds, great sound and comfortable.",These headphones have a great sound quality and the mic works great also.,"Clear sound, great bass, stylish look , one of the best in-ear headphones that i have tried!!!",,,,,"[70, 73, 101, 56, 17, '', '', '', '', '']","[0.1422764228, 0.14837398370000002, 0.20528455280000002, 0.1138211382, 0.0345528455, '', '', '', '', '']","[14.0, 14.0, 20.0, 11.0, 3.0, '', '', '', '', '']",14.0,,14.0,20.0,11.0,3.0,,,,
2772422988,finalized,30,6/25/2020 05:04:25,3.57,0.989,4.17,0.934,4.37,0.752,4.17,0.778,3.9,0.87,3.83,0.969,4.33,0.745,0.0,0.0,0.0,0.0,B003T90WY8,"[1.6300708055, 1.6558948755, 1.6891223192, 1.6432399750000002, 1.6696847677000002, 1.5854511261000002, 1.6526072025, '', '', '']",http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,,,,,,,,,,"[54.1106875077, 21.3083167121, 13.1717324683, 48.4483870639, 17.2600366979, 59.8894800882, 33.9918220453, '', '', '']","['These earbudi clips work great.', 'They are inexpensive, comfortable, and allow you to use the great sounding EarPods that come with your iPhone or iPod.', ""The quality/material is great, they fit behind my ears, they stay put when I'm running and the apple ear buds (PRE-iPhone 5) fit perfectly."", 'They are comfortable, fit on the earbuds well and direct the sound into my ears.', 'Fits great on my ears and has wonderful sound.', 'I find they are comfortable and work quite well.', 'Their easy installation, ease of use and reasonable price make EARBUDIs an excellent purchase.', '', '', '']",These earbudi clips work great.,,"They are inexpensive, comfortable, and allow you to use the great sounding EarPods that come with your iPhone or iPod.","The quality/material is great, they fit behind my ears, they stay put when I'm running and the apple ear buds (PRE-iPhone 5) fit perfectly.","They are comfortable, fit on the earbuds well and direct the sound into my ears.",Fits great on my ears and has wonderful sound.,I find they are comfortable and work quite well.,"Their easy installation, ease of use and reasonable price make EARBUDIs an excellent purchase.",,,"[26, 10, 6, 23, 8, 30, 16, '', '', '']","[0.0872483221, 0.033557047, 0.0201342282, 0.07718120810000001, 0.0268456376, 0.1006711409, 0.0536912752, '', '', '']","[8.0, 3.0, 2.0, 7.0, 2.0, 10.0, 5.0, '', '', '']",8.0,,3.0,2.0,7.0,2.0,10.0,5.0,,
2772422989,finalized,30,6/25/2020 05:21:01,4.13,0.991,3.73,0.964,3.83,0.969,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0010K8IM6,"[1.6760262251, 1.6739248037, 1.655549407, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61veTElGitL.jpg,"Pyle 3000 Watt Premium Home Audio Power Amplifier - Portable 4 Channel Surround Sound Stereo Receiver w/ Speaker Selector & Remote - For Amplified TV, Subwoofer Speakers, Theater & PA System - PT3300",,,,,,,,,,"[4.3396150873, 6.4971840833, 10.6508243723, '', '', '', '', '', '', '']","['It produces great sound from lows to highs and is very clear at high volumes.', 'Very convenient to operate, excellent sound with good speakers.', 'Excellent product and very good service, I recommend', '', '', '', '', '', '', '']",It produces great sound from lows to highs and is very clear at high volumes.,,"Very convenient to operate, excellent sound with good speakers.","Excellent product and very good service, I recommend",,,,,,,"[2, 3, 5, '', '', '', '', '', '', '']","[0.030303030300000002, 0.0454545455, 0.0757575758, '', '', '', '', '', '', '']","[3.0, 4.0, 7.0, '', '', '', '', '', '', '']",3.0,,4.0,7.0,,,,,,
2772422990,finalized,30,6/25/2020 05:25:07,4.03,1.08,3.47,0.806,3.87,0.846,3.9,0.87,3.8,0.909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00BLG5CSC,"[1.6952431202, 1.645324111, 1.6513110399, 1.5923449993, 1.6217538118000001, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,,,,,,,,,,"[2.2072320102, 8.4418413164, 6.3659699073, 14.0654552239, 12.3916358224, '', '', '', '', '']","['Sound is really good and clear no problems of any type so far great quality and very impressed with product', 'The sound quality is decent for the price.', 'Comfortable, stays in my ears, good sound.', 'They sound great and I love that they are adjustable.', 'The sound is fine, especially for the price.', '', '', '', '', '']",Sound is really good and clear no problems of any type so far great quality and very impressed with product,,The sound quality is decent for the price.,"Comfortable, stays in my ears, good sound.",They sound great and I love that they are adjustable.,"The sound is fine, especially for the price.",,,,,"[1, 4, 3, 7, 6, '', '', '', '', '']","[0.011627907000000002, 0.046511627900000005, 0.0348837209, 0.0813953488, 0.0697674419, '', '', '', '', '']","[1.0, 4.0, 3.0, 8.0, 6.0, '', '', '', '', '']",1.0,,4.0,3.0,8.0,6.0,,,,
2772422991,finalized,30,6/25/2020 05:02:30,3.97,0.948,3.83,1.003,4.07,0.964,4.23,0.955,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B002NKM4C2,"[1.689568758, 1.5935814381, 1.6572961807, 1.6906164885, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),,,,,,,,,,"[26.3539095812, 38.2221396279, 29.8695190619, 6.5946067863, '', '', '', '', '', '']","['Great sound quality and works well.', 'It feels well made and sounds terrific.', 'Easy installation, good sound, easy to use.', 'an excellent CD changer providing crisp clean sound and premium performance overall.', '', '', '', '', '', '']",Great sound quality and works well.,,It feels well made and sounds terrific.,"Easy installation, good sound, easy to use.",an excellent CD changer providing crisp clean sound and premium performance overall.,,,,,,"[12, 19, 14, 3, '', '', '', '', '', '']","[0.1, 0.15833333330000002, 0.1166666667, 0.025, '', '', '', '', '', '']","[10.0, 15.0, 11.0, 2.0, '', '', '', '', '', '']",10.0,,15.0,11.0,2.0,,,,,
2772422992,finalized,30,6/25/2020 05:22:42,3.77,0.844,4.17,0.898,4.13,0.806,3.77,0.844,4.23,0.883,4.3,0.862,0.0,0.0,0.0,0.0,0.0,0.0,B00081NX5U,"[1.6736789941999999, 1.6852763891, 1.6302553415, 1.6586474180000002, 1.6896976233, 1.7077187299999999, '', '', '', '']",http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,,,,,,,,,,"[99.6015460821, 87.5118159235, 112.4028201287, 100.3989043578, 65.8923117516, 31.2429870101, '', '', '', '']","['Very good sound and price and easy to install.', 'Work great for the price, decent sound, easy to install, easy to hook up.', 'I think they sound great, a very well balanced sound and volume to spare.', 'Outstanding sound and very easy to install.', 'Easy to install brackets and sound quality was very good and excellent for the price.', 'Such great sound and easy to set up and hang and very well built and are very loud and clear.', '', '', '', '']",Very good sound and price and easy to install.,,"Work great for the price, decent sound, easy to install, easy to hook up.","I think they sound great, a very well balanced sound and volume to spare.",Outstanding sound and very easy to install.,Easy to install brackets and sound quality was very good and excellent for the price.,Such great sound and easy to set up and hang and very well built and are very loud and clear.,,,,"[46, 40, 54, 47, 30, 14, '', '', '', '']","[0.12432432430000001, 0.1081081081, 0.1459459459, 0.12702702700000001, 0.08108108110000001, 0.0378378378, '', '', '', '']","[12.0, 10.0, 14.0, 12.0, 8.0, 3.0, '', '', '', '']",12.0,,10.0,14.0,12.0,8.0,3.0,,,
2772422993,finalized,30,6/25/2020 06:17:45,3.9,0.907,4.1,0.831,4.47,0.718,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0093IZSGG,"[1.6555525064, 1.6307823658, 1.7037400006999999, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71jnxWu7JZL.jpg,Philips SoundShooter Wireless Bluetooth Portable Speaker,,,,,,,,,,"[21.3017085646, 27.0730610283, 20.0146264723, '', '', '', '', '', '', '']","['Sound quality is good for such a small speaker.', 'The sound is very good, particularly for such a small speaker.', 'This speaker works extremely well, sound is great and has a good range.', '', '', '', '', '', '', '']",Sound quality is good for such a small speaker.,,"The sound is very good, particularly for such a small speaker.","This speaker works extremely well, sound is great and has a good range.",,,,,,,"[10, 13, 9, '', '', '', '', '', '', '']","[0.0840336134, 0.1092436975, 0.0756302521, '', '', '', '', '', '', '']","[8.0, 10.0, 7.0, '', '', '', '', '', '', '']",8.0,,10.0,7.0,,,,,,
2772422994,finalized,30,6/25/2020 05:25:43,4.03,0.795,4.13,0.846,4.23,0.883,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B008CQVSXC,"[1.6843305826, 1.640521884, 1.6399958134000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71rAqOHdXEL.jpg,urBeats In-Ear Headphone - White,,,,,,,,,,"[4.3719078262, 12.6073640159, 18.9019503687, '', '', '', '', '', '', '']","['Superb quality and the bass is amazing!!!', 'The sounds quality is very good as to be expected by Beats!', 'They fit great, sound great, and look great.', '', '', '', '', '', '', '']",Superb quality and the bass is amazing!!!,,The sounds quality is very good as to be expected by Beats!,"They fit great, sound great, and look great.",,,,,,,"[2, 6, 9, '', '', '', '', '', '', '']","[0.025, 0.075, 0.1125, '', '', '', '', '', '', '']","[2.0, 7.0, 11.0, '', '', '', '', '', '', '']",2.0,,7.0,11.0,,,,,,
2772422995,finalized,30,6/25/2020 05:04:01,3.9,0.79,3.73,0.892,4.07,0.892,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0019FHM9M,"[1.6189979315, 1.6169707775000002, 1.6994379759, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",,,,,,,,,,"[6.1800315969, 14.3929990553, 4.4308594479, '', '', '', '', '', '', '']","['Thank You for the great price and excellent quality of product!!!!!!', 'Working very good and good price', 'Excellent quality for the money, clear transmission & reception and speedy shipment... Thank you..!', '', '', '', '', '', '', '']",Thank You for the great price and excellent quality of product!!!!!!,,Working very good and good price,"Excellent quality for the money, clear transmission & reception and speedy shipment... Thank you..!",,,,,,,"[3, 7, 2, '', '', '', '', '', '', '']","[0.0526315789, 0.1228070175, 0.0350877193, '', '', '', '', '', '', '']","[5.0, 12.0, 3.0, '', '', '', '', '', '', '']",5.0,,12.0,3.0,,,,,,
2772422996,finalized,30,6/25/2020 04:58:53,3.87,0.846,3.93,1.062,3.77,0.844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B002GQPSZI,"[1.6680537462, 1.6801502705, 1.6272915602, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71Jln8nSPPL.jpg,JVC Inner Ear Sports Clip Headphone,,,,,,,,,,"[10.7717202068, 4.3556420807, 14.5310199166, '', '', '', '', '', '', '']","['Good sound and great fit for the price.', 'They are comfortable, durable under workout abuse, and provide good noise isolation.', 'These work very well and are very comfortable.', '', '', '', '', '', '', '']",Good sound and great fit for the price.,,"They are comfortable, durable under workout abuse, and provide good noise isolation.",These work very well and are very comfortable.,,,,,,,"[5, 2, 7, '', '', '', '', '', '', '']","[0.0892857143, 0.0357142857, 0.125, '', '', '', '', '', '', '']","[8.0, 3.0, 12.0, '', '', '', '', '', '', '']",8.0,,3.0,12.0,,,,,,
2772422997,finalized,30,6/25/2020 04:56:26,3.93,0.892,4.27,0.854,4.27,0.854,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B006KD37TC,"[1.6726890802, 1.767844677, 1.7134031056999999, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,,,,,,,,,,"[60.573248324, 9.4021277784, 15.6995557975, '', '', '', '', '', '', '']","['Easy to use, good sound quality, great value proposition.', 'Great sound, very usable, great battery option, easy functionality, plays well with external media.', 'Absolutely splendid radio;  good audio, easy to set up and operate and everything one could ask for in such a radio.', '', '', '', '', '', '', '']","Easy to use, good sound quality, great value proposition.",,"Great sound, very usable, great battery option, easy functionality, plays well with external media.","Absolutely splendid radio;  good audio, easy to set up and operate and everything one could ask for in such a radio.",,,,,,,"[28, 4, 7, '', '', '', '', '', '', '']","[0.2413793103, 0.0344827586, 0.060344827600000005, '', '', '', '', '', '', '']","[24.0, 3.0, 6.0, '', '', '', '', '', '', '']",24.0,,3.0,6.0,,,,,,
2772422998,finalized,30,6/25/2020 05:23:39,3.63,0.948,3.77,0.883,3.8,0.909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0017O3UHI,"[1.6224189997, 1.621098876, 1.5694749355000002, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,,,,,,,,,,"[10.3327171172, 12.3841301453, 29.493263823, '', '', '', '', '', '', '']","['The antennas are easy to install and connect.', 'All of these items are compact, not expensive, and easy to mount.', 'Overall, we are very pleased with this antenna and would highly recommend it!', '', '', '', '', '', '', '']",The antennas are easy to install and connect.,,"All of these items are compact, not expensive, and easy to mount.","Overall, we are very pleased with this antenna and would highly recommend it!",,,,,,,"[5, 6, 15, '', '', '', '', '', '', '']","[0.0257731959, 0.030927835100000002, 0.0773195876, '', '', '', '', '', '', '']","[2.0, 3.0, 7.0, '', '', '', '', '', '', '']",2.0,,3.0,7.0,,,,,,
2772422999,finalized,30,6/25/2020 05:29:17,4.27,0.814,4.07,0.854,3.87,0.846,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003IHUHGE,"[1.6998606920000001, 1.6853141785, 1.6333671808, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,,,,,,,,,,"[6.6487691109, 85.3268904021, 83.4998564668, '', '', '', '', '', '', '']","['These headphones are the best you can possibly buy, sound 10/10, noise isolation 9/10, commodity 10/10, better than beats: definitely.', 'Very high quality sound and comfortable on the ears.', 'Soundwise these headphones are excellent.', '', '', '', '', '', '', '']","These headphones are the best you can possibly buy, sound 10/10, noise isolation 9/10, commodity 10/10, better than beats: definitely.",,Very high quality sound and comfortable on the ears.,Soundwise these headphones are excellent.,,,,,,,"[3, 39, 40, '', '', '', '', '', '', '']","[0.0180722892, 0.23493975900000003, 0.2409638554, '', '', '', '', '', '', '']","[1.0, 23.0, 24.0, '', '', '', '', '', '', '']",1.0,,23.0,24.0,,,,,,
2772423000,finalized,30,6/25/2020 04:56:14,4.03,0.912,3.8,0.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00766BEZG,"[1.7076591253000002, 1.6615558863, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,,,,,,,,,,"[8.9261003742, 25.7012162635, '', '', '', '', '', '', '', '']","['Good battery, works well with correct voltage and amp ratings.', 'Battery fits well and seems to work well.', '', '', '', '', '', '', '', '']","Good battery, works well with correct voltage and amp ratings.",,Battery fits well and seems to work well.,,,,,,,,"[4, 12, '', '', '', '', '', '', '', '']","[0.0408163265, 0.12244897960000001, '', '', '', '', '', '', '', '']","[4.0, 12.0, '', '', '', '', '', '', '', '']",4.0,,12.0,,,,,,,
2772423001,finalized,30,6/25/2020 05:12:17,4.37,0.752,4.33,0.789,4.23,0.989,4.1,0.87,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0018QROM2,"[1.6869754791, 1.689453721, 1.7045561075, 1.6505836247999999, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,,,,,,,,,,"[120.5107653118, 105.4048724221, 84.5669267777, 176.008803538, '', '', '', '', '', '']","['Very nice center speaker, nicely built & great sound quality.', 'Quality speaker, great sound, good price.', 'Excellent center speaker in quality build and sound.', 'This center channel speaker sounds great and looks good.', '', '', '', '', '', '']","Very nice center speaker, nicely built & great sound quality.",,"Quality speaker, great sound, good price.",Excellent center speaker in quality build and sound.,This center channel speaker sounds great and looks good.,,,,,,"[55, 48, 38, 83, '', '', '', '', '', '']","[0.13819095480000002, 0.1206030151, 0.0954773869, 0.2085427136, '', '', '', '', '', '']","[13.0, 12.0, 9.0, 20.0, '', '', '', '', '', '']",13.0,,12.0,9.0,20.0,,,,,
2772423002,finalized,30,6/25/2020 05:22:17,3.63,1.048,4.1,1.044,4.1,0.87,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B008MPKAPK,"[1.6709882021, 1.7125090361000002, 1.7179635763, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",,,,,,,,,,"[45.360660542, 29.1334998302, 27.0210470573, '', '', '', '', '', '', '']","['Excellent small radio with great sound.', 'The reception sensitivity are excellent in FM band, very good in AM band and excellent in SW bands.', 'good low cost shortwave receiver, very good sound quality with good headphones.', '', '', '', '', '', '', '']",Excellent small radio with great sound.,,"The reception sensitivity are excellent in FM band, very good in AM band and excellent in SW bands.","good low cost shortwave receiver, very good sound quality with good headphones.",,,,,,,"[21, 13, 12, '', '', '', '', '', '', '']","[0.1220930233, 0.0755813953, 0.0697674419, '', '', '', '', '', '', '']","[12.0, 7.0, 6.0, '', '', '', '', '', '', '']",12.0,,7.0,6.0,,,,,,
2772423003,finalized,30,6/25/2020 05:02:16,4.07,1.062,4.0,0.966,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000OG88NQ,"[1.6645246744, 1.6862469912, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,,,,,,,,,,"[27.9176403664, 15.3277998809, '', '', '', '', '', '', '', '']","['They have good sound quality and were very easy to set up.', 'Quality good, price okay, sound output great.', '', '', '', '', '', '', '', '']",They have good sound quality and were very easy to set up.,,"Quality good, price okay, sound output great.",,,,,,,,"[13, 7, '', '', '', '', '', '', '', '']","[0.11926605500000001, 0.0642201835, '', '', '', '', '', '', '', '']","[11.0, 6.0, '', '', '', '', '', '', '', '']",11.0,,6.0,,,,,,,
2772423004,finalized,30,6/25/2020 05:26:28,3.9,0.978,3.43,0.803,3.63,0.795,3.6,0.841,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0065WM4PQ,"[1.6749581099, 1.4828839302, 1.6617537737, 1.5553189515999999, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/512ieI1PQJL.jpg,Romantic Ocean Daren Sea Waves Projector Lamp MP3 iPhone Speaker LED Night Light (Blue),,,,,,,,,,"[4.3354673564, 16.2518665557, 10.7107532635, 15.517408131, '', '', '', '', '', '']","['This is very good, I like it very, very good workmanship, and the color is good, very good service, express good', ""For the price it's definitely worth it!"", 'Projection quality is great, especially for the price.', ""Overall for the price it's a great deal & has done well."", '', '', '', '', '', '']","This is very good, I like it very, very good workmanship, and the color is good, very good service, express good",,For the price it's definitely worth it!,"Projection quality is great, especially for the price.",Overall for the price it's a great deal & has done well.,,,,,,"[2, 9, 5, 8, '', '', '', '', '', '']","[0.027027027000000002, 0.12162162160000001, 0.0675675676, 0.1081081081, '', '', '', '', '', '']","[2.0, 12.0, 6.0, 10.0, '', '', '', '', '', '']",2.0,,12.0,6.0,10.0,,,,,
2772423005,finalized,30,6/25/2020 04:54:50,4.0,0.931,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0061ZFWBU,"[1.7003871202, '', '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,,,,,,,,,,"[50.9975774352, '', '', '', '', '', '', '', '', '']","['They are a great color, they have great sound quality and they are comfortable!', '', '', '', '', '', '', '', '', '']","They are a great color, they have great sound quality and they are comfortable!",,,,,,,,,,"[23, '', '', '', '', '', '', '', '', '']","[0.2053571429, '', '', '', '', '', '', '', '', '']","[20.0, '', '', '', '', '', '', '', '', '']",20.0,,,,,,,,,
2772423006,finalized,30,6/25/2020 04:58:42,4.07,0.854,3.83,1.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B006SUWZH2,"[1.6798666716000001, 1.5555483103, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61A2WQOLUaL.jpg,Memorex Portable CD Boombox with AM FM Radio,,,,,,,,,,"[10.8863482985, 15.520840722700001, '', '', '', '', '', '', '', '']","['These are very good quality, easy to use, and have good sound.', 'i love it and the price was good.', '', '', '', '', '', '', '', '']","These are very good quality, easy to use, and have good sound.",,i love it and the price was good.,,,,,,,,"[5, 8, '', '', '', '', '', '', '', '']","[0.0980392157, 0.1568627451, '', '', '', '', '', '', '', '']","[9.0, 15.0, '', '', '', '', '', '', '', '']",9.0,,15.0,,,,,,,
2772423007,finalized,30,6/25/2020 05:27:44,4.2,0.909,3.73,0.854,3.8,0.872,3.6,1.143,3.9,0.87,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00DPKQ60A,"[1.5781890154, 1.5370543003, 1.5730355978000001, 1.5975497961, 1.5426882505, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61gkJ76UizL.jpg,Yours Truly,,,,,,,,,,"[17.8435406187, 45.7346181273, 33.5395126393, 8.076842191, 44.0702073427, '', '', '', '', '']","['Truly enjoyable album, liked all the songs very much, looking forward to the next album, best new female singer for a long time!', 'Ariana has a great voices and almost all her songs are amazing!', 'Ariana has Great vocal range and the beats are the Best!!', 'Love this product, I use it all the time and it works beautifully.', 'The melodies, lyrics, and her voice is just so great!', '', '', '', '', '']","Truly enjoyable album, liked all the songs very much, looking forward to the next album, best new female singer for a long time!",,Ariana has a great voices and almost all her songs are amazing!,Ariana has Great vocal range and the beats are the Best!!,"Love this product, I use it all the time and it works beautifully.","The melodies, lyrics, and her voice is just so great!",,,,,"[9, 24, 17, 4, 23, '', '', '', '', '']","[0.0569620253, 0.1518987342, 0.1075949367, 0.0253164557, 0.1455696203, '', '', '', '', '']","[5.0, 15.0, 10.0, 2.0, 14.0, '', '', '', '', '']",5.0,,15.0,10.0,2.0,14.0,,,,
2772423008,finalized,30,6/25/2020 05:03:22,4.0,0.931,3.77,0.955,3.73,1.123,3.93,1.093,3.8,1.137,3.97,1.11,0.0,0.0,0.0,0.0,0.0,0.0,B007R3AZNK,"[1.5726495981, 1.5145195723, 1.4878984690000001, 1.5841372013, 1.5978509188, 1.6024148463999999, '', '', '', '']",http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,,,,,,,,,,"[19.721863674, 22.3662709245, 25.4090238575, 17.9445139246, 14.1384703398, 8.1137651193, '', '', '', '']","[""His voice is very good, his playing is superb ... he's one of the best guitarists on the planet."", ""Great vibe to this recording - it's really fantastic overall."", 'I loved the music and his performance was amazing.', 'Another excellent product from the best & most versatile guitarist and blues rock artist in the industry today.', 'CD is well recorded and very entertaining.', 'This CD has fantastic guitar work, great vocals and a nice change of pace.', '', '', '', '']","His voice is very good, his playing is superb ... he's one of the best guitarists on the planet.",,Great vibe to this recording - it's really fantastic overall.,I loved the music and his performance was amazing.,Another excellent product from the best & most versatile guitarist and blues rock artist in the industry today.,CD is well recorded and very entertaining.,"This CD has fantastic guitar work, great vocals and a nice change of pace.",,,,"[10, 12, 14, 9, 7, 4, '', '', '', '']","[0.060606060600000004, 0.0727272727, 0.0848484848, 0.0545454545, 0.0424242424, 0.0242424242, '', '', '', '']","[6.0, 7.0, 8.0, 5.0, 4.0, 2.0, '', '', '', '']",6.0,,7.0,8.0,5.0,4.0,2.0,,,
2772423009,finalized,30,6/25/2020 05:03:20,3.93,0.964,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000002IAO,"[1.5837517977000002, '', '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,,,,,,,,,,"[15.9448584538, '', '', '', '', '', '', '', '', '']","['A MUST HAVE ALBUM,  VERY ARTISTIC AND ENJOYABLE, IT IS SUPERB MUSIC.', '', '', '', '', '', '', '', '', '']","A MUST HAVE ALBUM,  VERY ARTISTIC AND ENJOYABLE, IT IS SUPERB MUSIC.",,,,,,,,,,"[8, '', '', '', '', '', '', '', '', '']","[0.062015503900000005, '', '', '', '', '', '', '', '', '']","[6.0, '', '', '', '', '', '', '', '', '']",6.0,,,,,,,,,
2772423010,finalized,30,6/25/2020 04:54:24,3.7,1.038,3.5,1.088,4.07,0.929,4.07,0.854,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00NF4POZO,"[1.5263437033, 1.5430599451, 1.5479364395, 1.5677874088000001, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71a1Us9K7NL.jpg,The Art of McCartney (Amazon Deluxe Exclusive) (2 CD + 1 DVD),,,,,,,,,,"[9.4286282639, 7.667154032, 3.8517641049, 1.9630472738, '', '', '', '', '', '']","['It is truly a well rounded collection of our favorite Paul McCartney tunes.', 'Music IS GREAT, artist lineup is good!! ..', 'it is awsome,  a magnificent collection of all  McCartney hits performed by excellent singers.', 'awesome array of the worlds best talents , all adding something special to an amazing artists songs, just how do they do that , amazing', '', '', '', '', '', '']",It is truly a well rounded collection of our favorite Paul McCartney tunes.,,"Music IS GREAT, artist lineup is good!! ..","it is awsome,  a magnificent collection of all  McCartney hits performed by excellent singers.","awesome array of the worlds best talents , all adding something special to an amazing artists songs, just how do they do that , amazing",,,,,,"[5, 4, 2, 1, '', '', '', '', '', '']","[0.0666666667, 0.0533333333, 0.0266666667, 0.0133333333, '', '', '', '', '', '']","[6.0, 5.0, 2.0, 1.0, '', '', '', '', '', '']",6.0,,5.0,2.0,1.0,,,,,
2772423011,finalized,30,6/25/2020 05:02:56,3.57,0.883,4.0,0.931,3.67,0.869,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B008FSCNTK,"[1.4107650518, 1.6032286882, 1.2752851248, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,,,,,,,,,,"[23.4590312907, 24.3598415658, 21.6024097817, '', '', '', '', '', '', '']","[""She's wonderful and this CD is too."", 'This is an excellent CD - production values are great, and the songs and stylings are what you would expect from Diana Krall.', 'She is just amazing, have always enjoyed her music.', '', '', '', '', '', '', '']",She's wonderful and this CD is too.,,"This is an excellent CD - production values are great, and the songs and stylings are what you would expect from Diana Krall.","She is just amazing, have always enjoyed her music.",,,,,,,"[14, 12, 15, '', '', '', '', '', '', '']","[0.0614035088, 0.0526315789, 0.0657894737, '', '', '', '', '', '', '']","[6.0, 5.0, 6.0, '', '', '', '', '', '', '']",6.0,,5.0,6.0,,,,,,
2772423012,finalized,30,6/25/2020 05:18:18,4.07,0.854,4.33,0.83,4.03,0.912,4.1,0.87,4.13,0.957,4.2,0.833,0.0,0.0,0.0,0.0,0.0,0.0,B001NESPHC,"[1.5249251127, 1.6422772408, 1.4754036665, 1.5299491882, 1.5494970083, 1.5402201413999999, '', '', '', '']",http://ecx.images-amazon.com/images/I/51czCy04hwL.jpg,My One And Only Thrill,,,,,,,,,,"[50.8436287505, 33.6736112753, 51.9713843845, 45.4178689659, 32.7895181368, 36.3184912331, '', '', '', '']","['Melody has a great voice and beautiful music.', 'Her voice, the musical accompanyment, the pace and overall sound quality are excellent.', 'Melody Gardot has a great voice and I love many of the songs.', 'Her voice is incredible, the lyrics are fantastic.', 'Gorgeous songs sung by a gorgeous voice and recorded gorgeously.', 'Melody Gardot is an incredible vocalist and this CD is just amazingly good.', '', '', '', '']",Melody has a great voice and beautiful music.,,"Her voice, the musical accompanyment, the pace and overall sound quality are excellent.",Melody Gardot has a great voice and I love many of the songs.,"Her voice is incredible, the lyrics are fantastic.",Gorgeous songs sung by a gorgeous voice and recorded gorgeously.,Melody Gardot is an incredible vocalist and this CD is just amazingly good.,,,,"[27, 16, 29, 24, 17, 19, '', '', '', '']","[0.1443850267, 0.0855614973, 0.1550802139, 0.12834224600000002, 0.0909090909, 0.1016042781, '', '', '', '']","[14.0, 8.0, 15.0, 12.0, 9.0, 10.0, '', '', '', '']",14.0,,8.0,15.0,12.0,9.0,10.0,,,
2772423013,finalized,30,6/25/2020 05:29:57,4.3,1.038,4.1,1.012,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0006ZOV5E,"[1.605055213, 1.5785189867, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81nhkvWohBL.jpg,Room Noises,,,,,,,,,,"[18.3011118024, 23.7988494169, '', '', '', '', '', '', '', '']","[""this is one of the best cd's i have ever owned.very good lyrics.and music :-) i totally recommend this cd to everyone.and if you like the cd youll like them better live!"", 'This Album is Great...Melodies are So Soothing and Insanely Beautiful!', '', '', '', '', '', '', '', '']",this is one of the best cd's i have ever owned.very good lyrics.and music :-) i totally recommend this cd to everyone.and if you like the cd youll like them better live!,,This Album is Great...Melodies are So Soothing and Insanely Beautiful!,,,,,,,,"[9, 12, '', '', '', '', '', '', '', '']","[0.0891089109, 0.11881188120000001, '', '', '', '', '', '', '', '']","[8.0, 11.0, '', '', '', '', '', '', '', '']",8.0,,11.0,,,,,,,
2772423014,finalized,30,6/25/2020 05:31:07,3.8,0.909,4.07,1.062,3.8,0.872,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00000JZC7,"[1.5538742542000001, 1.603497386, 1.5375636816, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/715b4h8ZKJL.jpg,Bitter,,,,,,,,,,"[11.6218444098, 8.1219886031, 20.97212093, '', '', '', '', '', '', '']","['This cd is an incredible listening experience!', 'It is trhe perfect combination of profound lyrics &amp; excellent musical arrangements.', 'I love this CD it is absolutely excellent.', '', '', '', '', '', '', '']",This cd is an incredible listening experience!,,It is trhe perfect combination of profound lyrics &amp; excellent musical arrangements.,I love this CD it is absolutely excellent.,,,,,,,"[6, 4, 11, '', '', '', '', '', '', '']","[0.0491803279, 0.032786885200000004, 0.0901639344, '', '', '', '', '', '', '']","[4.0, 3.0, 9.0, '', '', '', '', '', '', '']",4.0,,3.0,9.0,,,,,,
2772423015,finalized,30,6/25/2020 04:52:44,3.67,0.978,3.57,0.989,3.67,0.907,4.17,0.898,3.53,0.884,4.07,0.892,0.0,0.0,0.0,0.0,0.0,0.0,B00000F1D3,"[1.5814510583999999, 1.5444439650000001, 1.5382324457, 1.579582572, 1.5395941734, 1.6078197956, '', '', '', '']",http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,,,,,,,,,,"[11.9325945627, 28.7905189442, 43.8794108097, 27.7933909103, 30.5653498394, 10.1935641763, '', '', '', '']","['THE PRODUCTION QUALITY IS THE BEST THING ABOUT THIS CD.', ""This is the best music I've heard from Cher ever!"", 'This is one of the best Cher songs ever and definately one of the best from this album!', 'Cher really strikes gold with this terrific CD of dance tracks, great pop melodies and production values while singing gorgeously.', ""One of the best CD's ever made by Cher."", 'This CD is  bathed in beautiful production values from start to finish, and all the  tracks have a wonderfully upbeat quality to them.', '', '', '', '']",THE PRODUCTION QUALITY IS THE BEST THING ABOUT THIS CD.,,This is the best music I've heard from Cher ever!,This is one of the best Cher songs ever and definately one of the best from this album!,"Cher really strikes gold with this terrific CD of dance tracks, great pop melodies and production values while singing gorgeously.",One of the best CD's ever made by Cher.,"This CD is  bathed in beautiful production values from start to finish, and all the  tracks have a wonderfully upbeat quality to them.",,,,"[6, 15, 23, 14, 16, 5, '', '', '', '']","[0.027906976700000002, 0.0697674419, 0.1069767442, 0.06511627910000001, 0.0744186047, 0.023255814000000003, '', '', '', '']","[2.0, 6.0, 10.0, 6.0, 7.0, 2.0, '', '', '', '']",2.0,,6.0,10.0,6.0,7.0,2.0,,,
2772423016,finalized,30,6/25/2020 05:03:50,3.93,0.854,4.0,0.894,3.73,0.929,3.63,1.08,3.97,0.983,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00000FCBH,"[1.5290941, 1.5919085741, 1.5482474566, 1.5411359072000002, 1.5705686808000001, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,,,,,,,,,,"[181.51919293, 88.3750880102, 157.9699261886, 164.5355927564, 122.0329440257, '', '', '', '', '']","['2pac is definetly the best rapper ever and this is the best CD he has.', ""It is truly an unbelievable and one of the BEST Hip Hop/ Rap CD's out there in the music industry."", 'this is one of the best rap cds ever.<BR>by 2pacs #1 fan', ""Tupac - Greatest Hits, is one of the best rap CD's in existence."", ""This is one of the best cdz out to date anyone that didn't like this donno nuthin bout rap 2pac is one of the greatest rapperz there will ever be every song on this cd is good"", '', '', '', '', '']",2pac is definetly the best rapper ever and this is the best CD he has.,,It is truly an unbelievable and one of the BEST Hip Hop/ Rap CD's out there in the music industry.,this is one of the best rap cds ever.<BR>by 2pacs #1 fan,"Tupac - Greatest Hits, is one of the best rap CD's in existence.",This is one of the best cdz out to date anyone that didn't like this donno nuthin bout rap 2pac is one of the greatest rapperz there will ever be every song on this cd is good,,,,,"[96, 44, 82, 86, 62, '', '', '', '', '']","[0.2857142857, 0.130952381, 0.24404761900000002, 0.255952381, 0.1845238095, '', '', '', '', '']","[28.0, 13.0, 24.0, 25.0, 18.0, '', '', '', '', '']",28.0,,13.0,24.0,25.0,18.0,,,,
2772423017,finalized,30,6/25/2020 04:58:21,4.0,1.0,3.87,1.056,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00SVYNSRE,"[1.4635509253, 1.5891381502000002, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71eOmDn76+L.jpg,Human,,,,,,,,,,"[3.5411290456, 2.0032838079, '', '', '', '', '', '', '', '']","[""I Am Machine is the best song imo, but they're all pretty awesome."", ""Pretty good CD, different sound from past CD's but still very good."", '', '', '', '', '', '', '', '']","I Am Machine is the best song imo, but they're all pretty awesome.",,"Pretty good CD, different sound from past CD's but still very good.",,,,,,,,"[2, 1, '', '', '', '', '', '', '', '']","[0.037037037, 0.0185185185, '', '', '', '', '', '', '', '']","[3.0, 1.0, '', '', '', '', '', '', '', '']",3.0,,1.0,,,,,,,
2772423018,finalized,30,6/25/2020 05:02:48,4.03,0.912,4.33,0.83,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00HWWDV5A,"[1.6383732557, 1.6069246531, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71Zv11kUTjL.jpg,Symphonica,,,,,,,,,,"[8.3884026048, 16.2960841067, '', '', '', '', '', '', '', '']","['This was very well-produced with a great recoring quality.', 'his voice is still great and rich....the orchestrations and production values are superb..great panoramic sound to the album..artistically done..love the whole piece.', '', '', '', '', '', '', '', '']",This was very well-produced with a great recoring quality.,,his voice is still great and rich....the orchestrations and production values are superb..great panoramic sound to the album..artistically done..love the whole piece.,,,,,,,,"[4, 8, '', '', '', '', '', '', '', '']","[0.0454545455, 0.0909090909, '', '', '', '', '', '', '', '']","[4.0, 9.0, '', '', '', '', '', '', '', '']",4.0,,9.0,,,,,,,
2772423019,finalized,30,6/25/2020 05:31:30,4.0,1.033,3.93,0.998,4.03,1.08,3.6,1.2,4.1,1.044,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0000DZTIW,"[1.5595345497, 1.5163649321000001, 1.5454777479000001, 1.5933983326, 1.588673234, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71-BdYl9vzL.jpg,The Last Samurai,,,,,,,,,,"[19.4756741972, 28.0089518782, 23.0555443554, 10.0567242434, 12.01442853, '', '', '', '', '']","['The film itself is brilliant, the movie score itself is brilliant.', 'The movie theme was strengthened by the artful use of this soundtrack, and it is a pleasure to listen to.', 'I loved the movie , and also the music....If you loved the music in the movie you will love this soundtrack...I  Recommend this..', 'great product, and very happy with purchase.', ""awesome..  great reflection and driving music.. one of Zimmer's best works, love it."", '', '', '', '', '']","The film itself is brilliant, the movie score itself is brilliant.",,"The movie theme was strengthened by the artful use of this soundtrack, and it is a pleasure to listen to.","I loved the movie , and also the music....If you loved the music in the movie you will love this soundtrack...I  Recommend this..","great product, and very happy with purchase.","awesome..  great reflection and driving music.. one of Zimmer's best works, love it.",,,,,"[10, 15, 12, 5, 6, '', '', '', '', '']","[0.081300813, 0.1219512195, 0.0975609756, 0.0406504065, 0.0487804878, '', '', '', '', '']","[8.0, 12.0, 9.0, 4.0, 4.0, '', '', '', '', '']",8.0,,12.0,9.0,4.0,4.0,,,,
2772423020,finalized,30,6/25/2020 04:54:21,3.37,0.912,3.67,1.043,3.87,0.921,3.47,0.957,3.57,1.023,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000002KHF,"[1.602200985, 1.6001089811, 1.5886641741, 1.5069276094, 1.6027617455, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,,,,,,,,,,"[14.1962464958, 16.1925158655, 28.0334267642, 35.147317607, 10.1455000331, '', '', '', '', '']","['The quality of this great CD is excellent.', 'Moondance is rewarding, essential, beautiful, and  one of the best recordings ever made.', 'Every song is awesome, and the lyrics and instrumentals are great as are the vocals!', 'I love Van Morrison and this CD along with Astral Weeks is his best work by far.', 'Great melodies, good lyrics, and superb playing.', '', '', '', '', '']",The quality of this great CD is excellent.,,"Moondance is rewarding, essential, beautiful, and  one of the best recordings ever made.","Every song is awesome, and the lyrics and instrumentals are great as are the vocals!",I love Van Morrison and this CD along with Astral Weeks is his best work by far.,"Great melodies, good lyrics, and superb playing.",,,,,"[7, 8, 14, 19, 5, '', '', '', '', '']","[0.0372340426, 0.042553191500000004, 0.0744680851, 0.1010638298, 0.0265957447, '', '', '', '', '']","[3.0, 4.0, 7.0, 10.0, 2.0, '', '', '', '', '']",3.0,,4.0,7.0,10.0,2.0,,,,
2772423021,finalized,30,6/25/2020 05:32:57,3.7,0.936,3.87,1.087,3.53,0.991,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000002GJH,"[1.5491901636, 1.6043535471, 1.5266224146, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,,,,,,,,,,"[23.1386673359, 12.1927415627, 28.2936326757, '', '', '', '', '', '', '']","['A great record that is a perfect piece for fans of Pearl Jam and Soundgarden.', ""It's really pretty terrific, very strong song writting and some great musicians/friends working together."", ""This is one of the best CDs i ever heard, and that's an understatement."", '', '', '', '', '', '', '']",A great record that is a perfect piece for fans of Pearl Jam and Soundgarden.,,"It's really pretty terrific, very strong song writting and some great musicians/friends working together.","This is one of the best CDs i ever heard, and that's an understatement.",,,,,,,"[12, 6, 15, '', '', '', '', '', '', '']","[0.0754716981, 0.0377358491, 0.0943396226, '', '', '', '', '', '', '']","[7.0, 3.0, 9.0, '', '', '', '', '', '', '']",7.0,,3.0,9.0,,,,,,
2772423022,finalized,30,6/25/2020 04:56:48,3.43,0.92,3.53,0.991,3.8,1.046,3.63,0.795,3.6,0.952,3.27,1.093,3.37,0.836,0.0,0.0,0.0,0.0,B000002KB8,"[1.5246566534000001, 1.557880044, 1.5755521059, 1.5463587046, 1.6170545816000002, 1.5284363031, 1.4212239980999999, '', '', '']",http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,,,,,,,,,,"[37.6520022204, 19.4446898883, 13.8435411442, 21.1523220545, 10.2815128623, 22.6752593314, 35.5805857117, '', '', '']","['It is actually very good and this is their best CD in my oppinion.', 'Black Sabbath-1 of the best songs Sabbath ever made and the perfect song to start of the album that would change music history.5/5<BR>2.', 'This is a great album with  some great sound, and I recommend this album for anyone interested in  ground-breaking music, or anyone interested in finding out the beginnings  of Heavy Metal.', ""One of the best albums of all time, and certainly a kepper if you're into metal of any kind."", ""Full of fantastic riffs & power cords, Ozzy's magnificent voice, a brilliantly expressive bass & great drumming."", 'great album cover, their best!', 'Nevertheless, this is a very convincing album,  and a start to it all.', '', '', '']",It is actually very good and this is their best CD in my oppinion.,,Black Sabbath-1 of the best songs Sabbath ever made and the perfect song to start of the album that would change music history.5/5<BR>2.,"This is a great album with  some great sound, and I recommend this album for anyone interested in  ground-breaking music, or anyone interested in finding out the beginnings  of Heavy Metal.","One of the best albums of all time, and certainly a kepper if you're into metal of any kind.","Full of fantastic riffs & power cords, Ozzy's magnificent voice, a brilliantly expressive bass & great drumming.","great album cover, their best!","Nevertheless, this is a very convincing album,  and a start to it all.",,,"[20, 10, 7, 11, 5, 12, 21, '', '', '']","[0.0699300699, 0.034965035000000005, 0.0244755245, 0.0384615385, 0.0174825175, 0.041958042, 0.0734265734, '', '', '']","[6.0, 3.0, 2.0, 3.0, 1.0, 4.0, 7.0, '', '', '']",6.0,,3.0,2.0,3.0,1.0,4.0,7.0,,
2772423023,finalized,30,6/25/2020 04:53:57,3.93,1.093,3.53,0.957,3.83,0.969,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000UJBY4W,"[1.5859479904, 1.5550991296999999, 1.5316871404999999, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/713ZDCxq8OL.jpg,The Best Of Chicago: 40th Anniversary Edition (2CD),,,,,,,,,,"[9.9862725714, 17.453383317, 18.9563666121, '', '', '', '', '', '', '']","['chicago is always great, a classic an excellent timeless gift and a collectors item great quality and a fantastic selection of tunes', 'This is a great CD and I highly recommend it to all Chicago fans.', '""This is a very good collection of some of the best songs from one of the best bands of all time - Chicago.', '', '', '', '', '', '', '']","chicago is always great, a classic an excellent timeless gift and a collectors item great quality and a fantastic selection of tunes",,This is a great CD and I highly recommend it to all Chicago fans.,"""This is a very good collection of some of the best songs from one of the best bands of all time - Chicago.",,,,,,,"[5, 9, 10, '', '', '', '', '', '', '']","[0.0471698113, 0.0849056604, 0.0943396226, '', '', '', '', '', '', '']","[4.0, 8.0, 9.0, '', '', '', '', '', '', '']",4.0,,8.0,9.0,,,,,,
2772423024,finalized,30,6/25/2020 06:00:58,3.6,1.052,3.7,0.936,3.7,0.971,3.67,0.978,3.53,1.024,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00004RD54,"[1.5621014833, 1.5496485233000001, 1.5397818089, 1.5080565214, 1.5733960866999999, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71eihBGDpML.jpg,Rock 'n' Roll Animal (Live),,,,,,,,,,"[5.8571334868000005, 13.5035466826, 17.1961524336, 20.3713173186, 3.9471814773, '', '', '', '', '']","['""Transformer"" was a great album, with great tunes, and some really, really (...)great tunes (""Perfect Day"", anyone?).', 'Lou Reed-Rock N Roll Animal ****  When first off this is one of the best and clearest sounding live albums of all time.', ""This is the best live album and one of Reed's best albums ever."", 'This is probably the best live rock album ever.', 'The remastered sound is excellent.', '', '', '', '', '']","""Transformer"" was a great album, with great tunes, and some really, really (...)great tunes (""Perfect Day"", anyone?).",,Lou Reed-Rock N Roll Animal ****  When first off this is one of the best and clearest sounding live albums of all time.,This is the best live album and one of Reed's best albums ever.,This is probably the best live rock album ever.,The remastered sound is excellent.,,,,,"[3, 7, 9, 11, 2, '', '', '', '', '']","[0.0348837209, 0.0813953488, 0.1046511628, 0.1279069767, 0.023255814000000003, '', '', '', '', '']","[3.0, 8.0, 10.0, 12.0, 2.0, '', '', '', '', '']",3.0,,8.0,10.0,12.0,2.0,,,,
2772423025,finalized,30,6/25/2020 05:01:28,3.97,0.983,3.8,1.013,3.87,0.921,4.33,0.907,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000HKDE7Y,"[1.5186867714, 1.4304522276, 1.5779317617, 1.6071411371000002, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,,,,,,,,,,"[13.1008765726, 13.6867402297, 11.8927852673, 6.1122664942, '', '', '', '', '', '']","['These gentlemen are very talented, their music is uplifting and creative.', 'However the whole CD is rather good and I look forward to what this group will do next.""', 'The CD was really inspiring and a great mixture of hip-hop and violin.', 'This is an amazing soundtrack!!!The masterful violin sound, combine with the great beats and voices of these two talented young rappers to create refreshing and unique.', '', '', '', '', '', '']","These gentlemen are very talented, their music is uplifting and creative.",,"However the whole CD is rather good and I look forward to what this group will do next.""",The CD was really inspiring and a great mixture of hip-hop and violin.,"This is an amazing soundtrack!!!The masterful violin sound, combine with the great beats and voices of these two talented young rappers to create refreshing and unique.",,,,,,"[7, 8, 6, 3, '', '', '', '', '', '']","[0.0736842105, 0.0842105263, 0.06315789470000001, 0.0315789474, '', '', '', '', '', '']","[7.0, 8.0, 6.0, 3.0, '', '', '', '', '', '']",7.0,,8.0,6.0,3.0,,,,,
2772423026,finalized,30,6/25/2020 05:01:31,3.73,0.998,3.5,0.992,3.77,0.989,3.8,0.945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00023GGHQ,"[1.1660747528, 1.5036288500000001, 1.5953080654, 1.5552295446, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,,,,,,,,,,"[20.1469621805, 25.8130314484, 4.0299238243, 25.2136139629, '', '', '', '', '', '']","['With that being said, personally I love the soundtrack and the movie.', 'i treasure this cd and loved the movie!!', 'Great songs, great sound, terrfic, lively arrangements.', ""This is a wonderful CD featuring current top artists and their interpretation of Cole Porter's songs."", '', '', '', '', '', '']","With that being said, personally I love the soundtrack and the movie.",,i treasure this cd and loved the movie!!,"Great songs, great sound, terrfic, lively arrangements.",This is a wonderful CD featuring current top artists and their interpretation of Cole Porter's songs.,,,,,,"[16, 14, 2, 13, '', '', '', '', '', '']","[0.10191082800000001, 0.0891719745, 0.012738853500000001, 0.0828025478, '', '', '', '', '', '']","[10.0, 8.0, 1.0, 8.0, '', '', '', '', '', '']",10.0,,8.0,1.0,8.0,,,,,
2772423027,finalized,30,6/25/2020 05:00:08,3.97,0.912,3.87,0.884,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00LOY6G1I,"[1.6308211088, 1.6121371984000001, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81TkoSkhO-L.jpg,"Juggle Bubbles Activity Kit, Bubble Maker, Bubble Game, SEEN ON TV",,,,,,,,,,"[4.1652347399, 20.4693003487, '', '', '', '', '', '', '', '']","['Fun  for kids, easy to use, easy to learn, fun using it.', 'This is a really fun toy, you really can handle and play with the bubbles!', '', '', '', '', '', '', '', '']","Fun  for kids, easy to use, easy to learn, fun using it.",,"This is a really fun toy, you really can handle and play with the bubbles!",,,,,,,,"[2, 10, '', '', '', '', '', '', '', '']","[0.016806722700000002, 0.0840336134, '', '', '', '', '', '', '', '']","[1.0, 8.0, '', '', '', '', '', '', '', '']",1.0,,8.0,,,,,,,
2772423028,finalized,30,6/25/2020 05:03:32,3.93,0.892,3.8,0.833,3.73,0.814,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00KU9LQUO,"[1.6095967293, 1.6404223442, 1.5941396952, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,,,,,,,,,,"[10.2104674615, 8.4041443954, 12.076492461600001, '', '', '', '', '', '', '']","['Overall, this quick, easy to learn, fun game that plays well.', 'Great, fun game, good mechanics.', ""It's a super fun game and very re-playable."", '', '', '', '', '', '', '']","Overall, this quick, easy to learn, fun game that plays well.",,"Great, fun game, good mechanics.",It's a super fun game and very re-playable.,,,,,,,"[5, 4, 6, '', '', '', '', '', '', '']","[0.0684931507, 0.0547945205, 0.0821917808, '', '', '', '', '', '', '']","[6.0, 5.0, 8.0, '', '', '', '', '', '', '']",6.0,,5.0,8.0,,,,,,
2772423029,finalized,30,6/25/2020 05:04:49,3.93,0.892,3.87,0.884,3.7,0.936,4.07,0.929,3.8,1.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00B0DWB62,"[1.6244510412, 1.616969943, 1.4577044249, 1.6207979918, 1.6471600533, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,,,,,,,,,,"[12.4225625054, 32.8982580884, 36.9592800576, 20.6344707807, 10.5699688212, '', '', '', '', '']","['I am impressed with the quality and amount of play toys and options it has!', 'Easy to put together & very happy with the quality.', 'Overall it is very cute and the kids had a great time with it.', 'This is a great product and well thought out to provide hours of entertainment and imaginative play for kids.', 'Excellent product, excellent service.', '', '', '', '', '']",I am impressed with the quality and amount of play toys and options it has!,,Easy to put together & very happy with the quality.,Overall it is very cute and the kids had a great time with it.,This is a great product and well thought out to provide hours of entertainment and imaginative play for kids.,"Excellent product, excellent service.",,,,,"[6, 16, 21, 10, 5, '', '', '', '', '']","[0.0230769231, 0.0615384615, 0.08076923080000001, 0.0384615385, 0.0192307692, '', '', '', '', '']","[2.0, 6.0, 8.0, 3.0, 1.0, '', '', '', '', '']",2.0,,6.0,8.0,3.0,1.0,,,,
2772423030,finalized,30,6/25/2020 05:02:11,4.1,0.907,3.93,0.892,4.27,0.892,3.93,0.929,3.93,0.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B004UKNJCM,"[1.552832365, 1.5746451616, 1.638868928, 1.6144170761, 1.6193355322, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/915552Zm8zL.jpg,Whoowasit? Award-Winning Board Game Electronics,,,,,,,,,,"[29.0253937856, 17.7834723514, 8.3922096244, 14.3589159663, 12.3639294591, '', '', '', '', '']","['Overall it is a fun game and young kids will like it.', 'This is a really fun game for entire family.', ""It's a very well made, durable, fun game that emphasizes teamwork amongst the players."", 'This is a very well made and smart game.', 'Excellent game for the family with children.', '', '', '', '', '']",Overall it is a fun game and young kids will like it.,,This is a really fun game for entire family.,"It's a very well made, durable, fun game that emphasizes teamwork amongst the players.",This is a very well made and smart game.,Excellent game for the family with children.,,,,,"[15, 9, 4, 7, 6, '', '', '', '', '']","[0.17241379310000002, 0.1034482759, 0.045977011500000005, 0.08045977010000001, 0.0689655172, '', '', '', '', '']","[17.0, 10.0, 4.0, 8.0, 6.0, '', '', '', '', '']",17.0,,10.0,4.0,8.0,6.0,,,,
2772423031,finalized,30,6/25/2020 05:31:18,3.47,1.087,4.3,0.823,3.83,0.82,3.83,0.778,4.17,0.82,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00NAPJ8DM,"[1.5074950457, 1.6600520611, 1.6691894531, 1.5614868402000002, 1.6492353678, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,,,,,,,,,,"[40.7198829647, 25.6663320413, 23.7219907955, 31.2196101351, 31.7698539654, '', '', '', '', '']","[""They work great with the Lego's we already have."", ""Great value for the amount of pieces and a great alternative and comparable quality wise to real 'legos'."", 'They are great quality and work with Lego brand!', 'The ones that do fit together work fine with all Legos and are just like legos.', 'These work well with regular LEGOs, and the price is great.', '', '', '', '', '']",They work great with the Lego's we already have.,,Great value for the amount of pieces and a great alternative and comparable quality wise to real 'legos'.,They are great quality and work with Lego brand!,The ones that do fit together work fine with all Legos and are just like legos.,"These work well with regular LEGOs, and the price is great.",,,,,"[22, 12, 11, 16, 15, '', '', '', '', '']","[0.1456953642, 0.07947019870000001, 0.0728476821, 0.1059602649, 0.0993377483, '', '', '', '', '']","[14.0, 7.0, 7.0, 10.0, 9.0, '', '', '', '', '']",14.0,,7.0,7.0,10.0,9.0,,,,
2772423032,finalized,30,6/25/2020 04:57:32,3.67,1.193,3.63,1.224,3.63,1.14,3.87,1.204,3.7,1.215,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0000658L4,"[1.4697538614, 1.6478997469, 1.6074581146, 1.6535588503, 1.6405786276, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,,,,,,,,,,"[89.0916329494, 48.654612334, 87.6350731771, 21.2632421061, 60.9387543011, '', '', '', '', '']","['The pizza is adorable and my grandaughter loves to serve the pizza with the different toppings.', 'It is high quality and durable.', 'It is quite durable and they are having fun prentending to make and eat pizza.', 'A great mix of quality, creativity, fun, educational, and good looking toys.', 'They are very durable, educational and fun.', '', '', '', '', '']",The pizza is adorable and my grandaughter loves to serve the pizza with the different toppings.,,It is high quality and durable.,It is quite durable and they are having fun prentending to make and eat pizza.,"A great mix of quality, creativity, fun, educational, and good looking toys.","They are very durable, educational and fun.",,,,,"[50, 23, 43, 10, 29, '', '', '', '', '']","[0.1543209877, 0.07098765430000001, 0.1327160494, 0.030864197500000003, 0.0895061728, '', '', '', '', '']","[15.0, 7.0, 13.0, 3.0, 8.0, '', '', '', '', '']",15.0,,7.0,13.0,3.0,8.0,,,,
2772423033,finalized,30,6/25/2020 05:31:24,3.83,0.86,4.1,0.907,4.07,0.854,4.17,0.86,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00CKH9URU,"[1.5437744856, 1.6430088282000002, 1.6250033379, 1.6940063238, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/7178tVWycxL.jpg,Max Steel Interactive Steel with Turbo Sword,,,,,,,,,,"[19.1812006501, 8.4240286808, 10.3574152992, 6.6144508788, '', '', '', '', '', '']","['""My son really enjoys this toy, it plays with it a lot and it seems well made.', 'Very good quality and easy to handle', 'Very nice sword and toy that is loads of fun and seems very durable.', 'Works very good, sound, lights, durable', '', '', '', '', '', '']","""My son really enjoys this toy, it plays with it a lot and it seems well made.",,Very good quality and easy to handle,Very nice sword and toy that is loads of fun and seems very durable.,"Works very good, sound, lights, durable",,,,,,"[10, 4, 5, 3, '', '', '', '', '', '']","[0.0840336134, 0.033613445400000004, 0.0420168067, 0.025210084, '', '', '', '', '', '']","[8.0, 3.0, 4.0, 2.0, '', '', '', '', '', '']",8.0,,3.0,4.0,2.0,,,,,
2772423034,finalized,30,6/25/2020 06:09:02,3.77,1.146,4.03,1.08,3.6,1.052,3.93,1.062,3.67,1.164,3.63,1.197,3.87,1.118,0.0,0.0,0.0,0.0,B00000J0JF,"[1.6460232735, 1.6623923779, 1.5725369453, 1.6332963705, 1.6219652891, 1.6242674589, 1.6529589891, '', '', '']",http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,,,,,,,,,,"[33.7888911608, 15.0036991927, 96.6267486537, 48.009295325, 88.824094603, 74.5227403123, 25.5020071964, '', '', '']","['Great replay-ability and fun to play at all ages.', 'What a great game, simple rules, very smart, develops good reasoning and planning skills, not a lot of small pieces, and good solid construction.', ""It's a good think-ahead game and we all have fun playing it."", 'This company has some amazing, creative, and enjoyable games and how nice that we can all play.', 'very good game, adults and kids can play', 'Good game; very enjoyable for the kids.', 'Product is durable, educational, fun and a good value.', '', '', '']",Great replay-ability and fun to play at all ages.,,"What a great game, simple rules, very smart, develops good reasoning and planning skills, not a lot of small pieces, and good solid construction.",It's a good think-ahead game and we all have fun playing it.,"This company has some amazing, creative, and enjoyable games and how nice that we can all play.","very good game, adults and kids can play",Good game; very enjoyable for the kids.,"Product is durable, educational, fun and a good value.",,,"[16, 7, 49, 23, 43, 36, 12, '', '', '']","[0.038277512, 0.0167464115, 0.11722488040000001, 0.0550239234, 0.1028708134, 0.08612440190000001, 0.028708134000000003, '', '', '']","[3.0, 1.0, 11.0, 5.0, 10.0, 8.0, 2.0, '', '', '']",3.0,,1.0,11.0,5.0,10.0,8.0,2.0,,
2772423035,finalized,30,6/25/2020 05:24:54,3.83,0.82,4.03,1.08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00062RV18,"[1.5988376141, 1.6416823863999999, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71Kebi5JlZL.jpg,Educational Insights GeoSafari Motorized Solar System,,,,,,,,,,"[8.0866105235, 2.1034573373, '', '', '', '', '', '', '', '']","['This was easy to assemble and looks great.', 'Excellent, mine works and does not have any bad sounds, the planets are colorfully and are a good representation of the planets.', '', '', '', '', '', '', '', '']",This was easy to assemble and looks great.,,"Excellent, mine works and does not have any bad sounds, the planets are colorfully and are a good representation of the planets.",,,,,,,,"[4, 1, '', '', '', '', '', '', '', '']","[0.0666666667, 0.0166666667, '', '', '', '', '', '', '', '']","[6.0, 1.0, '', '', '', '', '', '', '', '']",6.0,,1.0,,,,,,,
2772423036,finalized,30,6/25/2020 05:00:44,3.87,0.884,3.87,0.921,3.87,0.957,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003G9ZQQA,"[1.6431446075, 1.589908123, 1.6205459833, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,,,,,,,,,,"[42.1253647682, 50.1184984416, 47.4482144747, '', '', '', '', '', '', '']","['Great fun, easy to learn, excellent quality.', 'This set is very well made and is a pleasure to use.', 'Very well made and lots of fun to play!', '', '', '', '', '', '', '']","Great fun, easy to learn, excellent quality.",,This set is very well made and is a pleasure to use.,Very well made and lots of fun to play!,,,,,,,"[20, 25, 23, '', '', '', '', '', '', '']","[0.0913242009, 0.11415525110000001, 0.1050228311, '', '', '', '', '', '', '']","[9.0, 11.0, 10.0, '', '', '', '', '', '', '']",9.0,,11.0,10.0,,,,,,
2772423037,finalized,30,6/25/2020 05:01:07,3.9,0.978,3.9,0.978,4.1,1.044,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B002JSM3KQ,"[1.5624409914, 1.6374646425, 1.6200397015, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,,,,,,,,,,"[21.4831579592, 6.28606911, 16.4959933758, '', '', '', '', '', '', '']","['it is a very enjoyable game to play .', 'great classic game in wonderful condition - good price', 'Quality of the product was superb, and I am very satisfied with the purchase.', '', '', '', '', '', '', '']",it is a very enjoyable game to play .,,great classic game in wonderful condition - good price,"Quality of the product was superb, and I am very satisfied with the purchase.",,,,,,,"[11, 3, 8, '', '', '', '', '', '', '']","[0.060109289600000004, 0.016393442600000002, 0.043715847, '', '', '', '', '', '', '']","[6.0, 1.0, 4.0, '', '', '', '', '', '', '']",6.0,,1.0,4.0,,,,,,
2772423038,finalized,30,6/25/2020 04:59:53,3.9,1.136,3.7,1.038,3.53,1.087,3.5,1.147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00ITOAYOQ,"[1.5806229115, 1.6248096228, 1.3011337519000001, 1.5705964565000001, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",,,,,,,,,,"[11.9232228078, 8.2844506464, 11.8733399149, 13.7782785337, '', '', '', '', '', '']","['Service was great and product was as pictured and described!', 'Paw patrol figures are good quality, fun for kids.', 'Delivery and product was great', 'They are good toys, my kids love them.', '', '', '', '', '', '']",Service was great and product was as pictured and described!,,"Paw patrol figures are good quality, fun for kids.",Delivery and product was great,"They are good toys, my kids love them.",,,,,,"[6, 4, 8, 7, '', '', '', '', '', '']","[0.08, 0.0533333333, 0.10666666670000001, 0.0933333333, '', '', '', '', '', '']","[8.0, 5.0, 10.0, 9.0, '', '', '', '', '', '']",8.0,,5.0,10.0,9.0,,,,,
2772423039,finalized,30,6/25/2020 05:21:45,3.8,0.909,3.4,0.987,3.97,1.11,3.73,0.892,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003G55KVA,"[1.5832595825, 1.242205739, 1.6393626928, 1.5525772572, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51HaQikn1aL.jpg,Monkey Figures 25 Tiny Plastic Monkey Figures Party Favors by A&A,,,,,,,,,,"[5.9765346613, 8.3069490628, 4.1980012835, 9.6727471338, '', '', '', '', '', '']","['They work very well for this purpose plus the kids love all the cute poses.', 'They are just what I expected and so extremely cute.', 'they are very cute and are perfect for what I wanted them for they are little smaller then an inch in size but still perfect with excellent detail for there size, great  monkeys thank you', 'These are cute little things that make you smile, and they are so tiny but detail is there.', '', '', '', '', '', '']",They work very well for this purpose plus the kids love all the cute poses.,,They are just what I expected and so extremely cute.,"they are very cute and are perfect for what I wanted them for they are little smaller then an inch in size but still perfect with excellent detail for there size, great  monkeys thank you","These are cute little things that make you smile, and they are so tiny but detail is there.",,,,,,"[3, 6, 2, 5, '', '', '', '', '', '']","[0.0447761194, 0.0895522388, 0.0298507463, 0.0746268657, '', '', '', '', '', '']","[4.0, 8.0, 2.0, 7.0, '', '', '', '', '', '']",4.0,,8.0,2.0,7.0,,,,,
2772423040,finalized,30,6/25/2020 05:24:49,3.33,1.043,3.6,1.02,3.0,1.095,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B008B68IUY,"[1.6478196383000001, 1.5209175348000001, 1.4174743891000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/712BE74LwKL.jpg,Monster High Travel Scaris Convertible Vehicle,,,,,,,,,,"[14.8068457291, 15.0054314585, 25.3141931949, '', '', '', '', '', '', '']","['Excellent quality and perfect package.', 'She loved it and with all the other Monster High items she has, it is a nice edition to her collection and believe me she PLAYS with them.', 'My granddaughter absolutely loved it!', '', '', '', '', '', '', '']",Excellent quality and perfect package.,,"She loved it and with all the other Monster High items she has, it is a nice edition to her collection and believe me she PLAYS with them.",My granddaughter absolutely loved it!,,,,,,,"[7, 8, 15, '', '', '', '', '', '', '']","[0.0593220339, 0.0677966102, 0.1271186441, '', '', '', '', '', '', '']","[5.0, 6.0, 12.0, '', '', '', '', '', '', '']",5.0,,6.0,12.0,,,,,,
2772423041,finalized,30,6/25/2020 04:59:57,3.97,1.14,3.97,1.14,3.83,1.067,3.9,1.106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00004UFOO,"[1.6215951443, 1.6671521664000002, 1.6343818903, 1.6820584536, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,,,,,,,,,,"[47.4942997486, 15.0681835441, 37.6099553042, 13.0891931487, '', '', '', '', '', '']","['I love the multitude of colors and they are such good quality.', 'The range of colors is great and the price is very reasonable.', 'The colors are true to the cap and there is a wonderful variety.', 'Good color selection and durable', '', '', '', '', '', '']",I love the multitude of colors and they are such good quality.,,The range of colors is great and the price is very reasonable.,The colors are true to the cap and there is a wonderful variety.,Good color selection and durable,,,,,,"[23, 7, 18, 6, '', '', '', '', '', '']","[0.1493506494, 0.0454545455, 0.1168831169, 0.038961039, '', '', '', '', '', '']","[14.0, 4.0, 11.0, 3.0, '', '', '', '', '', '']",14.0,,4.0,11.0,3.0,,,,,
2772423042,finalized,30,6/25/2020 04:59:27,4.0,0.856,3.9,0.907,4.0,0.856,3.67,0.869,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B004OS8J98,"[1.6204299927, 1.6517406702000001, 1.6363151073000002, 1.5223513842, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,,,,,,,,,,"[10.313721827, 2.1228181569, 6.2794508395, 11.269992059, '', '', '', '', '', '']","['This is a great toy and encourages lots of imaginative playtime and there is plenty of room for two kids to play.', 'This toy set is very durable and can withstand very active play.', ""Overall, it's easy to use, comes fully assembled and really fun to play with."", 'Overall, the toy seems very durable.', '', '', '', '', '', '']",This is a great toy and encourages lots of imaginative playtime and there is plenty of room for two kids to play.,,This toy set is very durable and can withstand very active play.,"Overall, it's easy to use, comes fully assembled and really fun to play with.","Overall, the toy seems very durable.",,,,,,"[5, 1, 3, 6, '', '', '', '', '', '']","[0.058139534900000005, 0.011627907000000002, 0.0348837209, 0.0697674419, '', '', '', '', '', '']","[5.0, 1.0, 3.0, 6.0, '', '', '', '', '', '']",5.0,,1.0,3.0,6.0,,,,,
2772423043,finalized,30,6/25/2020 05:33:16,3.73,0.929,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00L5LDWP8,"[1.5151852369, '', '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,,,,,,,,,,"[3.7301697078, '', '', '', '', '', '', '', '', '']","['Arrived in good condition and it is reasonable quality.', '', '', '', '', '', '', '', '', '']",Arrived in good condition and it is reasonable quality.,,,,,,,,,,"[2, '', '', '', '', '', '', '', '', '']","[0.0555555556, '', '', '', '', '', '', '', '', '']","[5.0, '', '', '', '', '', '', '', '', '']",5.0,,,,,,,,,
2772423044,finalized,30,6/25/2020 04:54:14,3.73,0.998,3.77,1.055,3.2,0.945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B004BFVKSQ,"[1.6207439899, 1.6454074383, 1.5192528963, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/912HI5VFelL.jpg,My First Disney Princess Disney Toddler Rapunzel,,,,,,,,,,"[24.760127447, 4.2212413145, 24.3438050668, '', '', '', '', '', '', '']","['my girl like it and i like it sooooo much, the quality is excellent, very nice doll i want to buy more of it', ""Wonderful product , fast shipping, looks great truly an enjoyable product for the children's, they will truly love this product"", 'Great toy my daughter loves it!.', '', '', '', '', '', '', '']","my girl like it and i like it sooooo much, the quality is excellent, very nice doll i want to buy more of it",,"Wonderful product , fast shipping, looks great truly an enjoyable product for the children's, they will truly love this product",Great toy my daughter loves it!.,,,,,,,"[12, 2, 13, '', '', '', '', '', '', '']","[0.16, 0.0266666667, 0.1733333333, '', '', '', '', '', '', '']","[16.0, 2.0, 17.0, '', '', '', '', '', '', '']",16.0,,2.0,17.0,,,,,,
2772423045,finalized,30,6/25/2020 05:25:33,3.83,0.86,4.1,0.907,3.77,0.803,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00IUAAJY4,"[1.5779126883, 1.6222803593, 1.555868268, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,,,,,,,,,,"[13.8746645733, 12.3976712455, 17.4663333525, '', '', '', '', '', '', '']","['Wonderful kit -- the project gave us an opportunity to have creative fun with the kids.', 'The quality of the final product is very good, and when we requested a page correction, customer service was excellent and responsive.', 'Anyways, looks like a great product and the directions are easy to follow.', '', '', '', '', '', '', '']",Wonderful kit -- the project gave us an opportunity to have creative fun with the kids.,,"The quality of the final product is very good, and when we requested a page correction, customer service was excellent and responsive.","Anyways, looks like a great product and the directions are easy to follow.",,,,,,,"[7, 6, 9, '', '', '', '', '', '', '']","[0.08536585370000001, 0.0731707317, 0.1097560976, '', '', '', '', '', '', '']","[8.0, 7.0, 10.0, '', '', '', '', '', '', '']",8.0,,7.0,10.0,,,,,,
2772423046,finalized,30,6/25/2020 05:04:24,3.97,0.948,4.0,0.894,4.03,0.912,4.33,0.869,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000BN8Y2W,"[1.6245979071, 1.611448884, 1.6686398983, 1.6523495913000001, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71GMzHZOTDL.jpg,Jr. Fire Fighter Suit with embroidered Cap,,,,,,,,,,"[76.6161911925, 79.7791505903, 64.664390759, 72.2157328851, '', '', '', '', '', '']","['This is a very durable and well made costume.', 'The quality is great and so are the details.', 'Perfect, high quality and durable!', 'It is very durable material and very realistic!', '', '', '', '', '', '']",This is a very durable and well made costume.,,The quality is great and so are the details.,"Perfect, high quality and durable!",It is very durable material and very realistic!,,,,,,"[37, 39, 30, 34, '', '', '', '', '', '']","[0.24183006540000002, 0.2549019608, 0.1960784314, 0.2222222222, '', '', '', '', '', '']","[24.0, 25.0, 19.0, 22.0, '', '', '', '', '', '']",24.0,,25.0,19.0,22.0,,,,,
2772423047,finalized,30,6/25/2020 05:27:54,3.73,0.814,3.97,0.836,3.9,0.79,4.23,0.844,4.2,0.833,4.03,0.836,0.0,0.0,0.0,0.0,0.0,0.0,B000L212HC,"[1.6535781622, 1.5932664871000002, 1.5686712265, 1.6505910158, 1.6999471188, 1.6148878336, '', '', '', '']",http://ecx.images-amazon.com/images/I/51whgYqON5L.jpg,The Prestige [Blu-ray],,,,,,,,,,"[12.7581687643, 42.2329994364, 43.2235642826, 19.0854201401, 8.8657015821, 20.5217098954, '', '', '', '']","['Image quality is excellent, and a pleasure to watch.', 'This is a great movie with terrific acting and a compelling plot.', 'This is a fantastic movie with great acting.', 'The picture Blu-ray picture quality and the sound was excellent.', 'Excellent quality in picture and sound, and the special features are informative and well made.', 'Great acting, great plot, great everything!!!', '', '', '', '']","Image quality is excellent, and a pleasure to watch.",,This is a great movie with terrific acting and a compelling plot.,This is a fantastic movie with great acting.,The picture Blu-ray picture quality and the sound was excellent.,"Excellent quality in picture and sound, and the special features are informative and well made.","Great acting, great plot, great everything!!!",,,,"[6, 21, 22, 9, 4, 10, '', '', '', '']","[0.0472440945, 0.1653543307, 0.17322834650000002, 0.0708661417, 0.031496063000000005, 0.0787401575, '', '', '', '']","[4.0, 16.0, 17.0, 7.0, 3.0, 7.0, '', '', '', '']",4.0,,16.0,17.0,7.0,3.0,7.0,,,
2772423048,finalized,30,6/25/2020 05:08:51,3.6,1.02,3.77,1.086,4.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003HC9JIW,"[1.4104824066, 1.6239778996, 1.6175998449, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,,,,,,,,,,"[15.0762739225, 14.4866581542, 16.4587417891, '', '', '', '', '', '', '']","['It is simple, but is a great workout.', 'Great simple workout, easy to follow and not boring.', 'They are so easy to follow and are a great workout no matter what your fitness level.', '', '', '', '', '', '', '']","It is simple, but is a great workout.",,"Great simple workout, easy to follow and not boring.",They are so easy to follow and are a great workout no matter what your fitness level.,,,,,,,"[9, 7, 8, '', '', '', '', '', '', '']","[0.0584415584, 0.0454545455, 0.0519480519, '', '', '', '', '', '', '']","[5.0, 4.0, 5.0, '', '', '', '', '', '', '']",5.0,,4.0,5.0,,,,,,
2772423049,finalized,30,6/25/2020 05:30:56,4.03,0.948,3.9,0.87,3.97,1.048,4.0,0.966,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0783225482,"[1.6726109982000001, 1.464394927, 1.6510571241, 1.6060541868, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,,,,,,,,,,"[4.3263576416, 42.5303116682, 36.0655093925, 44.7778226244, '', '', '', '', '', '']","['Great Movie, Good Quality, Packaged safe and secure', 'Anyway, back to the movie: it is so funny and the stars are so good!', 'Excellent FX, great laughs and great performances.', 'great movie, very funny and well acted', '', '', '', '', '', '']","Great Movie, Good Quality, Packaged safe and secure",,"Anyway, back to the movie: it is so funny and the stars are so good!","Excellent FX, great laughs and great performances.","great movie, very funny and well acted",,,,,,"[2, 24, 17, 22, '', '', '', '', '', '']","[0.010362694300000001, 0.1243523316, 0.0880829016, 0.1139896373, '', '', '', '', '', '']","[1.0, 12.0, 8.0, 11.0, '', '', '', '', '', '']",1.0,,12.0,8.0,11.0,,,,,
2772423050,finalized,30,6/25/2020 05:25:10,3.7,1.187,3.93,0.814,4.1,0.831,3.8,0.945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0042FDCMM,"[1.5626109838, 1.6048647165, 1.5345700979, 1.3279008865, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,,,,,,,,,,"[11.7199985905, 10.1654743277, 13.3069381155, 16.8322113809, '', '', '', '', '', '']","[""The dvr was in great shape & I'm very happy with it."", 'Easy on the body, and a great workout!', 'I do this one the most and it really works excellent.', 'Finding this workout was wonderful.', '', '', '', '', '', '']",The dvr was in great shape & I'm very happy with it.,,"Easy on the body, and a great workout!",I do this one the most and it really works excellent.,Finding this workout was wonderful.,,,,,,"[6, 5, 7, 11, '', '', '', '', '', '']","[0.032786885200000004, 0.0273224044, 0.0382513661, 0.060109289600000004, '', '', '', '', '', '']","[3.0, 2.0, 3.0, 6.0, '', '', '', '', '', '']",3.0,,2.0,3.0,6.0,,,,,
2772423051,finalized,30,6/25/2020 04:56:52,4.0,0.816,3.97,0.752,4.0,0.894,3.8,0.872,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0002COTDA,"[1.6503208876, 1.6625044346, 1.5402318239000001, 1.4258495569, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,,,,,,,,,,"[16.9606534948, 15.0052162478, 21.0267341526, 20.4311025453, '', '', '', '', '', '']","['The quality, sound and picture , in these dvds is excellent.', 'The quality of sound and video is just excellent.', 'It is great to watch these again, and I highly recommend them.', 'I loved it and your service was great.', '', '', '', '', '', '']","The quality, sound and picture , in these dvds is excellent.",,The quality of sound and video is just excellent.,"It is great to watch these again, and I highly recommend them.",I loved it and your service was great.,,,,,,"[8, 7, 11, 12, '', '', '', '', '', '']","[0.044943820200000005, 0.0393258427, 0.0617977528, 0.0674157303, '', '', '', '', '', '']","[4.0, 3.0, 6.0, 6.0, '', '', '', '', '', '']",4.0,,3.0,6.0,6.0,,,,,
2772423052,finalized,30,6/25/2020 04:55:11,4.13,0.921,3.6,1.143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B002ZG99CC,"[1.5881203413, 1.6709388494000001, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,,,,,,,,,,"[42.0285500384, 28.0791648836, '', '', '', '', '', '', '', '']","['This was a fantastic film and it was very well done and very entertaining.', 'A great product, works well and quality is excellent.', '', '', '', '', '', '', '', '']",This was a fantastic film and it was very well done and very entertaining.,,"A great product, works well and quality is excellent.",,,,,,,,"[21, 13, '', '', '', '', '', '', '', '']","[0.0981308411, 0.0607476636, '', '', '', '', '', '', '', '']","[9.0, 6.0, '', '', '', '', '', '', '', '']",9.0,,6.0,,,,,,,
2772423053,finalized,30,6/25/2020 05:54:50,4.1,1.012,3.9,0.87,3.87,1.087,3.7,0.971,3.87,0.957,4.03,1.016,0.0,0.0,0.0,0.0,0.0,0.0,B00XI057M0,"[1.6317907572, 1.5687426329, 1.6507903337, 1.5981838703, 1.6040982008, 1.6411248446000002, '', '', '', '']",http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],,,,,,,,,,"[12.5068503593, 19.6484161999, 6.3629590828, 16.1633025338, 14.221469282, 10.5119293808, '', '', '', '']","['Intriguing script, excellent performances, great music, beautiful cinematography.... a definite classic.', 'This is one of the best Sci-Fi films of the year, of recent memory and of thelast decade, as well, too.', 'Crisp and beautiful Cinematography, realistic props, sets, make-up and wardrobe.', 'Great movie, great acting, great plot.', 'This is a brilliant, well-crafted and entertaining film that is interesting and intriguing.', 'The video and audio quality were superb and the cinematography was beautiful.', '', '', '', '']","Intriguing script, excellent performances, great music, beautiful cinematography.... a definite classic.",,"This is one of the best Sci-Fi films of the year, of recent memory and of thelast decade, as well, too.","Crisp and beautiful Cinematography, realistic props, sets, make-up and wardrobe.","Great movie, great acting, great plot.","This is a brilliant, well-crafted and entertaining film that is interesting and intriguing.",The video and audio quality were superb and the cinematography was beautiful.,,,,"[6, 10, 3, 8, 7, 5, '', '', '', '']","[0.048, 0.08, 0.024, 0.064, 0.056, 0.04, '', '', '', '']","[4.0, 8.0, 2.0, 6.0, 5.0, 4.0, '', '', '', '']",4.0,,8.0,2.0,6.0,5.0,4.0,,,
2772423054,finalized,30,6/25/2020 04:59:28,3.53,1.056,3.63,0.875,3.8,1.046,4.13,1.056,3.67,1.011,4.03,0.795,0.0,0.0,0.0,0.0,0.0,0.0,0790731886,"[1.5512653589, 1.5307484865, 1.6492851973, 1.5979040861, 1.5021406412, 1.5851932764, '', '', '', '']",http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),,,,,,,,,,"[19.3209795863, 22.7267327044, 4.2361725071, 8.0795291525, 27.6157697824, 17.9624611507, '', '', '', '']","['One of the funniest movies ever!', 'Great characters and truly warm fun.', 'Excellent price, speed of delivery, and quality.', 'Arthur is an excellent movie; it has hysterically funny parts, sad scenes, lovable characters, and excellent acting.', 'this has to be one of my favorite movies ever made , way too funny.', 'Dudley Moore is truly a great actor and this movie is hilarious, Very enjoyable to watch and some side splitting scenes.', '', '', '', '']",One of the funniest movies ever!,,Great characters and truly warm fun.,"Excellent price, speed of delivery, and quality.","Arthur is an excellent movie; it has hysterically funny parts, sad scenes, lovable characters, and excellent acting.","this has to be one of my favorite movies ever made , way too funny.","Dudley Moore is truly a great actor and this movie is hilarious, Very enjoyable to watch and some side splitting scenes.",,,,"[10, 12, 2, 4, 15, 9, '', '', '', '']","[0.0552486188, 0.0662983425, 0.011049723800000001, 0.0220994475, 0.0828729282, 0.0497237569, '', '', '', '']","[5.0, 6.0, 1.0, 2.0, 8.0, 4.0, '', '', '', '']",5.0,,6.0,1.0,2.0,8.0,4.0,,,
2772423056,finalized,30,6/25/2020 04:53:00,3.93,0.929,3.47,0.957,3.73,0.892,3.47,0.884,3.97,1.048,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000W7F5SS,"[1.5826286077, 1.5766892433000002, 1.5241336823, 1.2438732386, 1.5932826996, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),,,,,,,,,,"[7.9639497123, 19.797901405, 26.3428419876, 20.8092029297, 6.0333777226, '', '', '', '', '']","['Great acting, special effects and cool wand duels make this the best in the series.', 'Its a great movie and has great action in it!', 'That said, the actual movie is wonderful and a joy to watch!', 'That in and of itself is enough to make me love this movie.', 'Harry Potters movies just keep getting better the film is excellent and you keep wanting more, the quality of the the DVD is fantastic.', '', '', '', '', '']","Great acting, special effects and cool wand duels make this the best in the series.",,Its a great movie and has great action in it!,"That said, the actual movie is wonderful and a joy to watch!",That in and of itself is enough to make me love this movie.,"Harry Potters movies just keep getting better the film is excellent and you keep wanting more, the quality of the the DVD is fantastic.",,,,,"[4, 10, 14, 15, 3, '', '', '', '', '']","[0.0202020202, 0.0505050505, 0.0707070707, 0.0757575758, 0.0151515152, '', '', '', '', '']","[2.0, 5.0, 7.0, 7.0, 1.0, '', '', '', '', '']",2.0,,5.0,7.0,7.0,1.0,,,,
2772423057,finalized,30,6/25/2020 04:53:26,3.67,0.978,3.93,0.998,4.1,1.012,3.9,1.075,3.93,1.123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000ANVPP6,"[1.5072338581, 1.5621343851, 1.5399354696, 1.6501460075, 1.6015511751, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51AzKokhsEL.jpg,Hondo (Full Screen),,,,,,,,,,"[16.6538048624, 11.7146370731, 13.3767873583, 4.2394894136, 10.1340078179, '', '', '', '', '']","['""This is one of John Wayne\'s best movies !!!!', ""Excellent movie and in my opinion one of the Duke's best."", 'Excellent movie - perhaps one of the best Wayne has acted in, in my opinion.', 'Great quality movie and excellent price.', ""It's got good acting and a lot of action, and will keep your interest."", '', '', '', '', '']","""This is one of John Wayne's best movies !!!!",,Excellent movie and in my opinion one of the Duke's best.,"Excellent movie - perhaps one of the best Wayne has acted in, in my opinion.",Great quality movie and excellent price.,"It's got good acting and a lot of action, and will keep your interest.",,,,,"[9, 6, 7, 2, 5, '', '', '', '', '']","[0.1, 0.0666666667, 0.0777777778, 0.022222222200000002, 0.0555555556, '', '', '', '', '']","[10.0, 6.0, 7.0, 2.0, 5.0, '', '', '', '', '']",10.0,,6.0,7.0,2.0,5.0,,,,
2772423058,finalized,30,6/25/2020 05:29:26,3.87,1.087,3.93,0.998,3.9,1.012,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003RHZ66Q,"[1.6281956434, 1.6111880540999999, 1.5503487587, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51VSSaW5VAL.jpg,Barbie: A Fashion Fairytale,,,,,,,,,,"[6.2327705209, 8.1804904343, 23.1646293113, '', '', '', '', '', '', '']","['The movies are all very well made with great graphics and loads of songs and fun animal friends for Barbie and her friends to pal around with.', 'Barbie: A fashion fairytale is a fun movie with awesome animation, music and a great voice cast!', 'A Fashion Fairy Tale is another delightful, entertaining Barbie movie that I highly recommend for the whole family.', '', '', '', '', '', '', '']",The movies are all very well made with great graphics and loads of songs and fun animal friends for Barbie and her friends to pal around with.,,"Barbie: A fashion fairytale is a fun movie with awesome animation, music and a great voice cast!","A Fashion Fairy Tale is another delightful, entertaining Barbie movie that I highly recommend for the whole family.",,,,,,,"[3, 4, 12, '', '', '', '', '', '', '']","[0.03, 0.04, 0.12, '', '', '', '', '', '', '']","[3.0, 4.0, 12.0, '', '', '', '', '', '', '']",3.0,,4.0,12.0,,,,,,
2772423059,finalized,30,6/25/2020 04:52:31,3.73,1.181,3.93,1.031,3.4,0.917,4.13,0.806,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00BPEJX12,"[1.5650788546, 1.6122909784, 1.4290086031, 1.6053751707, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81jxyrC7rEL.jpg,The World's End [Blu-ray],,,,,,,,,,"[15.6636987752, 4.0944458469, 15.374279584, 10.1703246631, '', '', '', '', '', '']","[""It's a great, fun piece of work, and maybe the most consistent in tone of the films in the trilogy."", 'Quick delivery, good price, excellent quality.', ""If you enjoyed Shaun of the Dead & Hot Fuzz, then you'll love this one."", 'The special effects are a lot of fun, the supporting cast are great (especially Martin Freeman) and this is just a fun, great film.', '', '', '', '', '', '']","It's a great, fun piece of work, and maybe the most consistent in tone of the films in the trilogy.",,"Quick delivery, good price, excellent quality.","If you enjoyed Shaun of the Dead & Hot Fuzz, then you'll love this one.","The special effects are a lot of fun, the supporting cast are great (especially Martin Freeman) and this is just a fun, great film.",,,,,,"[8, 2, 9, 5, '', '', '', '', '', '']","[0.0555555556, 0.0138888889, 0.0625, 0.0347222222, '', '', '', '', '', '']","[5.0, 1.0, 6.0, 3.0, '', '', '', '', '', '']",5.0,,1.0,6.0,3.0,,,,,
2772423060,finalized,30,6/25/2020 05:03:51,3.77,1.086,4.1,1.012,4.13,1.024,3.97,0.836,4.03,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000ANVPPQ,"[1.6578406096, 1.6411472559, 1.6115301846999999, 1.6423385143, 1.6524299383, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51VKBZFQRRL.jpg,McLintock! (Authentic Collector's Edition),,,,,,,,,,"[4.2691769523, 18.9218604768, 32.7323848972, 8.4188739608, 6.3724412018, '', '', '', '', '']","['Picture quality and sound are great.', 'The sound is fantastic, the picture quality is superb, and there are even extas on this DVD.', 'Well filmed, top quality acting, and wonderful sequences make this an all around great movie... an absolute classic... and one of my favorite John Wayne movies.', 'The sound and picture quality was perfect.', 'The disc has a crisp clear picture and very good audio.', '', '', '', '', '']",Picture quality and sound are great.,,"The sound is fantastic, the picture quality is superb, and there are even extas on this DVD.","Well filmed, top quality acting, and wonderful sequences make this an all around great movie... an absolute classic... and one of my favorite John Wayne movies.",The sound and picture quality was perfect.,The disc has a crisp clear picture and very good audio.,,,,,"[2, 9, 16, 4, 3, '', '', '', '', '']","[0.016, 0.07200000000000001, 0.128, 0.032, 0.024, '', '', '', '', '']","[1.0, 7.0, 12.0, 3.0, 2.0, '', '', '', '', '']",1.0,,7.0,12.0,3.0,2.0,,,,
2772423061,finalized,30,6/25/2020 05:03:12,3.93,0.854,3.83,0.778,3.87,0.806,3.87,0.806,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000IHY9UM,"[1.5318359137000002, 1.5206917523999999, 1.5795429945000001, 1.5946177244, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51Hi0NCgxKL.jpg,Da-fat Burning Dance Mix,,,,,,,,,,"[15.1673028278, 20.6278740465, 11.911005576099999, 8.0546165826, '', '', '', '', '', '']","['It is fun and a great workout!', 'A great workout and its a lot of fun.', 'This video is so fun and so easy to do and learn.', 'Very good dvd..easy to follow..enjoyable', '', '', '', '', '', '']",It is fun and a great workout!,,A great workout and its a lot of fun.,This video is so fun and so easy to do and learn.,Very good dvd..easy to follow..enjoyable,,,,,,"[8, 11, 6, 4, '', '', '', '', '', '']","[0.0784313725, 0.1078431373, 0.058823529400000005, 0.039215686300000004, '', '', '', '', '', '']","[7.0, 10.0, 5.0, 3.0, '', '', '', '', '', '']",7.0,,10.0,5.0,3.0,,,,,
2772423062,finalized,30,6/25/2020 05:11:13,3.67,0.978,3.63,0.836,3.63,0.912,3.8,0.909,3.63,0.948,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00005QT9O,"[1.5540492535000001, 1.5922814608, 1.4773784876, 1.560806632, 1.5236319304000001, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51PR4CJZZ1L.jpg,Mixed Nuts,,,,,,,,,,"[19.3730129413, 4.0184609606, 26.935740251, 11.6997047729, 26.3298347791, '', '', '', '', '']","['This has got to be one the of the best christmas movies in the world!!!', 'Recommended for people who can laugh....and for those who could use a good laugh.', 'This is one of my favorite movies, and no Christmas is complete without this.', 'The actors are great for their parts and its just hilarious and perfect!!', 'Le P&egrave;re Noël Est Une Ordure is one of my favorite movies OF ALL TIME, and my very favorite Christmas movie!', '', '', '', '', '']",This has got to be one the of the best christmas movies in the world!!!,,Recommended for people who can laugh....and for those who could use a good laugh.,"This is one of my favorite movies, and no Christmas is complete without this.",The actors are great for their parts and its just hilarious and perfect!!,"Le P&egrave;re Noël Est Une Ordure is one of my favorite movies OF ALL TIME, and my very favorite Christmas movie!",,,,,"[10, 2, 15, 6, 14, '', '', '', '', '']","[0.0847457627, 0.016949152500000002, 0.1271186441, 0.0508474576, 0.1186440678, '', '', '', '', '']","[8.0, 1.0, 12.0, 5.0, 11.0, '', '', '', '', '']",8.0,,1.0,12.0,5.0,11.0,,,,
2772423063,finalized,30,6/25/2020 04:50:50,3.7,0.9,4.0,1.0,3.5,1.057,3.23,0.989,3.6,0.917,4.07,0.964,0.0,0.0,0.0,0.0,0.0,0.0,B00007JZVB,"[1.5781122446, 1.6267464161, 1.5439858437, 1.3818918467, 1.5883357525, 1.5792373418999999, '', '', '', '']",http://ecx.images-amazon.com/images/I/512RAZNR06L.jpg,Discover Bellydance,,,,,,,,,,"[11.8948257598, 6.2244508593, 17.2666259374, 16.2446770436, 8.0070669332, 9.9229570408, '', '', '', '']","['Plus its a great workout and you feel sexy while working out.', '""This is a wonderful video; the instruction is skillful and well thought out, and the production is very polished.', ""it's really fun and i enjoy and the overall dance routine."", 'Love that working out really is FUN!', 'The narrarator is very calming and the routines are fun.', 'This is a fabulous set for learning belly dance and beyond basic belly dance.', '', '', '', '']",Plus its a great workout and you feel sexy while working out.,,"""This is a wonderful video; the instruction is skillful and well thought out, and the production is very polished.",it's really fun and i enjoy and the overall dance routine.,Love that working out really is FUN!,The narrarator is very calming and the routines are fun.,This is a fabulous set for learning belly dance and beyond basic belly dance.,,,,"[6, 3, 9, 10, 4, 5, '', '', '', '']","[0.0638297872, 0.0319148936, 0.0957446809, 0.1063829787, 0.042553191500000004, 0.0531914894, '', '', '', '']","[6.0, 3.0, 9.0, 10.0, 4.0, 5.0, '', '', '', '']",6.0,,3.0,9.0,10.0,4.0,5.0,,,
2772423064,finalized,30,6/25/2020 05:22:22,3.8,1.352,2.97,1.048,3.53,1.056,3.9,1.106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00002E220,"[1.5929617882, 1.4327776432000001, 1.6110204458, 1.6043137312, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51PCHRAW0PL.jpg,Last of the Dogmen,,,,,,,,,,"[28.1472566344, 25.7252410827, 18.4032314336, 20.3204794618, '', '', '', '', '', '']","['This is simply a terrific movie that has it all, a wonderful cast, an intriguing story line, beautiful scenery, and an enjoyable soundtrack.', 'I thoroughly enjoyed this movie.', 'Nice storyline, excellent music, and beautiful scenery.', 'Beautiful scenery, fantastic camera work, and a wonderful story make this well worth owning.', '', '', '', '', '', '']","This is simply a terrific movie that has it all, a wonderful cast, an intriguing story line, beautiful scenery, and an enjoyable soundtrack.",,I thoroughly enjoyed this movie.,"Nice storyline, excellent music, and beautiful scenery.","Beautiful scenery, fantastic camera work, and a wonderful story make this well worth owning.",,,,,,"[14, 15, 9, 10, '', '', '', '', '', '']","[0.0945945946, 0.1013513514, 0.060810810800000004, 0.0675675676, '', '', '', '', '', '']","[9.0, 10.0, 6.0, 6.0, '', '', '', '', '', '']",9.0,,10.0,6.0,6.0,,,,,
2772423065,finalized,30,6/25/2020 04:59:29,4.13,0.991,3.87,0.957,3.93,0.998,4.2,1.013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00AR1G3FS,"[1.6795362234, 1.6658872366000002, 1.6814992428000002, 1.6989887953, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],,,,,,,,,,"[43.5325450431, 53.7537057799, 34.8871101759, 13.2873086245, '', '', '', '', '', '']","['Highly recommended, excellent audio quality and good picture quality.', 'very good video and sound quality as expected!', 'Quality of picture and sound is excellent.', 'The picture and sound quality are superb, The bright, vivid colors and clean, crisp sound are literally, ""music to my ears"".', '', '', '', '', '', '']","Highly recommended, excellent audio quality and good picture quality.",,very good video and sound quality as expected!,Quality of picture and sound is excellent.,"The picture and sound quality are superb, The bright, vivid colors and clean, crisp sound are literally, ""music to my ears"".",,,,,,"[20, 25, 16, 6, '', '', '', '', '', '']","[0.0877192982, 0.1096491228, 0.0701754386, 0.026315789500000002, '', '', '', '', '', '']","[8.0, 10.0, 7.0, 2.0, '', '', '', '', '', '']",8.0,,10.0,7.0,2.0,,,,,
2772423066,finalized,30,6/25/2020 05:02:26,3.93,0.964,4.2,0.945,3.97,0.983,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000OVLBFS,"[1.6009742022, 1.6023710966, 1.5254112482000002, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/518hg7kiAPL.jpg,Jesse Stone: Night Passage,,,,,,,,,,"[16.2056512198, 4.0567164167, 32.0279644757, '', '', '', '', '', '', '']","['Entertaining, good story, cast works well together', 'Very good movie, best of Tom Selleck, I highly recommend this movie, suspense, action and drama of the best performances of Tom Selleck, thanks Amazon.', 'I love the Jesse Stone books, and have really enjoyed all the Jesse Stone movies that Tom Selleck has made.', '', '', '', '', '', '', '']","Entertaining, good story, cast works well together",,"Very good movie, best of Tom Selleck, I highly recommend this movie, suspense, action and drama of the best performances of Tom Selleck, thanks Amazon.","I love the Jesse Stone books, and have really enjoyed all the Jesse Stone movies that Tom Selleck has made.",,,,,,,"[8, 2, 17, '', '', '', '', '', '', '']","[0.0427807487, 0.010695187200000001, 0.0909090909, '', '', '', '', '', '', '']","[4.0, 1.0, 9.0, '', '', '', '', '', '', '']",4.0,,1.0,9.0,,,,,,
2772423067,finalized,30,6/25/2020 04:50:58,3.97,0.983,4.0,0.931,3.4,1.143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00005JPMZ,"[1.6592270136, 1.6050971746, 1.5361267328000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91vXjsklrTL.jpg,TMNT,,,,,,,,,,"[4.2745333551, 6.1006098294, 7.6155375183, '', '', '', '', '', '', '']","['amazing visuals, cool editing, and a great palette of colors and designs.', 'The animation is most impressive, and the backgrounds and character designs are very articulate.', 'Great action and it looks great.', '', '', '', '', '', '', '']","amazing visuals, cool editing, and a great palette of colors and designs.",,"The animation is most impressive, and the backgrounds and character designs are very articulate.",Great action and it looks great.,,,,,,,"[2, 3, 4, '', '', '', '', '', '', '']","[0.025, 0.0375, 0.05, '', '', '', '', '', '', '']","[2.0, 3.0, 5.0, '', '', '', '', '', '', '']",2.0,,3.0,5.0,,,,,,
2772423068,finalized,30,6/25/2020 04:58:11,4.13,0.991,3.73,0.814,3.93,0.814,3.57,0.844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000P0J09C,"[1.6220599412999999, 1.5475538969, 1.5732396841, 1.5769335032, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81trsp4+MEL.jpg,Full Metal Jacket,,,,,,,,,,"[8.2634297589, 15.4013454378, 11.8397788224, 9.9012511016, '', '', '', '', '', '']","['One of the best movies ever depicting the Vietnam war, fantastic in all respects, directing, acting and scene creation.', 'Full Metal Jacket is one of the best films , Stanley Kubrick ever made.', '""This is a true masterpiece, a work of art, and the best war movie I have ever seen.', 'Love this Movie the quality is great.', '', '', '', '', '', '']","One of the best movies ever depicting the Vietnam war, fantastic in all respects, directing, acting and scene creation.",,"Full Metal Jacket is one of the best films , Stanley Kubrick ever made.","""This is a true masterpiece, a work of art, and the best war movie I have ever seen.",Love this Movie the quality is great.,,,,,,"[4, 8, 6, 5, '', '', '', '', '', '']","[0.0325203252, 0.0650406504, 0.0487804878, 0.0406504065, '', '', '', '', '', '']","[3.0, 6.0, 4.0, 4.0, '', '', '', '', '', '']",3.0,,6.0,4.0,4.0,,,,,


==> data/a1597287.csv <==
_unit_id,_unit_state,_trusted_judgments,_last_judgment_at,r1,r1:stddev,r2,r2:stddev,r3,r3:stddev,r4,r4:stddev,r5,r5:stddev,r6,r6:stddev,r7,r7:stddev,r8,r8:stddev,r9,r9:stddev,asin,helpful,main_image_url,product_title,r1_gold,r2_gold,r3_gold,r4_gold,r5_gold,r6_gold,r7_gold,r8_gold,r9_gold,score,sentence,sentence_1,sentence_10,sentence_2,sentence_3,sentence_4,sentence_5,sentence_6,sentence_7,sentence_8,sentence_9,support,support_1,support_10,support_2,support_3,support_4,support_5,support_6,support_7,support_8,support_9,support_frac,support_per,support_per_1,support_per_10,support_per_2,support_per_3,support_per_4,support_per_5,support_per_6,support_per_7,support_per_8,support_per_9
2772491599,finalized,30,6/25/2020 10:38:00,3.97,1.197,3.93,0.727,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B001SEQPGK,"[1.7122795582, 1.6838901043, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71KLvmtcN9L.jpg,Sony Cyber-shot DSC-W290 12 MP Digital Camera with 5x Optical Zoom and Super Steady Shot Image Stabilization,,,,,,,,,,"[6.7217640347, 48.0721225243, '', '', '', '', '', '', '', '']","['Easy menus, good battery life, simple point and shoot settings, good in all kinds of light.', 'Has very good pic quality and extremely easy to use.', '', '', '', '', '', '', '', '']","Easy menus, good battery life, simple point and shoot settings, good in all kinds of light.",,Has very good pic quality and extremely easy to use.,,,,,,,,"[3, 22, '', '', '', '', '', '', '', '']",3,,22,,,,,,,,"[0.027522935800000002, 0.2018348624, '', '', '', '', '', '', '', '']","[2.0, 20.0, '', '', '', '', '', '', '', '']",2.0,,20.0,,,,,,,
2772491600,finalized,30,6/25/2020 10:54:25,4.03,1.016,3.83,1.003,4.0,1.095,3.83,1.003,3.83,1.003,3.73,0.929,4.0,0.966,0.0,0.0,0.0,0.0,B0011000R6,"[1.6534645557, 1.6760262251, 1.6521594524, 1.6717087030000002, 1.6291273832000002, 1.6261655092, 1.6579588652, '', '', '']",http://ecx.images-amazon.com/images/I/61focgrGi7L.jpg,Gary Fong Puffer Pop Up flash Diffuser for DSLR's CANON / NIKON / OLYMPUS / PENTAX (excluding Canon T4i),,,,,,,,,,"[25.5137079847, 10.8490377182, 27.607131979400002, 12.9685719405, 31.1906068423, 43.5478193811, 21.3481687409, '', '', '']","['The diffuser works great, eliminate or diffuse the hard shadow caused by the pop up flash creating more soft pictures.', 'Great product - easy to use, small enough to keep in most camera bags and it works!', 'If you have to use on-camera flash, this device works very well for softening shadows, producing a more natural appearance.', 'The light quality is very good as fill flash.', 'Works very well & is quite easy to attach!', 'It is a very nice flash diffuser for the pop-up flash.', 'This diffuser is a great inexpensive option to an external flash.', '', '', '']","The diffuser works great, eliminate or diffuse the hard shadow caused by the pop up flash creating more soft pictures.",,"Great product - easy to use, small enough to keep in most camera bags and it works!","If you have to use on-camera flash, this device works very well for softening shadows, producing a more natural appearance.",The light quality is very good as fill flash.,Works very well & is quite easy to attach!,It is a very nice flash diffuser for the pop-up flash.,This diffuser is a great inexpensive option to an external flash.,,,"[12, 5, 13, 6, 15, 21, 10, '', '', '']",12,,5,13,6,15,21,10,,,"[0.057416267900000005, 0.023923445, 0.0622009569, 0.028708134000000003, 0.0717703349, 0.1004784689, 0.04784689, '', '', '']","[5.0, 2.0, 6.0, 2.0, 7.0, 10.0, 4.0, '', '', '']",5.0,,2.0,6.0,2.0,7.0,10.0,4.0,,
2772491601,finalized,30,6/25/2020 10:46:49,4.3,0.69,4.33,0.789,4.0,0.894,3.9,1.012,4.13,1.056,3.4,1.052,0.0,0.0,0.0,0.0,0.0,0.0,B0001WE6U2,"[1.6450858116, 1.6621629, 1.5756412745000001, 1.5772001743000001, 1.6606932878, 1.4805698395, '', '', '', '']",http://ecx.images-amazon.com/images/I/71Y5cye6RCL.jpg,Nikon HB-32 Flower Type Lens Shade for 18-70mm DX Nikkor Lens,,,,,,,,,,"[6.3300055354, 2.1429418025, 15.8225330011, 13.8652678788, 4.2802007738, 16.2138390167, '', '', '', '']","['Fits my Nikon 18-135mm lens perfectly.', 'Fit perfectly on the 18-70 kit lens.', 'Bought this as a replacement and it fits and functions perfectly.', 'This one fits perfectly and it a reasonable price.', 'Well constructed an fits nicely on mi 18-140mm Nikkor lens.', ""Works as advertised so I'm pleased."", '', '', '', '']",Fits my Nikon 18-135mm lens perfectly.,,Fit perfectly on the 18-70 kit lens.,Bought this as a replacement and it fits and functions perfectly.,This one fits perfectly and it a reasonable price.,Well constructed an fits nicely on mi 18-140mm Nikkor lens.,Works as advertised so I'm pleased.,,,,"[3, 1, 8, 7, 2, 9, '', '', '', '']",3,,1,8,7,2,9,,,,"[0.046875, 0.015625, 0.125, 0.109375, 0.03125, 0.140625, '', '', '', '']","[4.0, 1.0, 12.0, 10.0, 3.0, 14.0, '', '', '', '']",4.0,,1.0,12.0,10.0,3.0,14.0,,,
2772491602,finalized,30,6/25/2020 10:45:42,3.83,0.898,4.1,0.907,3.83,0.934,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B001SLFN7U,"[1.6152986288, 1.6759843826, 1.4922343493, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61wRWjOX++L.jpg,CowboyStudio Hand Painted Blue and Purple Muslin Photo Backdrop,,,,,,,,,,"[6.1588622589, 2.1697262894, 9.1143468816, '', '', '', '', '', '', '']","[""Works very well for intended purpose and for that price, I don't even mind the color being a little off."", 'the material used is really good plus the color coming out in pictures using flash and strobe is amazing <;<;', 'This is a nice backdrop, fairly well made.', '', '', '', '', '', '', '']","Works very well for intended purpose and for that price, I don't even mind the color being a little off.",,the material used is really good plus the color coming out in pictures using flash and strobe is amazing <;<;,"This is a nice backdrop, fairly well made.",,,,,,,"[3, 1, 5, '', '', '', '', '', '', '']",3,,1,5,,,,,,,"[0.0517241379, 0.0172413793, 0.0862068966, '', '', '', '', '', '', '']","[5.0, 1.0, 8.0, '', '', '', '', '', '', '']",5.0,,1.0,8.0,,,,,,
2772491603,finalized,30,6/25/2020 11:06:58,3.43,0.92,3.57,0.955,3.77,1.116,3.5,1.057,3.6,1.254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B001DKO7R8,"[1.6222163439, 1.5337212086, 1.6347452402, 1.5891934633, 1.6433659792, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51T6HPiV0QL.jpg,SD/SDHC/MMC/Eye-Fi card to Compact Flash CF Type II Adapter for Professional DSLR Digital SLR Camera PDA Pocket PC,,,,,,,,,,"[8.2646249548, 15.1953119981, 6.2704163278, 10.0169420063, 4.2133878026, '', '', '', '', '']","['Great product, simple, not too flashy.', 'The device works just as expected.', 'No problem, this adapter fits my Canon 7d with the Eye-Fi card with no issues.', 'Works perfectly and does exactly as it is advertised to do!', 'Works great with the Toshiba FlashAir WiFi SD card in my Olympus e620', '', '', '', '', '']","Great product, simple, not too flashy.",,The device works just as expected.,"No problem, this adapter fits my Canon 7d with the Eye-Fi card with no issues.",Works perfectly and does exactly as it is advertised to do!,Works great with the Toshiba FlashAir WiFi SD card in my Olympus e620,,,,,"[4, 8, 3, 5, 2, '', '', '', '', '']",4,,8,3,5,2,,,,,"[0.036697247700000005, 0.07339449540000001, 0.027522935800000002, 0.0458715596, 0.0183486239, '', '', '', '', '']","[3.0, 7.0, 2.0, 4.0, 1.0, '', '', '', '', '']",3.0,,7.0,2.0,4.0,1.0,,,,
2772491604,finalized,30,6/25/2020 11:18:02,4.13,0.957,3.73,0.892,3.83,1.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0015DNIOG,"[1.6962722540000001, 1.5661700964, 1.6188946962, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61qxonlw3OL.jpg,Canon Battery Pack NB-6L,,,,,,,,,,"[17.6739378935, 19.6001047005, 18.5383215081, '', '', '', '', '', '', '']","['It has really good battery life and is very reliable.', 'Works great, and this seller was extremely accommodating.', 'But the battery works great, just like the one that came with my camera.', '', '', '', '', '', '', '']",It has really good battery life and is very reliable.,,"Works great, and this seller was extremely accommodating.","But the battery works great, just like the one that came with my camera.",,,,,,,"[8, 10, 9, '', '', '', '', '', '', '']",8,,10,9,,,,,,,"[0.064516129, 0.0806451613, 0.0725806452, '', '', '', '', '', '', '']","[6.0, 8.0, 7.0, '', '', '', '', '', '', '']",6.0,,8.0,7.0,,,,,,
2772491605,finalized,30,6/25/2020 10:50:44,3.83,0.934,4.33,0.943,3.8,0.909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00007E7K9,"[1.6620322466, 1.7015342712, 1.696336627, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71roIYPgROL.jpg,Canon Zoom Pack 1000 for Elan and Rebel Series Cameras -Holster Style,,,,,,,,,,"[36.4257153854, 15.536711134899999, 26.5124159758, '', '', '', '', '', '', '']","['Excellent bag, very sturdy and of very good quality.', ""Very well made, functional and fits my Canon T2i with 18-200mm lens just fine with a little room to spare in the bottom which can be taken up with the included velcro'd pad."", 'Good quality and fits camera very well', '', '', '', '', '', '', '']","Excellent bag, very sturdy and of very good quality.",,"Very well made, functional and fits my Canon T2i with 18-200mm lens just fine with a little room to spare in the bottom which can be taken up with the included velcro'd pad.",Good quality and fits camera very well,,,,,,,"[17, 7, 12, '', '', '', '', '', '', '']",17,,7,12,,,,,,,"[0.0821256039, 0.0338164251, 0.0579710145, '', '', '', '', '', '', '']","[8.0, 3.0, 5.0, '', '', '', '', '', '', '']",8.0,,3.0,5.0,,,,,,
2772491606,finalized,30,6/25/2020 10:38:44,3.83,0.898,3.3,0.862,4.03,1.016,4.1,1.012,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B001196MG0,"[1.648634553, 1.4970465899, 1.6345729828, 1.6893800497, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/11+6ow0DIwL.jpg,"Savage 107X12-1 Seamless Background Paper, 107-Inch x 12 Yards - Super White",,,,,,,,,,"[12.7009979828, 18.3169421782, 16.7184673557, 4.3915824156, '', '', '', '', '', '']","['Great product - crisp, clean white.', 'Looks very good and is packaged very well.', 'Excellent quality and versatility.', 'Great color and is very easy to use for seamless setups. ...', '', '', '', '', '', '']","Great product - crisp, clean white.",,Looks very good and is packaged very well.,Excellent quality and versatility.,Great color and is very easy to use for seamless setups. ...,,,,,,"[6, 10, 8, 2, '', '', '', '', '', '']",6,,10,8,2,,,,,,"[0.0571428571, 0.0952380952, 0.07619047620000001, 0.019047619000000002, '', '', '', '', '', '']","[5.0, 9.0, 7.0, 1.0, '', '', '', '', '', '']",5.0,,9.0,7.0,1.0,,,,,
2772491607,finalized,30,6/25/2020 10:40:18,4.1,1.012,3.53,0.957,4.03,0.948,4.07,1.062,3.63,1.08,3.77,0.989,3.93,1.031,0.0,0.0,0.0,0.0,B001K5UQX0,"[1.6252427101, 1.2790170908, 1.5817792416, 1.6401151419, 1.3723570108, 1.5284953117, 1.6203147172999999, '', '', '']",http://ecx.images-amazon.com/images/I/51I+oONHYKL.jpg,"Opteka 0.20X Professional Super AF Fisheye Lens for Nikon D4s, D4, D3x, Df, D810, D800, D750, D610, D600, D7200, D7100, D7000, D5500, D5300, D5200, D5100, D3300, D3200 and D3100 Digital SLR Cameras",,,,,,,,,,"[6.2158223657, 15.911356515, 11.9363091385, 2.1004459341, 12.8614710627, 13.2280006165, 10.3126212885, '', '', '']","['Easy to use and pictures turn out great.', 'Very happy with this purchase.', ""As for image quality, it's great."", 'Fits perfectly well worth, beautiful pictures/videos would recommend.', 'Overall, I am happy with this product.', 'I love the quality of this product.', 'Very good price for the lens thanks again', '', '', '']",Easy to use and pictures turn out great.,,Very happy with this purchase.,"As for image quality, it's great.","Fits perfectly well worth, beautiful pictures/videos would recommend.","Overall, I am happy with this product.",I love the quality of this product.,Very good price for the lens thanks again,,,"[3, 11, 6, 1, 8, 7, 5, '', '', '']",3,,11,6,1,8,7,5,,,"[0.0384615385, 0.141025641, 0.0769230769, 0.012820512800000001, 0.1025641026, 0.0897435897, 0.06410256410000001, '', '', '']","[3.0, 14.0, 7.0, 1.0, 10.0, 8.0, 6.0, '', '', '']",3.0,,14.0,7.0,1.0,10.0,8.0,6.0,,
2772491608,finalized,30,6/25/2020 10:41:54,4.07,0.892,3.77,0.989,4.03,0.983,4.1,0.978,3.83,1.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0015450T6,"[1.6494709253000002, 1.6771554947, 1.6483801603, 1.6416484117999999, 1.6556588411000002, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71zfnZ6by7S.jpg,"MyStudio MS20 Professional Table Top Photo Studio Lightbox Kit w/ 5000K Lighting for Product Photography, 20x20x12 inches",,,,,,,,,,"[101.6853141181, 13.0320051952, 120.6315543642, 121.996738378, 89.4757957072, '', '', '', '', '']","['This is a GREAT system-easy to use and very flexible!!!!!!', 'Great product and easy setup The best photo booth kit in the market.', 'Good product, easy to setup, easy to work with.', 'The assembly was easy, the instructions were very clear, and the proper positioning is easy to achieve.', 'It is sturdy, easy to assemble, great lighting.', '', '', '', '', '']",This is a GREAT system-easy to use and very flexible!!!!!!,,Great product and easy setup The best photo booth kit in the market.,"Good product, easy to setup, easy to work with.","The assembly was easy, the instructions were very clear, and the proper positioning is easy to achieve.","It is sturdy, easy to assemble, great lighting.",,,,,"[48, 6, 57, 58, 42, '', '', '', '', '']",48,,6,57,58,42,,,,,"[0.1791044776, 0.0223880597, 0.2126865672, 0.2164179104, 0.15671641790000002, '', '', '', '', '']","[17.0, 2.0, 21.0, 21.0, 15.0, '', '', '', '', '']",17.0,,2.0,21.0,21.0,15.0,,,,
2772491609,finalized,30,6/25/2020 11:15:46,4.17,0.82,4.0,0.632,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00092KD9C,"[1.6249246597, 1.6800521612, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61rxbuyb3gL.jpg,OP/TECH USA 1504372 Pro Loop Strap (Royal),,,,,,,,,,"[62.139978555, 50.0854966343, '', '', '', '', '', '', '', '']","['This is a very comfortable strap and is constructed very well.', 'Great fit, excellent feel, well made, etc.', '', '', '', '', '', '', '', '']",This is a very comfortable strap and is constructed very well.,,"Great fit, excellent feel, well made, etc.",,,,,,,,"[30, 23, '', '', '', '', '', '', '', '']",30,,23,,,,,,,,"[0.1948051948, 0.1493506494, '', '', '', '', '', '', '', '']","[19.0, 14.0, '', '', '', '', '', '', '', '']",19.0,,14.0,,,,,,,
2772491610,finalized,30,6/25/2020 10:52:14,4.0,0.816,4.2,0.792,3.6,0.952,3.47,0.921,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00013M6NU,"[1.6302675009, 1.6796045303, 1.5336949825000001, 1.3719676733, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41XR3APDJBL.jpg,Nikon MH-61 Battery Charger for Nikon EN-EL5 Batteries,,,,,,,,,,"[10.4077849699, 6.530280117, 11.3961916866, 14.4629980357, '', '', '', '', '', '']","['Charges well and is very easy to use.', 'Very reasonable price, and the battery charger works perfectly.', 'This is exactly what I had before and it works great.', 'so I ordered this and it worked just fine.', '', '', '', '', '', '']",Charges well and is very easy to use.,,"Very reasonable price, and the battery charger works perfectly.",This is exactly what I had before and it works great.,so I ordered this and it worked just fine.,,,,,,"[5, 3, 6, 9, '', '', '', '', '', '']",5,,3,6,9,,,,,,"[0.059523809500000004, 0.0357142857, 0.0714285714, 0.1071428571, '', '', '', '', '', '']","[5.0, 3.0, 7.0, 10.0, '', '', '', '', '', '']",5.0,,3.0,7.0,10.0,,,,,
2772491611,finalized,30,6/25/2020 10:46:47,4.2,0.748,4.1,0.831,4.1,0.831,3.9,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0009PEU3Y,"[1.6454614401, 1.7104905844, 1.6312912703, 1.5482721329, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61MrefGvNiL.jpg,"Nikon MH-18a Quick Battery Charger for the EN-EL3e Battery compatible with Nikon D80, D200, D300 and D700 Digital SLR Cameras",,,,,,,,,,"[6.3321736892, 4.474155021, 10.4175902725, 11.5590514277, '', '', '', '', '', '']","['It fits and works great, no surprise since its an original Nikon product.', 'Nikon battery charger works like all Nikon products, excellent and without problems.', 'Like a Nikon product it just plain works, and works perfectly.', 'It works perfectly, arrived packaged well.', '', '', '', '', '', '']","It fits and works great, no surprise since its an original Nikon product.",,"Nikon battery charger works like all Nikon products, excellent and without problems.","Like a Nikon product it just plain works, and works perfectly.","It works perfectly, arrived packaged well.",,,,,,"[3, 2, 5, 6, '', '', '', '', '', '']",3,,2,5,6,,,,,,"[0.0447761194, 0.0298507463, 0.0746268657, 0.0895522388, '', '', '', '', '', '']","[4.0, 2.0, 7.0, 8.0, '', '', '', '', '', '']",4.0,,2.0,7.0,8.0,,,,,
2772491612,finalized,30,6/25/2020 11:34:07,4.13,1.024,4.0,1.065,4.07,1.236,3.97,1.016,4.03,0.912,4.27,0.854,3.83,1.186,4.23,1.086,0.0,0.0,B0007QKMQY,"[1.6765147448, 1.5968948603, 1.679579854, 1.5603934526, 1.6627311706999999, 1.6540213823, 1.5408900976000002, 1.6669300795000002, '', '']",http://ecx.images-amazon.com/images/I/51G31QKNJFL.jpg,Canon Digital Rebel XT 8MP Digital SLR Camera,,,,,,,,,,"[21.7075627959, 50.4492243375, 8.7068482743, 56.5261201028, 47.1688989193, 51.0531943999, 61.2078993285, 43.0433506279, '', '']","[""It's incredibly easy to use and the auto-focus works perfectly."", 'It was a great camera and served our purpose well.', 'The user-interface and LCD is good and easy to work with, and I find Battery life is good.', 'Is a really great camera absolutly love it.', 'This camera is easy to use and produces  wonderful results!', 'Camera works great and the pictures are awesome.', 'We are very pleased with this camera.', ""Don't get me wrong, this is a GREAT camera that takes excellent pictures and works as advertised."", '', '']",It's incredibly easy to use and the auto-focus works perfectly.,,It was a great camera and served our purpose well.,"The user-interface and LCD is good and easy to work with, and I find Battery life is good.",Is a really great camera absolutly love it.,This camera is easy to use and produces  wonderful results!,Camera works great and the pictures are awesome.,We are very pleased with this camera.,"Don't get me wrong, this is a GREAT camera that takes excellent pictures and works as advertised.",,"[10, 25, 4, 29, 22, 24, 32, 20, '', '']",10,,25,4,29,22,24,32,20,,"[0.0869565217, 0.2173913043, 0.0347826087, 0.252173913, 0.1913043478, 0.2086956522, 0.2782608696, 0.1739130435, '', '']","[8.0, 21.0, 3.0, 25.0, 19.0, 20.0, 27.0, 17.0, '', '']",8.0,,21.0,3.0,25.0,19.0,20.0,27.0,17.0,
2772491613,finalized,30,6/25/2020 10:46:12,4.23,0.92,4.03,0.795,4.07,0.964,4.3,0.781,4.2,0.833,4.17,0.637,4.2,0.702,0.0,0.0,0.0,0.0,B0007U00XK,"[1.6872028112000002, 1.6691337823999999, 1.6934484243, 1.7271040678, 1.6733378172000002, 1.6809979677, 1.6685150862, '', '', '']",http://ecx.images-amazon.com/images/I/413Fhglwy8L.jpg,Sigma 10-20mm f/4-5.6 EX DC HSM Lens,,,,,,,,,,"[15.3408341768, 28.0336775054, 11.0186392829, 6.8092458579, 25.9750675285, 21.7946943379, 66.8123735301, '', '', '']","['The quality is great and the ability to zoom between 10-20mm is great.', 'Excellent optical performance for the money you pay.', 'Lens is built well, has a professional feel to it and focuses very quick.', 'This lens is well constructed of High quality materials & High quality glass that captures superb photos instantly visible in your cameras view screne.', 'Overall the Sigma 10-20mm is an excellent well made lens and worth the money.', 'The lens feels very well made and sturdy; the photos are sharp.', 'The picture quality is excellent, and the handling is great.', '', '', '']",The quality is great and the ability to zoom between 10-20mm is great.,,Excellent optical performance for the money you pay.,"Lens is built well, has a professional feel to it and focuses very quick.",This lens is well constructed of High quality materials & High quality glass that captures superb photos instantly visible in your cameras view screne.,Overall the Sigma 10-20mm is an excellent well made lens and worth the money.,The lens feels very well made and sturdy; the photos are sharp.,"The picture quality is excellent, and the handling is great.",,,"[7, 13, 5, 3, 12, 10, 31, '', '', '']",7,,13,5,3,12,10,31,,,"[0.0341463415, 0.0634146341, 0.0243902439, 0.014634146300000001, 0.0585365854, 0.0487804878, 0.15121951220000002, '', '', '']","[3.0, 6.0, 2.0, 1.0, 5.0, 4.0, 15.0, '', '', '']",3.0,,6.0,2.0,1.0,5.0,4.0,15.0,,
2772491614,finalized,30,6/25/2020 11:32:42,3.6,1.227,4.17,1.098,3.63,0.983,4.23,1.116,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000AO3L84,"[1.5360279083, 1.7011047602, 1.657161355, 1.7099021673, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41XAEKR9D1L.jpg,Canon 430EX Speedlite Flash for Canon EOS SLR Cameras - Older Version,,,,,,,,,,"[34.2666118266, 35.4990370449, 36.2657043638, 15.6514628308, '', '', '', '', '', '']","['I was pleased to find that its many features are relatively easy to use.', 'The flash is great- smooth swivel and easy to use manual and TTL functions.', 'The flash is easy to learn and use.', 'It works great, recyles fast, excellent tilt and twist flash head.', '', '', '', '', '', '']",I was pleased to find that its many features are relatively easy to use.,,The flash is great- smooth swivel and easy to use manual and TTL functions.,The flash is easy to learn and use.,"It works great, recyles fast, excellent tilt and twist flash head.",,,,,,"[18, 16, 17, 7, '', '', '', '', '', '']",18,,16,17,7,,,,,,"[0.0853080569, 0.0758293839, 0.0805687204, 0.0331753555, '', '', '', '', '', '']","[8.0, 7.0, 8.0, 3.0, '', '', '', '', '', '']",8.0,,7.0,8.0,3.0,,,,,
2772491615,finalized,30,6/25/2020 10:50:44,3.93,0.892,4.27,0.929,4.07,1.123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000ME8R22,"[1.6608576775000001, 1.6960064173, 1.6931782961000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61qnkfCQ2kL.jpg,"Sony NPFH50 H Series Actiforce Hybrid InfoLithium Battery for most Sony Camcorders and A230, A330 and A380 Alpha DSLR (Retail Packaging)",,,,,,,,,,"[12.8425089773, 2.2087229144, 11.0160029519, '', '', '', '', '', '', '']","['The battery is of good quality.', 'Very good - light - easy to use - must have a couple and fits right in your pocket - I recommend that Travel charger its perfect for these small batterys', 'Excellent quality as original battery.', '', '', '', '', '', '', '']",The battery is of good quality.,,Very good - light - easy to use - must have a couple and fits right in your pocket - I recommend that Travel charger its perfect for these small batterys,Excellent quality as original battery.,,,,,,,"[6, 1, 5, '', '', '', '', '', '', '']",6,,1,5,,,,,,,"[0.0674157303, 0.0112359551, 0.056179775300000005, '', '', '', '', '', '', '']","[6.0, 1.0, 5.0, '', '', '', '', '', '', '']",6.0,,1.0,5.0,,,,,,
2772491616,finalized,30,6/25/2020 11:17:58,4.27,0.772,3.9,1.012,4.43,0.616,4.03,0.795,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000ONDRFS,"[1.6390410662, 1.6162196398000002, 1.7034574747, 1.6639945507, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81CofGfT-hS.jpg,Flip Video Camcorder,,,,,,,,,,"[58.7547230883, 73.9695659977, 37.7960022157, 47.2226690946, '', '', '', '', '', '']","['The camera works as intended, it is easy to use und the video is clear.', 'this is such a great product and very easy to use.', 'It is easy to use, very compact, and takes good quality video for a camera of this size/price.', 'It has a good quality picture and is easy to use.', '', '', '', '', '', '']","The camera works as intended, it is easy to use und the video is clear.",,this is such a great product and very easy to use.,"It is easy to use, very compact, and takes good quality video for a camera of this size/price.",It has a good quality picture and is easy to use.,,,,,,"[28, 36, 17, 22, '', '', '', '', '', '']",28,,36,17,22,,,,,,"[0.1866666667, 0.24, 0.1133333333, 0.1466666667, '', '', '', '', '', '']","[18.0, 24.0, 11.0, 14.0, '', '', '', '', '', '']",18.0,,24.0,11.0,14.0,,,,,
2772491617,finalized,30,6/25/2020 10:42:16,4.4,0.841,3.87,0.763,3.97,0.836,3.93,0.854,4.03,0.795,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000NP46K2,"[1.707877636, 1.6475635767, 1.7028516531, 1.6414059401, 1.6432987452, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41OuPC6mbgL.jpg,Canon EF 16-35mm f/2.8L II USM Ultra Wide Angle Zoom Lens,,,,,,,,,,"[4.4639068467000005, 16.9181651624, 15.5547581495, 33.6468168203, 18.95908156, '', '', '', '', '']","['Clarity ad color are excellent edge-to-edge, and the F2.8 offers lots of depth-of-field flexibility and variable light capability.', 'Colors and contrast are very good!', 'Beautiful lens - provides crisp images at all apertures.', 'The quality of this lens is just incredible.', 'The build quality of this lens is superb (as it should be).', '', '', '', '', '']","Clarity ad color are excellent edge-to-edge, and the F2.8 offers lots of depth-of-field flexibility and variable light capability.",,Colors and contrast are very good!,Beautiful lens - provides crisp images at all apertures.,The quality of this lens is just incredible.,The build quality of this lens is superb (as it should be).,,,,,"[2, 8, 7, 16, 9, '', '', '', '', '']",2,,8,7,16,9,,,,,"[0.0131578947, 0.0526315789, 0.046052631600000005, 0.1052631579, 0.0592105263, '', '', '', '', '']","[1.0, 5.0, 4.0, 10.0, 5.0, '', '', '', '', '']",1.0,,5.0,4.0,10.0,5.0,,,,
2772491618,finalized,30,6/25/2020 10:40:54,4.1,1.106,4.33,0.83,3.7,1.038,3.97,0.836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00005LEOH,"[1.6877521276, 1.6732667685, 1.6220836639, 1.626452446, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81zDW+9iIQL.jpg,Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens for Nikon Digital SLR Cameras,,,,,,,,,,"[4.3852362136, 15.1511577126, 22.7249303564, 18.6682911012, '', '', '', '', '', '']","['Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens is a very good quality lens.', 'This is a very sharp, fast lens yielding detailed, accurate colorful images.', '""This lens is great, and iffy at the same time.', ""It's very well constructed and takes great picture too."", '', '', '', '', '', '']",Nikon 80-200mm f/2.8D ED AF Zoom Nikkor Lens is a very good quality lens.,,"This is a very sharp, fast lens yielding detailed, accurate colorful images.","""This lens is great, and iffy at the same time.",It's very well constructed and takes great picture too.,,,,,,"[2, 7, 11, 9, '', '', '', '', '', '']",2,,7,11,9,,,,,,"[0.018691588800000002, 0.0654205607, 0.1028037383, 0.0841121495, '', '', '', '', '', '']","[1.0, 6.0, 10.0, 8.0, '', '', '', '', '', '']",1.0,,6.0,10.0,8.0,,,,,
2772491619,finalized,30,6/25/2020 10:42:59,3.57,0.955,3.53,0.921,4.03,0.912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0671700758,"[1.5439909697, 1.570769906, 1.5886967182, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/411zKO0BCRL.jpg,"Psycho-Cybernetics, A New Way to Get More Living Out of Life",,,,,,,,,,"[17.2667119247, 15.7492125854, 14.0171440875, '', '', '', '', '', '', '']","[""It's an excellent book that I highly recommend."", 'It is one of the best, most helpful books I have ever read.', 'This is one of the BEST ever common sense ""self help"" books ever written!', '', '', '', '', '', '', '']",It's an excellent book that I highly recommend.,,"It is one of the best, most helpful books I have ever read.","This is one of the BEST ever common sense ""self help"" books ever written!",,,,,,,"[9, 8, 7, '', '', '', '', '', '', '']",9,,8,7,,,,,,,"[0.07438016530000001, 0.0661157025, 0.0578512397, '', '', '', '', '', '', '']","[7.0, 6.0, 5.0, '', '', '', '', '', '', '']",7.0,,6.0,5.0,,,,,,
2772491620,finalized,30,6/25/2020 11:07:24,3.6,1.172,3.57,1.055,3.77,1.146,3.4,1.254,3.57,1.23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0062065254,"[1.6489367485000002, 1.5578435659, 1.4504324198, 1.5656319857, 1.5620552301, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51T9UKYpQDL.jpg,The Round House: A Novel,,,,,,,,,,"[8.4696601946, 13.6108048586, 15.7213109313, 9.7950020747, 11.7137466952, '', '', '', '', '']","['Great skill, good stories, good editing, paced well, etc.', 'This is a wonderfully told story and I highly recommend ithly recommend it', 'As I got in to the book, I found the people interesting, the characters believable and genuinely liked the book.', 'The story is powerful, and the writing is amazing.', 'Interesting story and very well written and though provoking.', '', '', '', '', '']","Great skill, good stories, good editing, paced well, etc.",,This is a wonderfully told story and I highly recommend ithly recommend it,"As I got in to the book, I found the people interesting, the characters believable and genuinely liked the book.","The story is powerful, and the writing is amazing.",Interesting story and very well written and though provoking.,,,,,"[4, 7, 9, 5, 6, '', '', '', '', '']",4,,7,9,5,6,,,,,"[0.0421052632, 0.0736842105, 0.09473684210000001, 0.0526315789, 0.06315789470000001, '', '', '', '', '']","[4.0, 7.0, 9.0, 5.0, 6.0, '', '', '', '', '']",4.0,,7.0,9.0,5.0,6.0,,,,
2772491621,finalized,30,6/25/2020 11:14:52,3.33,1.135,3.63,1.048,4.27,0.892,4.0,0.816,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0671015206,"[1.4499936104, 1.5735121965, 1.5910354853, 1.519898057, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81U+NbG9TqL.jpg,The Millionaire Next Door,,,,,,,,,,"[6.984078691000001, 3.9476184129, 2.0068725786, 5.6213800031000005, '', '', '', '', '', '']","['I enjoyed this book very much.', 'Informative book for me and easy to read.', 'This is an excellent read, and the authors offer sound, data-driven advice, if consumers are ready to hear it.', 'This is an excellent study on the habits of real life millionaires.', '', '', '', '', '', '']",I enjoyed this book very much.,,Informative book for me and easy to read.,"This is an excellent read, and the authors offer sound, data-driven advice, if consumers are ready to hear it.",This is an excellent study on the habits of real life millionaires.,,,,,,"[4, 2, 1, 3, '', '', '', '', '', '']",4,,2,1,3,,,,,,"[0.0701754386, 0.0350877193, 0.0175438596, 0.0526315789, '', '', '', '', '', '']","[7.0, 3.0, 1.0, 5.0, '', '', '', '', '', '']",7.0,,3.0,1.0,5.0,,,,,
2772491622,finalized,30,6/25/2020 10:43:46,4.2,0.833,3.8,0.98,4.27,0.929,3.8,1.013,3.93,0.998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0451414047,"[1.5249201059000002, 1.5330170393, 1.5310839415, 1.5879379511, 1.5319904089, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51kOlFQ7DpL.jpg,"To Selena, with Love",,,,,,,,,,"[43.3110260003, 18.9810604813, 37.8903396126, 16.0081180924, 36.0277939718, '', '', '', '', '']","['I truly enjoyed the book-it is a great tribute to Selena and I feel her fans will love it.', 'To Selena With Love by Chris Perez was an amazing book to read!', ""It's really a great book and I feel so much closer to Chris and Selena after reading this."", 'This book is excellent and very well written.', 'Great book thank you very much  we really enjoyed it.', '', '', '', '', '']",I truly enjoyed the book-it is a great tribute to Selena and I feel her fans will love it.,,To Selena With Love by Chris Perez was an amazing book to read!,It's really a great book and I feel so much closer to Chris and Selena after reading this.,This book is excellent and very well written.,Great book thank you very much  we really enjoyed it.,,,,,"[23, 10, 20, 8, 19, '', '', '', '', '']",23,,10,20,8,19,,,,,"[0.17557251910000002, 0.0763358779, 0.1526717557, 0.0610687023, 0.14503816790000001, '', '', '', '', '']","[17.0, 7.0, 15.0, 6.0, 14.0, '', '', '', '', '']",17.0,,7.0,15.0,6.0,14.0,,,,
2772491623,finalized,30,6/25/2020 11:07:28,3.9,0.831,3.97,0.912,4.0,0.966,4.17,0.86,4.53,0.562,3.93,0.929,0.0,0.0,0.0,0.0,0.0,0.0,0761165975,"[1.53226614, 1.6118305922, 1.3006426096, 1.5818024874, 1.6042770147, 1.6182876825, '', '', '', '']",http://ecx.images-amazon.com/images/I/91iUIyXPTwL.jpg,The Wedding Planner & Organizer,,,,,,,,,,"[41.7276558424, 24.5561533894, 34.1165260586, 41.7780029216, 34.5436291984, 6.1759653044, '', '', '', '']","['It is a very helpful organizer!', 'It is a great tool and reference, and I highly recommend it!!', 'This came in SO handy for planning my wedding!', 'It is a great tool for helping to plan your wedding.', ""The planner / organizer is very thorough and will be helpful to see from the bride's perspective about planning a wedding."", 'Easy to read, easy to follow, easy to use.', '', '', '', '']",It is a very helpful organizer!,,"It is a great tool and reference, and I highly recommend it!!",This came in SO handy for planning my wedding!,It is a great tool for helping to plan your wedding.,The planner / organizer is very thorough and will be helpful to see from the bride's perspective about planning a wedding.,"Easy to read, easy to follow, easy to use.",,,,"[22, 12, 23, 21, 17, 3, '', '', '', '']",22,,12,23,21,17,3,,,,"[0.09777777780000001, 0.0533333333, 0.1022222222, 0.0933333333, 0.0755555556, 0.0133333333, '', '', '', '']","[9.0, 5.0, 10.0, 9.0, 7.0, 1.0, '', '', '', '']",9.0,,5.0,10.0,9.0,7.0,1.0,,,
2772491624,finalized,30,6/25/2020 10:44:44,4.53,0.846,4.2,0.833,4.33,0.83,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0553386697,"[1.6138842106, 1.607956171, 1.5783653259000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81HdbmkRjWL.jpg,The Whole-Brain Child: 12 Revolutionary Strategies to Nurture Your Child's Developing Mind,,,,,,,,,,"[18.4523238645, 22.4286944912, 33.7101138134, '', '', '', '', '', '', '']","['Very informative, easy to read, good examples and practical strategies you can immediately implement', 'Very easy read, has some illustrations to help further demonstrate stuff, etc.', 'the material is so easy to apply...great stuff and a must read.', '', '', '', '', '', '', '']","Very informative, easy to read, good examples and practical strategies you can immediately implement",,"Very easy read, has some illustrations to help further demonstrate stuff, etc.",the material is so easy to apply...great stuff and a must read.,,,,,,,"[9, 11, 17, '', '', '', '', '', '', '']",9,,11,17,,,,,,,"[0.06, 0.0733333333, 0.1133333333, '', '', '', '', '', '', '']","[6.0, 7.0, 11.0, '', '', '', '', '', '', '']",6.0,,7.0,11.0,,,,,,
2772491625,finalized,30,6/25/2020 10:47:02,3.87,0.957,3.93,0.998,4.03,0.983,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0399162089,"[1.5525935888, 1.6222236156, 1.5855206251, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/A1aGNgxeIcL.jpg,Outside the Lines: An Artists' Coloring Book for Giant Imaginations,,,,,,,,,,"[23.214959416, 4.1323402628, 19.9644726859, '', '', '', '', '', '', '']","['This coloring book is Awesome!', ""This is a great coloring book - and great entertainment even if you don't color."", 'I LOVE this creative coloring book and its amazing art!', '', '', '', '', '', '', '']",This coloring book is Awesome!,,This is a great coloring book - and great entertainment even if you don't color.,I LOVE this creative coloring book and its amazing art!,,,,,,,"[12, 2, 10, '', '', '', '', '', '', '']",12,,2,10,,,,,,,"[0.0952380952, 0.0158730159, 0.0793650794, '', '', '', '', '', '', '']","[9.0, 1.0, 7.0, '', '', '', '', '', '', '']",9.0,,1.0,7.0,,,,,,
2772491626,finalized,30,6/25/2020 11:08:42,3.97,1.048,3.67,1.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0618871713,"[1.5665360689, 1.6015626192, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81VWEyQoyrL.jpg,Fun Home: A Family Tragicomic,,,,,,,,,,"[21.5676726548, 10.1341164389, '', '', '', '', '', '', '', '']","['In fact this book has wonderful depth and the illustrations are an integral part of a superb whole.', 'The drawings are so good and so detailed and witty, they warrant attention all their own.', '', '', '', '', '', '', '', '']",In fact this book has wonderful depth and the illustrations are an integral part of a superb whole.,,"The drawings are so good and so detailed and witty, they warrant attention all their own.",,,,,,,,"[11, 5, '', '', '', '', '', '', '', '']",11,,5,,,,,,,,"[0.08943089430000001, 0.0406504065, '', '', '', '', '', '', '', '']","[8.0, 4.0, '', '', '', '', '', '', '', '']",8.0,,4.0,,,,,,,
2772491627,finalized,30,6/25/2020 10:46:04,4.03,0.875,3.8,0.945,3.83,0.898,3.53,1.087,4.33,0.907,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0553391135,"[1.5057586432, 1.5366927385, 1.5280306339, 1.5883418322, 1.5397655964, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/517vIw4438L.jpg,Love Letters: A Rose Harbor Novel,,,,,,,,,,"[38.801841904, 17.1444306836, 33.9993486229, 6.0053346797, 13.3745739907, '', '', '', '', '']","[""As always Debbie Macomber has written a sweet book that entertains and makes you glad you've taken the time to read it."", ""This was a wonderful book - as are all of Debbie Macomber's books."", ""This book was very good - certainly holds your interest as do all Debbie Macomber's books"", 'An excellent book for those who enjoy love stories!', ""another great story from Mrs. Macomber...can't wait till the next one...she has the knack for keeping it flowing and interesting...delivery was great and book was in great condition..."", '', '', '', '', '']",As always Debbie Macomber has written a sweet book that entertains and makes you glad you've taken the time to read it.,,This was a wonderful book - as are all of Debbie Macomber's books.,This book was very good - certainly holds your interest as do all Debbie Macomber's books,An excellent book for those who enjoy love stories!,another great story from Mrs. Macomber...can't wait till the next one...she has the knack for keeping it flowing and interesting...delivery was great and book was in great condition...,,,,,"[21, 9, 18, 3, 7, '', '', '', '', '']",21,,9,18,3,7,,,,,"[0.18584070800000002, 0.0796460177, 0.1592920354, 0.0265486726, 0.0619469027, '', '', '', '', '']","[18.0, 7.0, 15.0, 2.0, 6.0, '', '', '', '', '']",18.0,,7.0,15.0,2.0,6.0,,,,
2772491628,finalized,30,6/25/2020 10:49:49,4.17,0.734,4.07,0.68,3.93,0.814,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,076362344X,"[1.6416773796, 1.5854431391000001, 1.5252153873, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41FcN69t78L.jpg,Ish (Creatrilogy),,,,,,,,,,"[6.3103431439, 9.9815045885, 13.1854454731, '', '', '', '', '', '', '']","['The colors are vibrant and the quality of the book/binding is great.', 'This is a wonderful and encouraging book for children and parents alike.', 'I really liked this book and felt the illustrations were also very good.', '', '', '', '', '', '', '']",The colors are vibrant and the quality of the book/binding is great.,,This is a wonderful and encouraging book for children and parents alike.,I really liked this book and felt the illustrations were also very good.,,,,,,,"[3, 5, 7, '', '', '', '', '', '', '']",3,,5,7,,,,,,,"[0.0352941176, 0.058823529400000005, 0.0823529412, '', '', '', '', '', '', '']","[3.0, 5.0, 8.0, '', '', '', '', '', '', '']",3.0,,5.0,8.0,,,,,,
2772491629,finalized,30,6/25/2020 11:08:06,3.87,1.176,4.0,1.065,3.7,1.069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,014312417X,"[1.5680651665, 1.5730224848, 1.5979508162, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71LRdEUOmNL.jpg,Mastery,,,,,,,,,,"[17.672120756600002, 3.9457756772, 2.0199708947, '', '', '', '', '', '', '']","['its an awesome book and has a great message.', ""Great book and wonderful read just like all of Robert Greene's others."", 'Clear reading and easy to understand', '', '', '', '', '', '', '']",its an awesome book and has a great message.,,Great book and wonderful read just like all of Robert Greene's others.,Clear reading and easy to understand,,,,,,,"[9, 2, 1, '', '', '', '', '', '', '']",9,,2,1,,,,,,,"[0.1071428571, 0.0238095238, 0.0119047619, '', '', '', '', '', '', '']","[10.0, 2.0, 1.0, '', '', '', '', '', '', '']",10.0,,2.0,1.0,,,,,,
2772491630,finalized,30,6/25/2020 10:52:36,3.83,1.098,4.0,0.966,4.33,1.135,4.13,0.806,3.9,1.106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1402241372,"[1.5665850639, 1.6016361713, 1.5714318752, 1.5591772795, 1.4227327108, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51gMZ3KRoML.jpg,The Winter Sea,,,,,,,,,,"[13.7255264932, 8.1078516515, 11.8193770609, 40.8848624589, 39.0312815508, '', '', '', '', '']","['A very engaging story and great characters', 'Excellent writing of historical facts makes very good reading.', ""It's well-researched historical fiction told in an engaging and often mesmerizing way and the characters are worth reading about and caring for, in both centuries."", 'This is an excellent story - a very engaging read.', 'i loved this book...but then i have loved knowing this author and the books she brings to us.', '', '', '', '', '']",A very engaging story and great characters,,Excellent writing of historical facts makes very good reading.,"It's well-researched historical fiction told in an engaging and often mesmerizing way and the characters are worth reading about and caring for, in both centuries.",This is an excellent story - a very engaging read.,i loved this book...but then i have loved knowing this author and the books she brings to us.,,,,,"[7, 4, 6, 21, 23, '', '', '', '', '']",7,,4,6,21,23,,,,,"[0.0426829268, 0.0243902439, 0.0365853659, 0.12804878050000001, 0.1402439024, '', '', '', '', '']","[4.0, 2.0, 3.0, 12.0, 14.0, '', '', '', '', '']",4.0,,2.0,3.0,12.0,14.0,,,,
2772491631,finalized,30,6/25/2020 10:52:42,3.97,0.948,4.07,0.854,3.4,1.083,3.77,0.989,3.87,0.991,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0064430170,"[1.539896965, 1.5700459480000002, 1.4139728545999999, 1.5219608545, 1.572142005, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61ZfoLVFjnL.jpg,Goodnight Moon,,,,,,,,,,"[7.6435918005, 5.9018721637, 11.769544302, 11.2656556913, 3.9424632423, '', '', '', '', '']","['Such a cute book and I recommend this for all young children.', 'THE BOOK HAS AN ENJOYABLE RHYTHM THAT MAKES LITTLE ONES SMILE AND PARENTS TOO!', 'I love this book and now my son does too.', ""I love reading this book it's a classic and a favorite of my boys and now I read it to my grandsons!!"", ""It's a classic and a wonderful infant/toddler book."", '', '', '', '', '']",Such a cute book and I recommend this for all young children.,,THE BOOK HAS AN ENJOYABLE RHYTHM THAT MAKES LITTLE ONES SMILE AND PARENTS TOO!,I love this book and now my son does too.,I love reading this book it's a classic and a favorite of my boys and now I read it to my grandsons!!,It's a classic and a wonderful infant/toddler book.,,,,,"[4, 3, 7, 6, 2, '', '', '', '', '']",4,,3,7,6,2,,,,,"[0.0470588235, 0.0352941176, 0.0823529412, 0.0705882353, 0.0235294118, '', '', '', '', '']","[4.0, 3.0, 8.0, 7.0, 2.0, '', '', '', '', '']",4.0,,3.0,8.0,7.0,2.0,,,,
2772491632,finalized,30,6/25/2020 11:20:03,4.27,0.929,3.7,1.159,3.6,1.143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0061208493,"[1.5931881666, 1.5528293847999999, 1.6102730036000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81rZBiijb1L.jpg,The Complete C. S. Lewis Signature Classics,,,,,,,,,,"[22.1204161573, 29.0253102263, 14.3036642707, '', '', '', '', '', '', '']","['The book is pleasingly produced, and the content, of course, is excellent.', 'Well pleased with this book and great service.', 'Awesome book, awesome quality.', '', '', '', '', '', '', '']","The book is pleasingly produced, and the content, of course, is excellent.",,Well pleased with this book and great service.,"Awesome book, awesome quality.",,,,,,,"[11, 15, 7, '', '', '', '', '', '', '']",11,,15,7,,,,,,,"[0.0901639344, 0.1229508197, 0.0573770492, '', '', '', '', '', '', '']","[9.0, 12.0, 5.0, '', '', '', '', '', '', '']",9.0,,12.0,5.0,,,,,,
2772491633,finalized,30,6/25/2020 10:51:08,3.83,1.319,4.17,1.186,3.37,1.402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0399157867,"[1.5937968492999999, 1.5834639072, 1.4427434206, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81YrIbqV3OL.jpg,V is for Vengeance: A Kinsey Millhone Novel,,,,,,,,,,"[2.0120994665, 15.9405110268, 20.7952860999, '', '', '', '', '', '', '']","[""An easy read that's engaging with a bit of humor, perfect for a relaxing read."", 'a great writer, keeps you involved in the story and you believe the characters, wonderful writer, love her books, great buy', 'I love Sue Grafton and enjoy all her books.', '', '', '', '', '', '', '']","An easy read that's engaging with a bit of humor, perfect for a relaxing read.",,"a great writer, keeps you involved in the story and you believe the characters, wonderful writer, love her books, great buy",I love Sue Grafton and enjoy all her books.,,,,,,,"[1, 8, 12, '', '', '', '', '', '', '']",1,,8,12,,,,,,,"[0.0104166667, 0.0833333333, 0.125, '', '', '', '', '', '', '']","[1.0, 8.0, 12.0, '', '', '', '', '', '', '']",1.0,,8.0,12.0,,,,,,
2772491634,finalized,30,6/25/2020 11:12:10,3.93,0.964,4.1,0.978,3.83,0.934,3.63,1.048,3.77,0.92,3.33,1.247,3.83,0.969,0.0,0.0,0.0,0.0,0670012335,"[1.5682486296, 1.5941923857, 1.6571708917999999, 1.2420030832, 1.5848127604000002, 1.1811246872, 1.5591896772, '', '', '']",http://ecx.images-amazon.com/images/I/A1ks6FGtr0L.jpg,Llama Llama Time to Share,,,,,,,,,,"[31.4226174143, 26.1670309469, 25.5995417087, 41.5245816432, 27.931546018, 44.9274391678, 56.4607215702, '', '', '']","['I love the thought and learning process from the books, and I would recommend them to any parent for their child!', 'This book was well written and fun for my children, the message of sharing was well put together and the pictures were beautiful and fun.', 'Very good book, excellent graphics, great learning stories', ""My children love all of Anna Dewdney's Llama Llama books."", ""They're a great book for toddlers, as they have great lessons to teach in each."", 'I love the llama llama books!.', 'We love the Llama Llama series and this book is just as wonderful as the rest!', '', '', '']","I love the thought and learning process from the books, and I would recommend them to any parent for their child!",,"This book was well written and fun for my children, the message of sharing was well put together and the pictures were beautiful and fun.","Very good book, excellent graphics, great learning stories",My children love all of Anna Dewdney's Llama Llama books.,"They're a great book for toddlers, as they have great lessons to teach in each.",I love the llama llama books!.,We love the Llama Llama series and this book is just as wonderful as the rest!,,,"[16, 13, 12, 30, 14, 35, 29, '', '', '']",16,,13,12,30,14,35,29,,,"[0.0675105485, 0.054852320700000005, 0.0506329114, 0.1265822785, 0.05907173, 0.1476793249, 0.1223628692, '', '', '']","[6.0, 5.0, 5.0, 12.0, 5.0, 14.0, 12.0, '', '', '']",6.0,,5.0,5.0,12.0,5.0,14.0,12.0,,
2772491635,finalized,30,6/25/2020 10:49:54,4.27,0.814,3.53,1.118,3.93,0.854,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0375703764,"[1.6035000086, 1.5580707788, 1.4968407154, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/810pcXb+l3L.jpg,House of Leaves,,,,,,,,,,"[22.3355234548, 27.2275653793, 32.9636949809, '', '', '', '', '', '', '']","['Great book, original, inspired and thought provoking!!', ""One of the best books I've ever read."", 'but still a great book and a wonderful story.', '', '', '', '', '', '', '']","Great book, original, inspired and thought provoking!!",,One of the best books I've ever read.,but still a great book and a wonderful story.,,,,,,,"[11, 14, 18, '', '', '', '', '', '', '']",11,,14,18,,,,,,,"[0.0428015564, 0.0544747082, 0.0700389105, '', '', '', '', '', '', '']","[4.0, 5.0, 7.0, '', '', '', '', '', '', '']",4.0,,5.0,7.0,,,,,,
2772491636,finalized,30,6/25/2020 10:49:32,4.0,0.894,3.9,0.907,3.73,0.964,3.33,1.043,3.83,1.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0061235970,"[1.5956679583, 1.5443669558000002, 1.4834836721, 1.3730262518, 1.5339883566, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61ARpCYs2bL.jpg,Fancy Nancy: Tea for Two,,,,,,,,,,"[8.0625751894, 19.1922437586, 23.4891611956, 27.3506204453, 22.7989234746, '', '', '', '', '']","['They are cleverly written and the illustrations are gorgeous!', 'Very cute book, and a great supplement to the tea set we bought our daughter for her birthday.', ""Don't get me wrong, it's a great story, and she loves Fancy Nancy books."", 'My Granddaughter loves the Fancy Nancy books and they are all a hit.', ""Cute book, our daughter loves Fancy Nancy, great children's book!!"", '', '', '', '', '']",They are cleverly written and the illustrations are gorgeous!,,"Very cute book, and a great supplement to the tea set we bought our daughter for her birthday.","Don't get me wrong, it's a great story, and she loves Fancy Nancy books.",My Granddaughter loves the Fancy Nancy books and they are all a hit.,"Cute book, our daughter loves Fancy Nancy, great children's book!!",,,,,"[4, 10, 13, 17, 12, '', '', '', '', '']",4,,10,13,17,12,,,,,"[0.039215686300000004, 0.0980392157, 0.1274509804, 0.1666666667, 0.11764705880000001, '', '', '', '', '']","[3.0, 9.0, 12.0, 16.0, 11.0, '', '', '', '', '']",3.0,,9.0,12.0,16.0,11.0,,,,
2772491637,finalized,30,6/25/2020 10:49:51,4.37,0.948,4.13,0.763,3.87,0.921,3.5,1.088,4.2,0.872,4.27,0.854,0.0,0.0,0.0,0.0,0.0,0.0,0451232852,"[1.5633349419, 1.5461552143000001, 1.5686713456999999, 1.6402506828, 1.5474044085, 1.5682753325, '', '', '', '']",http://ecx.images-amazon.com/images/I/91zB9X+jhwL.jpg,Fall of Giants: Book One of the Century Trilogy,,,,,,,,,,"[29.3203608767, 44.2188526925, 17.6823692221, 16.8056505142, 38.4977847879, 23.5675649823, '', '', '', '']","[""I really enjoy reading great books like Follett's that are historically accurate and filled with colorful characters who you grow to love or sometimes even grow to dispise."", '""I love these books and find them well-researched with some great characters.', 'There was good plot development and an easy to set of characters.', 'An excellent product with excellent service.', 'Great read, characters are well thought out and brought to life.', 'This is an awesome book that intermingles fiction and history  and is the epitome of a good read.', '', '', '', '']",I really enjoy reading great books like Follett's that are historically accurate and filled with colorful characters who you grow to love or sometimes even grow to dispise.,,"""I love these books and find them well-researched with some great characters.",There was good plot development and an easy to set of characters.,An excellent product with excellent service.,"Great read, characters are well thought out and brought to life.",This is an awesome book that intermingles fiction and history  and is the epitome of a good read.,,,,"[15, 23, 9, 8, 20, 12, '', '', '', '']",15,,23,9,8,20,12,,,,"[0.0465838509, 0.0714285714, 0.0279503106, 0.0248447205, 0.062111801200000004, 0.0372670807, '', '', '', '']","[4.0, 7.0, 2.0, 2.0, 6.0, 3.0, '', '', '', '']",4.0,,7.0,2.0,2.0,6.0,3.0,,,
2772491638,finalized,30,6/25/2020 10:45:30,3.6,1.083,3.87,1.056,3.97,1.048,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0470474874,"[1.626113534, 1.6335769892, 1.6153746842999999, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51p1iitErRL.jpg,Excel 2010 Bible,,,,,,,,,,"[16.5888501313, 10.4394931872, 24.6371889778, '', '', '', '', '', '', '']","['Great refreshing tool; easy to use.', 'Excellent tool for learning excel.', 'This is an excellent, easy to follow manual.', '', '', '', '', '', '', '']",Great refreshing tool; easy to use.,,Excellent tool for learning excel.,"This is an excellent, easy to follow manual.",,,,,,,"[8, 5, 12, '', '', '', '', '', '', '']",8,,5,12,,,,,,,"[0.08163265310000001, 0.0510204082, 0.12244897960000001, '', '', '', '', '', '', '']","[8.0, 5.0, 12.0, '', '', '', '', '', '', '']",8.0,,5.0,12.0,,,,,,
2772491639,finalized,30,6/25/2020 11:17:48,3.83,0.778,4.37,0.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0002MQGR2,"[1.6224672794, 1.6415205002, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41UpOLPeBxL.jpg,Optical Splitter,,,,,,,,,,"[20.6663566807, 6.3094386367, '', '', '', '', '', '', '', '']","['Installed easily, and works perfectly in this application.', '""Works excellent, I have it hooked up as a combiner feeding Xbox and PS3 to my sound system, no issues at all!', '', '', '', '', '', '', '', '']","Installed easily, and works perfectly in this application.",,"""Works excellent, I have it hooked up as a combiner feeding Xbox and PS3 to my sound system, no issues at all!",,,,,,,,"[10, 3, '', '', '', '', '', '', '', '']",10,,3,,,,,,,,"[0.078125, 0.0234375, '', '', '', '', '', '', '', '']","[7.0, 2.0, '', '', '', '', '', '', '', '']",7.0,,2.0,,,,,,,
2772491640,finalized,30,6/25/2020 10:50:14,4.0,1.033,4.1,0.907,4.0,1.033,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00VG90446,"[1.6513679028000001, 1.6842571497, 1.6251549721, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51O-QlBLZKL.jpg,"Flexion KS-902 Kinetic Series Wireless Bluetooth Noise Cancelling Headphones with Microphone, Black",,,,,,,,,,"[14.8546970321, 13.1148657652, 16.5741840926, '', '', '', '', '', '', '']","['Work great and sound very good for the price', 'Good sound and fit nicely Ito the ear!', 'These headphones function as described and work well.', '', '', '', '', '', '', '']",Work great and sound very good for the price,,Good sound and fit nicely Ito the ear!,These headphones function as described and work well.,,,,,,,"[7, 6, 8, '', '', '', '', '', '', '']",7,,6,8,,,,,,,"[0.068627451, 0.058823529400000005, 0.0784313725, '', '', '', '', '', '', '']","[6.0, 5.0, 7.0, '', '', '', '', '', '', '']",6.0,,5.0,7.0,,,,,,
2772491641,finalized,30,6/25/2020 10:45:13,4.2,0.6,4.13,0.763,4.17,0.637,4.4,0.663,4.33,0.869,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00C30FCUI,"[1.6835911274000002, 1.6804121733000001, 1.6939023733, 1.6988756657000001, 1.7330440283000002, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/416HU0yr35L.jpg,Symphonized NRG Premium Genuine Wood In-ear Noise-isolating Headphones|Earbuds|Earphones with Microphone (Black),,,,,,,,,,"[159.4695624485, 220.0113583045, 154.322981338, 124.0024941375, 38.7849571215, '', '', '', '', '']","['Its beautiful,  good sound quality, and is durable.', 'Great ear buds, great sound and comfortable.', 'very good headphones overall good sound quality.', 'These headphones have a great sound quality and the mic works great also.', 'Clear sound, great bass, stylish look , one of the best in-ear headphones that i have tried!!!', '', '', '', '', '']","Its beautiful,  good sound quality, and is durable.",,"Great ear buds, great sound and comfortable.",very good headphones overall good sound quality.,These headphones have a great sound quality and the mic works great also.,"Clear sound, great bass, stylish look , one of the best in-ear headphones that i have tried!!!",,,,,"[73, 101, 70, 56, 17, '', '', '', '', '']",73,,101,70,56,17,,,,,"[0.14837398370000002, 0.20528455280000002, 0.1422764228, 0.1138211382, 0.0345528455, '', '', '', '', '']","[14.0, 20.0, 14.0, 11.0, 3.0, '', '', '', '', '']",14.0,,20.0,14.0,11.0,3.0,,,,
2772491642,finalized,30,6/25/2020 11:18:48,4.23,0.883,3.77,0.92,4.47,0.718,4.1,0.746,4.03,0.836,4.17,0.778,4.53,0.718,0.0,0.0,0.0,0.0,B003T90WY8,"[1.6526072025, 1.5854511261000002, 1.6891223192, 1.6696847677000002, 1.6300708055, 1.6432399750000002, 1.6558948755, '', '', '']",http://ecx.images-amazon.com/images/I/51wvXmZmxzL.jpg,EARBUDi Clips on and off Your Apple iPod® or iPhone® Earbuds - and Turns Them Into Sport Headphones. Soft Over-The-Ear Design with Earbud Tilt & Rotation - Provide a Custom Comfortable Fit.,,,,,,,,,,"[33.9918220453, 59.8894800882, 13.1717324683, 17.2600366979, 54.1106875077, 48.4483870639, 21.3083167121, '', '', '']","['Their easy installation, ease of use and reasonable price make EARBUDIs an excellent purchase.', 'I find they are comfortable and work quite well.', ""The quality/material is great, they fit behind my ears, they stay put when I'm running and the apple ear buds (PRE-iPhone 5) fit perfectly."", 'Fits great on my ears and has wonderful sound.', 'These earbudi clips work great.', 'They are comfortable, fit on the earbuds well and direct the sound into my ears.', 'They are inexpensive, comfortable, and allow you to use the great sounding EarPods that come with your iPhone or iPod.', '', '', '']","Their easy installation, ease of use and reasonable price make EARBUDIs an excellent purchase.",,I find they are comfortable and work quite well.,"The quality/material is great, they fit behind my ears, they stay put when I'm running and the apple ear buds (PRE-iPhone 5) fit perfectly.",Fits great on my ears and has wonderful sound.,These earbudi clips work great.,"They are comfortable, fit on the earbuds well and direct the sound into my ears.","They are inexpensive, comfortable, and allow you to use the great sounding EarPods that come with your iPhone or iPod.",,,"[16, 30, 6, 8, 26, 23, 10, '', '', '']",16,,30,6,8,26,23,10,,,"[0.0536912752, 0.1006711409, 0.0201342282, 0.0268456376, 0.0872483221, 0.07718120810000001, 0.033557047, '', '', '']","[5.0, 10.0, 2.0, 2.0, 8.0, 7.0, 3.0, '', '', '']",5.0,,10.0,2.0,2.0,8.0,7.0,3.0,,
2772491643,finalized,30,6/25/2020 11:05:39,3.97,0.875,4.17,0.734,4.33,0.699,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0010K8IM6,"[1.655549407, 1.6739248037, 1.6760262251, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61veTElGitL.jpg,"Pyle 3000 Watt Premium Home Audio Power Amplifier - Portable 4 Channel Surround Sound Stereo Receiver w/ Speaker Selector & Remote - For Amplified TV, Subwoofer Speakers, Theater & PA System - PT3300",,,,,,,,,,"[10.6508243723, 6.4971840833, 4.3396150873, '', '', '', '', '', '', '']","['Excellent product and very good service, I recommend', 'Very convenient to operate, excellent sound with good speakers.', 'It produces great sound from lows to highs and is very clear at high volumes.', '', '', '', '', '', '', '']","Excellent product and very good service, I recommend",,"Very convenient to operate, excellent sound with good speakers.",It produces great sound from lows to highs and is very clear at high volumes.,,,,,,,"[5, 3, 2, '', '', '', '', '', '', '']",5,,3,2,,,,,,,"[0.0757575758, 0.0454545455, 0.030303030300000002, '', '', '', '', '', '', '']","[7.0, 4.0, 3.0, '', '', '', '', '', '', '']",7.0,,4.0,3.0,,,,,,
2772491645,finalized,30,6/25/2020 10:52:21,4.07,0.854,3.83,1.035,4.2,1.166,3.93,0.964,3.77,1.146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00BLG5CSC,"[1.5923449993, 1.645324111, 1.6952431202, 1.6513110399, 1.6217538118000001, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61QM9xk6X-L.jpg,Philips ActionFit Sports Earhook Headphones,,,,,,,,,,"[14.0654552239, 8.4418413164, 2.2072320102, 6.3659699073, 12.3916358224, '', '', '', '', '']","['They sound great and I love that they are adjustable.', 'The sound quality is decent for the price.', 'Sound is really good and clear no problems of any type so far great quality and very impressed with product', 'Comfortable, stays in my ears, good sound.', 'The sound is fine, especially for the price.', '', '', '', '', '']",They sound great and I love that they are adjustable.,,The sound quality is decent for the price.,Sound is really good and clear no problems of any type so far great quality and very impressed with product,"Comfortable, stays in my ears, good sound.","The sound is fine, especially for the price.",,,,,"[7, 4, 1, 3, 6, '', '', '', '', '']",7,,4,1,3,6,,,,,"[0.0813953488, 0.046511627900000005, 0.011627907000000002, 0.0348837209, 0.0697674419, '', '', '', '', '']","[8.0, 4.0, 1.0, 3.0, 6.0, '', '', '', '', '']",8.0,,4.0,1.0,3.0,6.0,,,,
2772491646,finalized,30,6/25/2020 10:45:36,3.97,0.983,4.27,0.929,3.93,1.031,4.2,0.945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B002NKM4C2,"[1.689568758, 1.6906164885, 1.5935814381, 1.6572961807, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71sr3IboLOL.jpg,Yamaha CD-C600BL 5-Disc CD Changer (Black),,,,,,,,,,"[26.3539095812, 6.5946067863, 38.2221396279, 29.8695190619, '', '', '', '', '', '']","['Great sound quality and works well.', 'an excellent CD changer providing crisp clean sound and premium performance overall.', 'It feels well made and sounds terrific.', 'Easy installation, good sound, easy to use.', '', '', '', '', '', '']",Great sound quality and works well.,,an excellent CD changer providing crisp clean sound and premium performance overall.,It feels well made and sounds terrific.,"Easy installation, good sound, easy to use.",,,,,,"[12, 3, 19, 14, '', '', '', '', '', '']",12,,3,19,14,,,,,,"[0.1, 0.025, 0.15833333330000002, 0.1166666667, '', '', '', '', '', '']","[10.0, 2.0, 15.0, 11.0, '', '', '', '', '', '']",10.0,,2.0,15.0,11.0,,,,,
2772491647,finalized,30,6/25/2020 10:49:20,4.27,0.892,4.57,0.616,4.37,0.836,4.37,0.706,4.43,0.883,4.33,0.699,0.0,0.0,0.0,0.0,0.0,0.0,B00081NX5U,"[1.6302553415, 1.6852763891, 1.6896976233, 1.6736789941999999, 1.7077187299999999, 1.6586474180000002, '', '', '', '']",http://ecx.images-amazon.com/images/I/51GQZT32D9L.jpg,iPod Detachable Receiver 7,,,,,,,,,,"[112.4028201287, 87.5118159235, 65.8923117516, 99.6015460821, 31.2429870101, 100.3989043578, '', '', '', '']","['I think they sound great, a very well balanced sound and volume to spare.', 'Work great for the price, decent sound, easy to install, easy to hook up.', 'Easy to install brackets and sound quality was very good and excellent for the price.', 'Very good sound and price and easy to install.', 'Such great sound and easy to set up and hang and very well built and are very loud and clear.', 'Outstanding sound and very easy to install.', '', '', '', '']","I think they sound great, a very well balanced sound and volume to spare.",,"Work great for the price, decent sound, easy to install, easy to hook up.",Easy to install brackets and sound quality was very good and excellent for the price.,Very good sound and price and easy to install.,Such great sound and easy to set up and hang and very well built and are very loud and clear.,Outstanding sound and very easy to install.,,,,"[54, 40, 30, 46, 14, 47, '', '', '', '']",54,,40,30,46,14,47,,,,"[0.1459459459, 0.1081081081, 0.08108108110000001, 0.12432432430000001, 0.0378378378, 0.12702702700000001, '', '', '', '']","[14.0, 10.0, 8.0, 12.0, 3.0, 12.0, '', '', '', '']",14.0,,10.0,8.0,12.0,3.0,12.0,,,
2772491648,finalized,30,6/25/2020 11:37:26,4.1,0.597,4.33,0.83,4.07,0.629,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0093IZSGG,"[1.6555525064, 1.7037400006999999, 1.6307823658, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71jnxWu7JZL.jpg,Philips SoundShooter Wireless Bluetooth Portable Speaker,,,,,,,,,,"[21.3017085646, 20.0146264723, 27.0730610283, '', '', '', '', '', '', '']","['Sound quality is good for such a small speaker.', 'This speaker works extremely well, sound is great and has a good range.', 'The sound is very good, particularly for such a small speaker.', '', '', '', '', '', '', '']",Sound quality is good for such a small speaker.,,"This speaker works extremely well, sound is great and has a good range.","The sound is very good, particularly for such a small speaker.",,,,,,,"[10, 9, 13, '', '', '', '', '', '', '']",10,,9,13,,,,,,,"[0.0840336134, 0.0756302521, 0.1092436975, '', '', '', '', '', '', '']","[8.0, 7.0, 10.0, '', '', '', '', '', '', '']",8.0,,7.0,10.0,,,,,,
2772491649,finalized,30,6/25/2020 11:09:56,4.5,0.619,4.37,0.657,4.37,0.706,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B008CQVSXC,"[1.640521884, 1.6843305826, 1.6399958134000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71rAqOHdXEL.jpg,urBeats In-Ear Headphone - White,,,,,,,,,,"[12.6073640159, 4.3719078262, 18.9019503687, '', '', '', '', '', '', '']","['The sounds quality is very good as to be expected by Beats!', 'Superb quality and the bass is amazing!!!', 'They fit great, sound great, and look great.', '', '', '', '', '', '', '']",The sounds quality is very good as to be expected by Beats!,,Superb quality and the bass is amazing!!!,"They fit great, sound great, and look great.",,,,,,,"[6, 2, 9, '', '', '', '', '', '', '']",6,,2,9,,,,,,,"[0.075, 0.025, 0.1125, '', '', '', '', '', '', '']","[7.0, 2.0, 11.0, '', '', '', '', '', '', '']",7.0,,2.0,11.0,,,,,,
2772491650,finalized,30,6/25/2020 10:39:01,3.6,0.917,3.73,0.814,4.23,0.761,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0019FHM9M,"[1.6169707775000002, 1.6189979315, 1.6994379759, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41naHn2FKWL.jpg,"Lowpricenice MH2001 5-in-1 Wireless Headphones w/Microphone Emitter & FM Radio - Listen to Music, Chat Online & Monitor Other Rooms!",,,,,,,,,,"[14.3929990553, 6.1800315969, 4.4308594479, '', '', '', '', '', '', '']","['Working very good and good price', 'Thank You for the great price and excellent quality of product!!!!!!', 'Excellent quality for the money, clear transmission & reception and speedy shipment... Thank you..!', '', '', '', '', '', '', '']",Working very good and good price,,Thank You for the great price and excellent quality of product!!!!!!,"Excellent quality for the money, clear transmission & reception and speedy shipment... Thank you..!",,,,,,,"[7, 3, 2, '', '', '', '', '', '', '']",7,,3,2,,,,,,,"[0.1228070175, 0.0526315789, 0.0350877193, '', '', '', '', '', '', '']","[12.0, 5.0, 3.0, '', '', '', '', '', '', '']",12.0,,5.0,3.0,,,,,,
2772491651,finalized,30,6/25/2020 12:09:20,3.83,0.898,3.8,0.792,3.9,1.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B002GQPSZI,"[1.6680537462, 1.6272915602, 1.6801502705, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71Jln8nSPPL.jpg,JVC Inner Ear Sports Clip Headphone,,,,,,,,,,"[10.7717202068, 14.5310199166, 4.3556420807, '', '', '', '', '', '', '']","['Good sound and great fit for the price.', 'These work very well and are very comfortable.', 'They are comfortable, durable under workout abuse, and provide good noise isolation.', '', '', '', '', '', '', '']",Good sound and great fit for the price.,,These work very well and are very comfortable.,"They are comfortable, durable under workout abuse, and provide good noise isolation.",,,,,,,"[5, 7, 2, '', '', '', '', '', '', '']",5,,7,2,,,,,,,"[0.0892857143, 0.125, 0.0357142857, '', '', '', '', '', '', '']","[8.0, 12.0, 3.0, '', '', '', '', '', '', '']",8.0,,12.0,3.0,,,,,,
2772491652,finalized,30,6/25/2020 10:48:10,4.1,0.79,4.43,0.716,4.43,0.803,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B006KD37TC,"[1.6726890802, 1.7134031056999999, 1.767844677, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81H1IKyze2L.jpg,Wi-Fi Music Player with 3.5-Inch Color Display,,,,,,,,,,"[60.573248324, 15.6995557975, 9.4021277784, '', '', '', '', '', '', '']","['Easy to use, good sound quality, great value proposition.', 'Absolutely splendid radio;  good audio, easy to set up and operate and everything one could ask for in such a radio.', 'Great sound, very usable, great battery option, easy functionality, plays well with external media.', '', '', '', '', '', '', '']","Easy to use, good sound quality, great value proposition.",,"Absolutely splendid radio;  good audio, easy to set up and operate and everything one could ask for in such a radio.","Great sound, very usable, great battery option, easy functionality, plays well with external media.",,,,,,,"[28, 7, 4, '', '', '', '', '', '', '']",28,,7,4,,,,,,,"[0.2413793103, 0.060344827600000005, 0.0344827586, '', '', '', '', '', '', '']","[24.0, 6.0, 3.0, '', '', '', '', '', '', '']",24.0,,6.0,3.0,,,,,,
2772491653,finalized,30,6/25/2020 10:46:16,3.97,0.836,3.7,0.862,3.93,0.929,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0017O3UHI,"[1.5694749355000002, 1.6224189997, 1.621098876, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61k4i1jeQFL.jpg,Antennas Direct C2 ClearStream Television Antenna,,,,,,,,,,"[29.493263823, 10.3327171172, 12.3841301453, '', '', '', '', '', '', '']","['Overall, we are very pleased with this antenna and would highly recommend it!', 'The antennas are easy to install and connect.', 'All of these items are compact, not expensive, and easy to mount.', '', '', '', '', '', '', '']","Overall, we are very pleased with this antenna and would highly recommend it!",,The antennas are easy to install and connect.,"All of these items are compact, not expensive, and easy to mount.",,,,,,,"[15, 5, 6, '', '', '', '', '', '', '']",15,,5,6,,,,,,,"[0.0773195876, 0.0257731959, 0.030927835100000002, '', '', '', '', '', '', '']","[7.0, 2.0, 3.0, '', '', '', '', '', '', '']",7.0,,2.0,3.0,,,,,,
2772491654,finalized,30,6/25/2020 10:43:58,4.1,0.746,4.5,0.671,4.27,0.68,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003IHUHGE,"[1.6333671808, 1.6998606920000001, 1.6853141785, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71mkuO-o5nL.jpg,Bowers & Wilkins P5 Headphones - Black,,,,,,,,,,"[83.4998564668, 6.6487691109, 85.3268904021, '', '', '', '', '', '', '']","['Soundwise these headphones are excellent.', 'These headphones are the best you can possibly buy, sound 10/10, noise isolation 9/10, commodity 10/10, better than beats: definitely.', 'Very high quality sound and comfortable on the ears.', '', '', '', '', '', '', '']",Soundwise these headphones are excellent.,,"These headphones are the best you can possibly buy, sound 10/10, noise isolation 9/10, commodity 10/10, better than beats: definitely.",Very high quality sound and comfortable on the ears.,,,,,,,"[40, 3, 39, '', '', '', '', '', '', '']",40,,3,39,,,,,,,"[0.2409638554, 0.0180722892, 0.23493975900000003, '', '', '', '', '', '', '']","[24.0, 1.0, 23.0, '', '', '', '', '', '', '']",24.0,,1.0,23.0,,,,,,
2772491655,finalized,30,6/25/2020 11:08:40,3.5,0.847,3.8,1.013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00766BEZG,"[1.6615558863, 1.7076591253000002, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41VXHNBhn5L.jpg,Grace Digital ACC-IRCLI Rechargeable Battery Pack for Mondo and Mondo+,,,,,,,,,,"[25.7012162635, 8.9261003742, '', '', '', '', '', '', '', '']","['Battery fits well and seems to work well.', 'Good battery, works well with correct voltage and amp ratings.', '', '', '', '', '', '', '', '']",Battery fits well and seems to work well.,,"Good battery, works well with correct voltage and amp ratings.",,,,,,,,"[12, 4, '', '', '', '', '', '', '', '']",12,,4,,,,,,,,"[0.12244897960000001, 0.0408163265, '', '', '', '', '', '', '', '']","[12.0, 4.0, '', '', '', '', '', '', '', '']",12.0,,4.0,,,,,,,
2772491656,finalized,30,6/25/2020 10:43:31,4.2,0.792,4.17,0.734,4.3,0.737,4.33,0.699,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0018QROM2,"[1.689453721, 1.7045561075, 1.6869754791, 1.6505836247999999, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51f7PG9wHNL.jpg,Polk Audio CS10 Center Channel Speaker Single,,,,,,,,,,"[105.4048724221, 84.5669267777, 120.5107653118, 176.008803538, '', '', '', '', '', '']","['Quality speaker, great sound, good price.', 'Excellent center speaker in quality build and sound.', 'Very nice center speaker, nicely built & great sound quality.', 'This center channel speaker sounds great and looks good.', '', '', '', '', '', '']","Quality speaker, great sound, good price.",,Excellent center speaker in quality build and sound.,"Very nice center speaker, nicely built & great sound quality.",This center channel speaker sounds great and looks good.,,,,,,"[48, 38, 55, 83, '', '', '', '', '', '']",48,,38,55,83,,,,,,"[0.1206030151, 0.0954773869, 0.13819095480000002, 0.2085427136, '', '', '', '', '', '']","[12.0, 9.0, 13.0, 20.0, '', '', '', '', '', '']",12.0,,9.0,13.0,20.0,,,,,
2772491657,finalized,30,6/25/2020 10:48:13,4.57,0.883,4.27,0.929,4.03,0.948,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B008MPKAPK,"[1.7125090361000002, 1.7179635763, 1.6709882021, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/416jPdinWNL.jpg,"Kaito KA321 Pocket-size 10-Band AM/FM Shortwave Radio with DSP (Digital Signal Processing), Black",,,,,,,,,,"[29.1334998302, 27.0210470573, 45.360660542, '', '', '', '', '', '', '']","['The reception sensitivity are excellent in FM band, very good in AM band and excellent in SW bands.', 'good low cost shortwave receiver, very good sound quality with good headphones.', 'Excellent small radio with great sound.', '', '', '', '', '', '', '']","The reception sensitivity are excellent in FM band, very good in AM band and excellent in SW bands.",,"good low cost shortwave receiver, very good sound quality with good headphones.",Excellent small radio with great sound.,,,,,,,"[13, 12, 21, '', '', '', '', '', '', '']",13,,12,21,,,,,,,"[0.0755813953, 0.0697674419, 0.1220930233, '', '', '', '', '', '', '']","[7.0, 6.0, 12.0, '', '', '', '', '', '', '']",7.0,,6.0,12.0,,,,,,
2772491658,finalized,30,6/25/2020 10:50:17,4.2,0.945,4.03,1.048,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000OG88NQ,"[1.6645246744, 1.6862469912, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/31T-cEmAjuL.jpg,Sony SS-CR3000 Center and Rear Channel Speaker Package,,,,,,,,,,"[27.9176403664, 15.3277998809, '', '', '', '', '', '', '', '']","['They have good sound quality and were very easy to set up.', 'Quality good, price okay, sound output great.', '', '', '', '', '', '', '', '']",They have good sound quality and were very easy to set up.,,"Quality good, price okay, sound output great.",,,,,,,,"[13, 7, '', '', '', '', '', '', '', '']",13,,7,,,,,,,,"[0.11926605500000001, 0.0642201835, '', '', '', '', '', '', '', '']","[11.0, 6.0, '', '', '', '', '', '', '', '']",11.0,,6.0,,,,,,,
2772491659,finalized,30,6/25/2020 10:50:15,3.8,0.98,4.07,1.123,3.47,0.957,3.8,1.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0065WM4PQ,"[1.6617537737, 1.6749581099, 1.4828839302, 1.5553189515999999, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/512ieI1PQJL.jpg,Romantic Ocean Daren Sea Waves Projector Lamp MP3 iPhone Speaker LED Night Light (Blue),,,,,,,,,,"[10.7107532635, 4.3354673564, 16.2518665557, 15.517408131, '', '', '', '', '', '']","['Projection quality is great, especially for the price.', 'This is very good, I like it very, very good workmanship, and the color is good, very good service, express good', ""For the price it's definitely worth it!"", ""Overall for the price it's a great deal & has done well."", '', '', '', '', '', '']","Projection quality is great, especially for the price.",,"This is very good, I like it very, very good workmanship, and the color is good, very good service, express good",For the price it's definitely worth it!,Overall for the price it's a great deal & has done well.,,,,,,"[5, 2, 9, 8, '', '', '', '', '', '']",5,,2,9,8,,,,,,"[0.0675675676, 0.027027027000000002, 0.12162162160000001, 0.1081081081, '', '', '', '', '', '']","[6.0, 2.0, 12.0, 10.0, '', '', '', '', '', '']",6.0,,2.0,12.0,10.0,,,,,
2772491660,finalized,30,6/25/2020 10:41:52,4.47,0.763,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0061ZFWBU,"[1.7003871202, '', '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61HR6WxXX1L.jpg,Connectland Stereo Wired Headphone & Microphone Lightweight 40mm Speaker Music Gaming Stylish Teal CL-AUD63035,,,,,,,,,,"[50.9975774352, '', '', '', '', '', '', '', '', '']","['They are a great color, they have great sound quality and they are comfortable!', '', '', '', '', '', '', '', '', '']","They are a great color, they have great sound quality and they are comfortable!",,,,,,,,,,"[23, '', '', '', '', '', '', '', '', '']",23,,,,,,,,,,"[0.2053571429, '', '', '', '', '', '', '', '', '']","[20.0, '', '', '', '', '', '', '', '', '']",20.0,,,,,,,,,
2772491661,finalized,30,6/25/2020 10:51:11,4.2,0.792,3.8,0.872,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B006SUWZH2,"[1.6798666716000001, 1.5555483103, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61A2WQOLUaL.jpg,Memorex Portable CD Boombox with AM FM Radio,,,,,,,,,,"[10.8863482985, 15.520840722700001, '', '', '', '', '', '', '', '']","['These are very good quality, easy to use, and have good sound.', 'i love it and the price was good.', '', '', '', '', '', '', '', '']","These are very good quality, easy to use, and have good sound.",,i love it and the price was good.,,,,,,,,"[5, 8, '', '', '', '', '', '', '', '']",5,,8,,,,,,,,"[0.0980392157, 0.1568627451, '', '', '', '', '', '', '', '']","[9.0, 15.0, '', '', '', '', '', '', '', '']",9.0,,15.0,,,,,,,
2772491662,finalized,30,6/25/2020 11:20:25,3.83,0.934,3.97,0.795,3.23,1.257,4.1,1.165,4.0,0.894,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00DPKQ60A,"[1.5730355978000001, 1.5426882505, 1.5975497961, 1.5781890154, 1.5370543003, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/61gkJ76UizL.jpg,Yours Truly,,,,,,,,,,"[33.5395126393, 44.0702073427, 8.076842191, 17.8435406187, 45.7346181273, '', '', '', '', '']","['Ariana has Great vocal range and the beats are the Best!!', 'The melodies, lyrics, and her voice is just so great!', 'Love this product, I use it all the time and it works beautifully.', 'Truly enjoyable album, liked all the songs very much, looking forward to the next album, best new female singer for a long time!', 'Ariana has a great voices and almost all her songs are amazing!', '', '', '', '', '']",Ariana has Great vocal range and the beats are the Best!!,,"The melodies, lyrics, and her voice is just so great!","Love this product, I use it all the time and it works beautifully.","Truly enjoyable album, liked all the songs very much, looking forward to the next album, best new female singer for a long time!",Ariana has a great voices and almost all her songs are amazing!,,,,,"[17, 23, 4, 9, 24, '', '', '', '', '']",17,,23,4,9,24,,,,,"[0.1075949367, 0.1455696203, 0.0253164557, 0.0569620253, 0.1518987342, '', '', '', '', '']","[10.0, 14.0, 2.0, 5.0, 15.0, '', '', '', '', '']",10.0,,14.0,2.0,5.0,15.0,,,,
2772491663,finalized,30,6/25/2020 11:37:09,3.67,1.011,3.77,1.086,4.2,0.945,4.13,1.024,4.03,0.983,3.8,1.137,0.0,0.0,0.0,0.0,0.0,0.0,B007R3AZNK,"[1.4878984690000001, 1.5978509188, 1.5726495981, 1.6024148463999999, 1.5841372013, 1.5145195723, '', '', '', '']",http://ecx.images-amazon.com/images/I/71T0MOGDaiL.jpg,Driving Towards The Daylight,,,,,,,,,,"[25.4090238575, 14.1384703398, 19.721863674, 8.1137651193, 17.9445139246, 22.3662709245, '', '', '', '']","['I loved the music and his performance was amazing.', 'CD is well recorded and very entertaining.', ""His voice is very good, his playing is superb ... he's one of the best guitarists on the planet."", 'This CD has fantastic guitar work, great vocals and a nice change of pace.', 'Another excellent product from the best & most versatile guitarist and blues rock artist in the industry today.', ""Great vibe to this recording - it's really fantastic overall."", '', '', '', '']",I loved the music and his performance was amazing.,,CD is well recorded and very entertaining.,"His voice is very good, his playing is superb ... he's one of the best guitarists on the planet.","This CD has fantastic guitar work, great vocals and a nice change of pace.",Another excellent product from the best & most versatile guitarist and blues rock artist in the industry today.,Great vibe to this recording - it's really fantastic overall.,,,,"[14, 7, 10, 4, 9, 12, '', '', '', '']",14,,7,10,4,9,12,,,,"[0.0848484848, 0.0424242424, 0.060606060600000004, 0.0242424242, 0.0545454545, 0.0727272727, '', '', '', '']","[8.0, 4.0, 6.0, 2.0, 5.0, 7.0, '', '', '', '']",8.0,,4.0,6.0,2.0,5.0,7.0,,,
2772491664,finalized,30,6/25/2020 10:44:30,3.97,0.836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000002IAO,"[1.5837517977000002, '', '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91erUc5swfL.jpg,In-A-Gadda-Da-Vida,,,,,,,,,,"[15.9448584538, '', '', '', '', '', '', '', '', '']","['A MUST HAVE ALBUM,  VERY ARTISTIC AND ENJOYABLE, IT IS SUPERB MUSIC.', '', '', '', '', '', '', '', '', '']","A MUST HAVE ALBUM,  VERY ARTISTIC AND ENJOYABLE, IT IS SUPERB MUSIC.",,,,,,,,,,"[8, '', '', '', '', '', '', '', '', '']",8,,,,,,,,,,"[0.062015503900000005, '', '', '', '', '', '', '', '', '']","[6.0, '', '', '', '', '', '', '', '', '']",6.0,,,,,,,,,
2772491665,finalized,30,6/25/2020 10:48:54,4.1,1.165,3.93,1.093,3.57,1.116,4.2,0.909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00NF4POZO,"[1.5677874088000001, 1.5263437033, 1.5430599451, 1.5479364395, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71a1Us9K7NL.jpg,The Art of McCartney (Amazon Deluxe Exclusive) (2 CD + 1 DVD),,,,,,,,,,"[1.9630472738, 9.4286282639, 7.667154032, 3.8517641049, '', '', '', '', '', '']","['awesome array of the worlds best talents , all adding something special to an amazing artists songs, just how do they do that , amazing', 'It is truly a well rounded collection of our favorite Paul McCartney tunes.', 'Music IS GREAT, artist lineup is good!! ..', 'it is awsome,  a magnificent collection of all  McCartney hits performed by excellent singers.', '', '', '', '', '', '']","awesome array of the worlds best talents , all adding something special to an amazing artists songs, just how do they do that , amazing",,It is truly a well rounded collection of our favorite Paul McCartney tunes.,"Music IS GREAT, artist lineup is good!! ..","it is awsome,  a magnificent collection of all  McCartney hits performed by excellent singers.",,,,,,"[1, 5, 4, 2, '', '', '', '', '', '']",1,,5,4,2,,,,,,"[0.0133333333, 0.0666666667, 0.0533333333, 0.0266666667, '', '', '', '', '', '']","[1.0, 6.0, 5.0, 2.0, '', '', '', '', '', '']",1.0,,6.0,5.0,2.0,,,,,
2772491666,finalized,30,6/25/2020 11:14:06,4.2,0.945,3.63,1.14,3.87,0.957,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B008FSCNTK,"[1.6032286882, 1.2752851248, 1.4107650518, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71YGLpEIXnL.jpg,Glad Rag Doll,,,,,,,,,,"[24.3598415658, 21.6024097817, 23.4590312907, '', '', '', '', '', '', '']","['This is an excellent CD - production values are great, and the songs and stylings are what you would expect from Diana Krall.', 'She is just amazing, have always enjoyed her music.', ""She's wonderful and this CD is too."", '', '', '', '', '', '', '']","This is an excellent CD - production values are great, and the songs and stylings are what you would expect from Diana Krall.",,"She is just amazing, have always enjoyed her music.",She's wonderful and this CD is too.,,,,,,,"[12, 15, 14, '', '', '', '', '', '', '']",12,,15,14,,,,,,,"[0.0526315789, 0.0657894737, 0.0614035088, '', '', '', '', '', '', '']","[5.0, 6.0, 6.0, '', '', '', '', '', '', '']",5.0,,6.0,6.0,,,,,,
2772491667,finalized,30,6/25/2020 10:49:06,4.4,0.757,4.3,0.737,4.33,0.596,4.07,0.727,4.27,0.727,4.03,0.875,0.0,0.0,0.0,0.0,0.0,0.0,B001NESPHC,"[1.6422772408, 1.5402201413999999, 1.4754036665, 1.5299491882, 1.5249251127, 1.5494970083, '', '', '', '']",http://ecx.images-amazon.com/images/I/51czCy04hwL.jpg,My One And Only Thrill,,,,,,,,,,"[33.6736112753, 36.3184912331, 51.9713843845, 45.4178689659, 50.8436287505, 32.7895181368, '', '', '', '']","['Her voice, the musical accompanyment, the pace and overall sound quality are excellent.', 'Melody Gardot is an incredible vocalist and this CD is just amazingly good.', 'Melody Gardot has a great voice and I love many of the songs.', 'Her voice is incredible, the lyrics are fantastic.', 'Melody has a great voice and beautiful music.', 'Gorgeous songs sung by a gorgeous voice and recorded gorgeously.', '', '', '', '']","Her voice, the musical accompanyment, the pace and overall sound quality are excellent.",,Melody Gardot is an incredible vocalist and this CD is just amazingly good.,Melody Gardot has a great voice and I love many of the songs.,"Her voice is incredible, the lyrics are fantastic.",Melody has a great voice and beautiful music.,Gorgeous songs sung by a gorgeous voice and recorded gorgeously.,,,,"[16, 19, 29, 24, 27, 17, '', '', '', '']",16,,19,29,24,27,17,,,,"[0.0855614973, 0.1016042781, 0.1550802139, 0.12834224600000002, 0.1443850267, 0.0909090909, '', '', '', '']","[8.0, 10.0, 15.0, 12.0, 14.0, 9.0, '', '', '', '']",8.0,,10.0,15.0,12.0,14.0,9.0,,,
2772491668,finalized,30,6/25/2020 10:52:20,4.27,0.929,4.17,1.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0006ZOV5E,"[1.605055213, 1.5785189867, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81nhkvWohBL.jpg,Room Noises,,,,,,,,,,"[18.3011118024, 23.7988494169, '', '', '', '', '', '', '', '']","[""this is one of the best cd's i have ever owned.very good lyrics.and music :-) i totally recommend this cd to everyone.and if you like the cd youll like them better live!"", 'This Album is Great...Melodies are So Soothing and Insanely Beautiful!', '', '', '', '', '', '', '', '']",this is one of the best cd's i have ever owned.very good lyrics.and music :-) i totally recommend this cd to everyone.and if you like the cd youll like them better live!,,This Album is Great...Melodies are So Soothing and Insanely Beautiful!,,,,,,,,"[9, 12, '', '', '', '', '', '', '', '']",9,,12,,,,,,,,"[0.0891089109, 0.11881188120000001, '', '', '', '', '', '', '', '']","[8.0, 11.0, '', '', '', '', '', '', '', '']",8.0,,11.0,,,,,,,
2772491669,finalized,30,6/25/2020 11:17:20,3.9,0.943,3.77,1.086,4.23,1.055,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00000JZC7,"[1.5375636816, 1.5538742542000001, 1.603497386, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/715b4h8ZKJL.jpg,Bitter,,,,,,,,,,"[20.97212093, 11.6218444098, 8.1219886031, '', '', '', '', '', '', '']","['I love this CD it is absolutely excellent.', 'This cd is an incredible listening experience!', 'It is trhe perfect combination of profound lyrics &amp; excellent musical arrangements.', '', '', '', '', '', '', '']",I love this CD it is absolutely excellent.,,This cd is an incredible listening experience!,It is trhe perfect combination of profound lyrics &amp; excellent musical arrangements.,,,,,,,"[11, 6, 4, '', '', '', '', '', '', '']",11,,6,4,,,,,,,"[0.0901639344, 0.0491803279, 0.032786885200000004, '', '', '', '', '', '', '']","[9.0, 4.0, 3.0, '', '', '', '', '', '', '']",9.0,,4.0,3.0,,,,,,
2772491670,finalized,30,6/25/2020 10:46:05,4.0,0.894,4.0,0.856,4.13,0.884,3.93,1.031,4.0,0.966,4.07,0.814,0.0,0.0,0.0,0.0,0.0,0.0,B00000F1D3,"[1.6078197956, 1.5444439650000001, 1.579582572, 1.5814510583999999, 1.5395941734, 1.5382324457, '', '', '', '']",http://ecx.images-amazon.com/images/I/41H0Y95GM1L.jpg,Believe,,,,,,,,,,"[10.1935641763, 28.7905189442, 27.7933909103, 11.9325945627, 30.5653498394, 43.8794108097, '', '', '', '']","['This CD is  bathed in beautiful production values from start to finish, and all the  tracks have a wonderfully upbeat quality to them.', ""This is the best music I've heard from Cher ever!"", 'Cher really strikes gold with this terrific CD of dance tracks, great pop melodies and production values while singing gorgeously.', 'THE PRODUCTION QUALITY IS THE BEST THING ABOUT THIS CD.', ""One of the best CD's ever made by Cher."", 'This is one of the best Cher songs ever and definately one of the best from this album!', '', '', '', '']","This CD is  bathed in beautiful production values from start to finish, and all the  tracks have a wonderfully upbeat quality to them.",,This is the best music I've heard from Cher ever!,"Cher really strikes gold with this terrific CD of dance tracks, great pop melodies and production values while singing gorgeously.",THE PRODUCTION QUALITY IS THE BEST THING ABOUT THIS CD.,One of the best CD's ever made by Cher.,This is one of the best Cher songs ever and definately one of the best from this album!,,,,"[5, 15, 14, 6, 16, 23, '', '', '', '']",5,,15,14,6,16,23,,,,"[0.023255814000000003, 0.0697674419, 0.06511627910000001, 0.027906976700000002, 0.0744186047, 0.1069767442, '', '', '', '']","[2.0, 6.0, 6.0, 2.0, 7.0, 10.0, '', '', '', '']",2.0,,6.0,6.0,2.0,7.0,10.0,,,
2772491671,finalized,30,6/25/2020 10:44:38,3.93,0.998,3.73,0.892,4.07,0.929,3.97,0.983,3.83,1.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00000FCBH,"[1.5290941, 1.5482474566, 1.5705686808000001, 1.5919085741, 1.5411359072000002, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51iQ7z1W0jL.jpg,2Pac Greatest Hits,,,,,,,,,,"[181.51919293, 157.9699261886, 122.0329440257, 88.3750880102, 164.5355927564, '', '', '', '', '']","['2pac is definetly the best rapper ever and this is the best CD he has.', 'this is one of the best rap cds ever.<BR>by 2pacs #1 fan', ""This is one of the best cdz out to date anyone that didn't like this donno nuthin bout rap 2pac is one of the greatest rapperz there will ever be every song on this cd is good"", ""It is truly an unbelievable and one of the BEST Hip Hop/ Rap CD's out there in the music industry."", ""Tupac - Greatest Hits, is one of the best rap CD's in existence."", '', '', '', '', '']",2pac is definetly the best rapper ever and this is the best CD he has.,,this is one of the best rap cds ever.<BR>by 2pacs #1 fan,This is one of the best cdz out to date anyone that didn't like this donno nuthin bout rap 2pac is one of the greatest rapperz there will ever be every song on this cd is good,It is truly an unbelievable and one of the BEST Hip Hop/ Rap CD's out there in the music industry.,"Tupac - Greatest Hits, is one of the best rap CD's in existence.",,,,,"[96, 82, 62, 44, 86, '', '', '', '', '']",96,,82,62,44,86,,,,,"[0.2857142857, 0.24404761900000002, 0.1845238095, 0.130952381, 0.255952381, '', '', '', '', '']","[28.0, 24.0, 18.0, 13.0, 25.0, '', '', '', '', '']",28.0,,24.0,18.0,13.0,25.0,,,,
2772491672,finalized,30,6/25/2020 10:48:52,3.93,1.062,3.87,1.056,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00SVYNSRE,"[1.5891381502000002, 1.4635509253, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71eOmDn76+L.jpg,Human,,,,,,,,,,"[2.0032838079, 3.5411290456, '', '', '', '', '', '', '', '']","[""Pretty good CD, different sound from past CD's but still very good."", ""I Am Machine is the best song imo, but they're all pretty awesome."", '', '', '', '', '', '', '', '']","Pretty good CD, different sound from past CD's but still very good.",,"I Am Machine is the best song imo, but they're all pretty awesome.",,,,,,,,"[1, 2, '', '', '', '', '', '', '', '']",1,,2,,,,,,,,"[0.0185185185, 0.037037037, '', '', '', '', '', '', '', '']","[1.0, 3.0, '', '', '', '', '', '', '', '']",1.0,,3.0,,,,,,,
2772491673,finalized,30,6/25/2020 11:07:30,4.43,0.955,3.93,0.892,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00HWWDV5A,"[1.6069246531, 1.6383732557, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71Zv11kUTjL.jpg,Symphonica,,,,,,,,,,"[16.2960841067, 8.3884026048, '', '', '', '', '', '', '', '']","['his voice is still great and rich....the orchestrations and production values are superb..great panoramic sound to the album..artistically done..love the whole piece.', 'This was very well-produced with a great recoring quality.', '', '', '', '', '', '', '', '']",his voice is still great and rich....the orchestrations and production values are superb..great panoramic sound to the album..artistically done..love the whole piece.,,This was very well-produced with a great recoring quality.,,,,,,,,"[8, 4, '', '', '', '', '', '', '', '']",8,,4,,,,,,,,"[0.0909090909, 0.0454545455, '', '', '', '', '', '', '', '']","[9.0, 4.0, '', '', '', '', '', '', '', '']",9.0,,4.0,,,,,,,
2772491674,finalized,30,6/25/2020 11:35:43,3.63,1.016,3.97,1.016,3.1,1.075,3.53,1.056,4.0,1.155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0000DZTIW,"[1.588673234, 1.5163649321000001, 1.5933983326, 1.5595345497, 1.5454777479000001, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71-BdYl9vzL.jpg,The Last Samurai,,,,,,,,,,"[12.01442853, 28.0089518782, 10.0567242434, 19.4756741972, 23.0555443554, '', '', '', '', '']","[""awesome..  great reflection and driving music.. one of Zimmer's best works, love it."", 'The movie theme was strengthened by the artful use of this soundtrack, and it is a pleasure to listen to.', 'great product, and very happy with purchase.', 'The film itself is brilliant, the movie score itself is brilliant.', 'I loved the movie , and also the music....If you loved the music in the movie you will love this soundtrack...I  Recommend this..', '', '', '', '', '']","awesome..  great reflection and driving music.. one of Zimmer's best works, love it.",,"The movie theme was strengthened by the artful use of this soundtrack, and it is a pleasure to listen to.","great product, and very happy with purchase.","The film itself is brilliant, the movie score itself is brilliant.","I loved the movie , and also the music....If you loved the music in the movie you will love this soundtrack...I  Recommend this..",,,,,"[6, 15, 5, 10, 12, '', '', '', '', '']",6,,15,5,10,12,,,,,"[0.0487804878, 0.1219512195, 0.0406504065, 0.081300813, 0.0975609756, '', '', '', '', '']","[4.0, 12.0, 4.0, 8.0, 9.0, '', '', '', '', '']",4.0,,12.0,4.0,8.0,9.0,,,,
2772491675,finalized,30,6/25/2020 10:40:53,4.27,0.929,4.03,1.08,3.73,1.181,3.83,1.157,4.2,1.108,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000002KHF,"[1.5886641741, 1.5069276094, 1.602200985, 1.6027617455, 1.6001089811, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51RV37clhWL.jpg,Moondance,,,,,,,,,,"[28.0334267642, 35.147317607, 14.1962464958, 10.1455000331, 16.1925158655, '', '', '', '', '']","['Every song is awesome, and the lyrics and instrumentals are great as are the vocals!', 'I love Van Morrison and this CD along with Astral Weeks is his best work by far.', 'The quality of this great CD is excellent.', 'Great melodies, good lyrics, and superb playing.', 'Moondance is rewarding, essential, beautiful, and  one of the best recordings ever made.', '', '', '', '', '']","Every song is awesome, and the lyrics and instrumentals are great as are the vocals!",,I love Van Morrison and this CD along with Astral Weeks is his best work by far.,The quality of this great CD is excellent.,"Great melodies, good lyrics, and superb playing.","Moondance is rewarding, essential, beautiful, and  one of the best recordings ever made.",,,,,"[14, 19, 7, 5, 8, '', '', '', '', '']",14,,19,7,5,8,,,,,"[0.0744680851, 0.1010638298, 0.0372340426, 0.0265957447, 0.042553191500000004, '', '', '', '', '']","[7.0, 10.0, 3.0, 2.0, 4.0, '', '', '', '', '']",7.0,,10.0,3.0,2.0,4.0,,,,
2772491676,finalized,30,6/25/2020 10:44:47,4.13,1.024,3.8,0.98,4.17,0.82,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000002GJH,"[1.6043535471, 1.5266224146, 1.5491901636, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/518P0F1DBGL.jpg,Temple Of The Dog,,,,,,,,,,"[12.1927415627, 28.2936326757, 23.1386673359, '', '', '', '', '', '', '']","[""It's really pretty terrific, very strong song writting and some great musicians/friends working together."", ""This is one of the best CDs i ever heard, and that's an understatement."", 'A great record that is a perfect piece for fans of Pearl Jam and Soundgarden.', '', '', '', '', '', '', '']","It's really pretty terrific, very strong song writting and some great musicians/friends working together.",,"This is one of the best CDs i ever heard, and that's an understatement.",A great record that is a perfect piece for fans of Pearl Jam and Soundgarden.,,,,,,,"[6, 15, 12, '', '', '', '', '', '', '']",6,,15,12,,,,,,,"[0.0377358491, 0.0943396226, 0.0754716981, '', '', '', '', '', '', '']","[3.0, 9.0, 7.0, '', '', '', '', '', '', '']",3.0,,9.0,7.0,,,,,,
2772491677,finalized,30,6/25/2020 12:08:20,4.3,0.971,3.53,0.991,4.2,0.909,4.27,0.929,3.1,1.221,4.0,0.894,3.77,1.023,0.0,0.0,0.0,0.0,B000002KB8,"[1.5755521059, 1.4212239980999999, 1.6170545816000002, 1.557880044, 1.5284363031, 1.5463587046, 1.5246566534000001, '', '', '']",http://ecx.images-amazon.com/images/I/81K4W71c38L.jpg,Black Sabbath,,,,,,,,,,"[13.8435411442, 35.5805857117, 10.2815128623, 19.4446898883, 22.6752593314, 21.1523220545, 37.6520022204, '', '', '']","['This is a great album with  some great sound, and I recommend this album for anyone interested in  ground-breaking music, or anyone interested in finding out the beginnings  of Heavy Metal.', 'Nevertheless, this is a very convincing album,  and a start to it all.', ""Full of fantastic riffs & power cords, Ozzy's magnificent voice, a brilliantly expressive bass & great drumming."", 'Black Sabbath-1 of the best songs Sabbath ever made and the perfect song to start of the album that would change music history.5/5<BR>2.', 'great album cover, their best!', ""One of the best albums of all time, and certainly a kepper if you're into metal of any kind."", 'It is actually very good and this is their best CD in my oppinion.', '', '', '']","This is a great album with  some great sound, and I recommend this album for anyone interested in  ground-breaking music, or anyone interested in finding out the beginnings  of Heavy Metal.",,"Nevertheless, this is a very convincing album,  and a start to it all.","Full of fantastic riffs & power cords, Ozzy's magnificent voice, a brilliantly expressive bass & great drumming.",Black Sabbath-1 of the best songs Sabbath ever made and the perfect song to start of the album that would change music history.5/5<BR>2.,"great album cover, their best!","One of the best albums of all time, and certainly a kepper if you're into metal of any kind.",It is actually very good and this is their best CD in my oppinion.,,,"[7, 21, 5, 10, 12, 11, 20, '', '', '']",7,,21,5,10,12,11,20,,,"[0.0244755245, 0.0734265734, 0.0174825175, 0.034965035000000005, 0.041958042, 0.0384615385, 0.0699300699, '', '', '']","[2.0, 7.0, 1.0, 3.0, 4.0, 3.0, 6.0, '', '', '']",2.0,,7.0,1.0,3.0,4.0,3.0,6.0,,
2772491678,finalized,30,6/25/2020 10:44:44,4.33,0.83,3.9,1.012,4.03,0.795,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000UJBY4W,"[1.5859479904, 1.5550991296999999, 1.5316871404999999, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/713ZDCxq8OL.jpg,The Best Of Chicago: 40th Anniversary Edition (2CD),,,,,,,,,,"[9.9862725714, 17.453383317, 18.9563666121, '', '', '', '', '', '', '']","['chicago is always great, a classic an excellent timeless gift and a collectors item great quality and a fantastic selection of tunes', 'This is a great CD and I highly recommend it to all Chicago fans.', '""This is a very good collection of some of the best songs from one of the best bands of all time - Chicago.', '', '', '', '', '', '', '']","chicago is always great, a classic an excellent timeless gift and a collectors item great quality and a fantastic selection of tunes",,This is a great CD and I highly recommend it to all Chicago fans.,"""This is a very good collection of some of the best songs from one of the best bands of all time - Chicago.",,,,,,,"[5, 9, 10, '', '', '', '', '', '', '']",5,,9,10,,,,,,,"[0.0471698113, 0.0849056604, 0.0943396226, '', '', '', '', '', '', '']","[4.0, 8.0, 9.0, '', '', '', '', '', '', '']",4.0,,8.0,9.0,,,,,,
2772491679,finalized,30,6/25/2020 11:15:54,4.1,0.907,3.77,0.955,3.93,0.727,4.13,0.763,4.2,0.833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00004RD54,"[1.5621014833, 1.5397818089, 1.5080565214, 1.5733960866999999, 1.5496485233000001, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71eihBGDpML.jpg,Rock 'n' Roll Animal (Live),,,,,,,,,,"[5.8571334868000005, 17.1961524336, 20.3713173186, 3.9471814773, 13.5035466826, '', '', '', '', '']","['""Transformer"" was a great album, with great tunes, and some really, really (...)great tunes (""Perfect Day"", anyone?).', ""This is the best live album and one of Reed's best albums ever."", 'This is probably the best live rock album ever.', 'The remastered sound is excellent.', 'Lou Reed-Rock N Roll Animal ****  When first off this is one of the best and clearest sounding live albums of all time.', '', '', '', '', '']","""Transformer"" was a great album, with great tunes, and some really, really (...)great tunes (""Perfect Day"", anyone?).",,This is the best live album and one of Reed's best albums ever.,This is probably the best live rock album ever.,The remastered sound is excellent.,Lou Reed-Rock N Roll Animal ****  When first off this is one of the best and clearest sounding live albums of all time.,,,,,"[3, 9, 11, 2, 7, '', '', '', '', '']",3,,9,11,2,7,,,,,"[0.0348837209, 0.1046511628, 0.1279069767, 0.023255814000000003, 0.0813953488, '', '', '', '', '']","[3.0, 10.0, 12.0, 2.0, 8.0, '', '', '', '', '']",3.0,,10.0,12.0,2.0,8.0,,,,
2772491680,finalized,30,6/25/2020 10:42:29,3.9,0.907,4.0,1.065,3.93,0.892,3.97,0.752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000HKDE7Y,"[1.4304522276, 1.6071411371000002, 1.5186867714, 1.5779317617, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71L+iEd8uZL.jpg,Struggle From The Subway To The Charts,,,,,,,,,,"[13.6867402297, 6.1122664942, 13.1008765726, 11.8927852673, '', '', '', '', '', '']","['However the whole CD is rather good and I look forward to what this group will do next.""', 'This is an amazing soundtrack!!!The masterful violin sound, combine with the great beats and voices of these two talented young rappers to create refreshing and unique.', 'These gentlemen are very talented, their music is uplifting and creative.', 'The CD was really inspiring and a great mixture of hip-hop and violin.', '', '', '', '', '', '']","However the whole CD is rather good and I look forward to what this group will do next.""",,"This is an amazing soundtrack!!!The masterful violin sound, combine with the great beats and voices of these two talented young rappers to create refreshing and unique.","These gentlemen are very talented, their music is uplifting and creative.",The CD was really inspiring and a great mixture of hip-hop and violin.,,,,,,"[8, 3, 7, 6, '', '', '', '', '', '']",8,,3,7,6,,,,,,"[0.0842105263, 0.0315789474, 0.0736842105, 0.06315789470000001, '', '', '', '', '', '']","[8.0, 3.0, 7.0, 6.0, '', '', '', '', '', '']",8.0,,3.0,7.0,6.0,,,,,
2772491681,finalized,30,6/25/2020 11:12:39,3.67,1.193,4.1,0.978,3.63,1.169,3.93,1.181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00023GGHQ,"[1.1660747528, 1.5552295446, 1.5036288500000001, 1.5953080654, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71wSUy+VP5L.jpg,De-Lovely,,,,,,,,,,"[20.1469621805, 25.2136139629, 25.8130314484, 4.0299238243, '', '', '', '', '', '']","['With that being said, personally I love the soundtrack and the movie.', ""This is a wonderful CD featuring current top artists and their interpretation of Cole Porter's songs."", 'i treasure this cd and loved the movie!!', 'Great songs, great sound, terrfic, lively arrangements.', '', '', '', '', '', '']","With that being said, personally I love the soundtrack and the movie.",,This is a wonderful CD featuring current top artists and their interpretation of Cole Porter's songs.,i treasure this cd and loved the movie!!,"Great songs, great sound, terrfic, lively arrangements.",,,,,,"[16, 13, 14, 2, '', '', '', '', '', '']",16,,13,14,2,,,,,,"[0.10191082800000001, 0.0828025478, 0.0891719745, 0.012738853500000001, '', '', '', '', '', '']","[10.0, 8.0, 8.0, 1.0, '', '', '', '', '', '']",10.0,,8.0,8.0,1.0,,,,,
2772491682,finalized,30,6/25/2020 10:39:20,3.97,0.795,3.93,0.772,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00LOY6G1I,"[1.6308211088, 1.6121371984000001, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81TkoSkhO-L.jpg,"Juggle Bubbles Activity Kit, Bubble Maker, Bubble Game, SEEN ON TV",,,,,,,,,,"[4.1652347399, 20.4693003487, '', '', '', '', '', '', '', '']","['Fun  for kids, easy to use, easy to learn, fun using it.', 'This is a really fun toy, you really can handle and play with the bubbles!', '', '', '', '', '', '', '', '']","Fun  for kids, easy to use, easy to learn, fun using it.",,"This is a really fun toy, you really can handle and play with the bubbles!",,,,,,,,"[2, 10, '', '', '', '', '', '', '', '']",2,,10,,,,,,,,"[0.016806722700000002, 0.0840336134, '', '', '', '', '', '', '', '']","[1.0, 8.0, '', '', '', '', '', '', '', '']",1.0,,8.0,,,,,,,
2772491683,finalized,30,6/25/2020 10:47:15,3.97,0.836,3.83,0.86,3.87,0.718,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00KU9LQUO,"[1.6095967293, 1.6404223442, 1.5941396952, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91H7TLUPYqL.jpg,King of New York Board Game,,,,,,,,,,"[10.2104674615, 8.4041443954, 12.076492461600001, '', '', '', '', '', '', '']","['Overall, this quick, easy to learn, fun game that plays well.', 'Great, fun game, good mechanics.', ""It's a super fun game and very re-playable."", '', '', '', '', '', '', '']","Overall, this quick, easy to learn, fun game that plays well.",,"Great, fun game, good mechanics.",It's a super fun game and very re-playable.,,,,,,,"[5, 4, 6, '', '', '', '', '', '', '']",5,,4,6,,,,,,,"[0.0684931507, 0.0547945205, 0.0821917808, '', '', '', '', '', '', '']","[6.0, 5.0, 8.0, '', '', '', '', '', '', '']",6.0,,5.0,8.0,,,,,,
2772491684,finalized,30,6/25/2020 11:10:48,3.87,1.118,3.67,0.907,4.17,0.934,3.87,0.921,3.37,1.016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00B0DWB62,"[1.6244510412, 1.4577044249, 1.6207979918, 1.616969943, 1.6471600533, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/817iEr0lwtL.jpg,Little Tikes Anchors Away Pirate Ship Water Play Table,,,,,,,,,,"[12.4225625054, 36.9592800576, 20.6344707807, 32.8982580884, 10.5699688212, '', '', '', '', '']","['I am impressed with the quality and amount of play toys and options it has!', 'Overall it is very cute and the kids had a great time with it.', 'This is a great product and well thought out to provide hours of entertainment and imaginative play for kids.', 'Easy to put together & very happy with the quality.', 'Excellent product, excellent service.', '', '', '', '', '']",I am impressed with the quality and amount of play toys and options it has!,,Overall it is very cute and the kids had a great time with it.,This is a great product and well thought out to provide hours of entertainment and imaginative play for kids.,Easy to put together & very happy with the quality.,"Excellent product, excellent service.",,,,,"[6, 21, 10, 16, 5, '', '', '', '', '']",6,,21,10,16,5,,,,,"[0.0230769231, 0.08076923080000001, 0.0384615385, 0.0615384615, 0.0192307692, '', '', '', '', '']","[2.0, 8.0, 3.0, 6.0, 1.0, '', '', '', '', '']",2.0,,8.0,3.0,6.0,1.0,,,,
2772491685,finalized,30,6/25/2020 10:44:20,3.6,0.952,3.67,0.943,3.77,0.883,3.7,0.9,4.17,0.934,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B004UKNJCM,"[1.6144170761, 1.552832365, 1.5746451616, 1.6193355322, 1.638868928, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/915552Zm8zL.jpg,Whoowasit? Award-Winning Board Game Electronics,,,,,,,,,,"[14.3589159663, 29.0253937856, 17.7834723514, 12.3639294591, 8.3922096244, '', '', '', '', '']","['This is a very well made and smart game.', 'Overall it is a fun game and young kids will like it.', 'This is a really fun game for entire family.', 'Excellent game for the family with children.', ""It's a very well made, durable, fun game that emphasizes teamwork amongst the players."", '', '', '', '', '']",This is a very well made and smart game.,,Overall it is a fun game and young kids will like it.,This is a really fun game for entire family.,Excellent game for the family with children.,"It's a very well made, durable, fun game that emphasizes teamwork amongst the players.",,,,,"[7, 15, 9, 6, 4, '', '', '', '', '']",7,,15,9,6,4,,,,,"[0.08045977010000001, 0.17241379310000002, 0.1034482759, 0.0689655172, 0.045977011500000005, '', '', '', '', '']","[8.0, 17.0, 10.0, 6.0, 4.0, '', '', '', '', '']",8.0,,17.0,10.0,6.0,4.0,,,,
2772491686,finalized,30,6/25/2020 11:09:08,3.93,0.929,3.87,0.763,4.0,0.931,4.1,0.907,3.77,0.803,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00NAPJ8DM,"[1.6492353678, 1.5614868402000002, 1.6691894531, 1.6600520611, 1.5074950457, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51iuUDn1osL.jpg,Building Bricks - 1000 pc Bulk Blocks w 54 Roof Pieces and Better Variety - Tight Fit with All Brands,,,,,,,,,,"[31.7698539654, 31.2196101351, 23.7219907955, 25.6663320413, 40.7198829647, '', '', '', '', '']","['These work well with regular LEGOs, and the price is great.', 'The ones that do fit together work fine with all Legos and are just like legos.', 'They are great quality and work with Lego brand!', ""Great value for the amount of pieces and a great alternative and comparable quality wise to real 'legos'."", ""They work great with the Lego's we already have."", '', '', '', '', '']","These work well with regular LEGOs, and the price is great.",,The ones that do fit together work fine with all Legos and are just like legos.,They are great quality and work with Lego brand!,Great value for the amount of pieces and a great alternative and comparable quality wise to real 'legos'.,They work great with the Lego's we already have.,,,,,"[15, 16, 11, 12, 22, '', '', '', '', '']",15,,16,11,12,22,,,,,"[0.0993377483, 0.1059602649, 0.0728476821, 0.07947019870000001, 0.1456953642, '', '', '', '', '']","[9.0, 10.0, 7.0, 7.0, 14.0, '', '', '', '', '']",9.0,,10.0,7.0,7.0,14.0,,,,
2772491687,finalized,30,6/25/2020 10:42:48,4.23,0.844,4.1,0.7,4.07,0.772,3.9,0.907,4.0,0.894,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0000658L4,"[1.6535588503, 1.6074581146, 1.6405786276, 1.4697538614, 1.6478997469, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/811Z0XZZtVL.jpg,Melissa & Doug Pizza Party Wooden Play Food Set,,,,,,,,,,"[21.2632421061, 87.6350731771, 60.9387543011, 89.0916329494, 48.654612334, '', '', '', '', '']","['A great mix of quality, creativity, fun, educational, and good looking toys.', 'It is quite durable and they are having fun prentending to make and eat pizza.', 'They are very durable, educational and fun.', 'The pizza is adorable and my grandaughter loves to serve the pizza with the different toppings.', 'It is high quality and durable.', '', '', '', '', '']","A great mix of quality, creativity, fun, educational, and good looking toys.",,It is quite durable and they are having fun prentending to make and eat pizza.,"They are very durable, educational and fun.",The pizza is adorable and my grandaughter loves to serve the pizza with the different toppings.,It is high quality and durable.,,,,,"[10, 43, 29, 50, 23, '', '', '', '', '']",10,,43,29,50,23,,,,,"[0.030864197500000003, 0.1327160494, 0.0895061728, 0.1543209877, 0.07098765430000001, '', '', '', '', '']","[3.0, 13.0, 8.0, 15.0, 7.0, '', '', '', '', '']",3.0,,13.0,8.0,15.0,7.0,,,,
2772491688,finalized,30,6/25/2020 10:44:49,4.23,0.844,4.0,0.931,3.93,0.727,4.1,0.746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00CKH9URU,"[1.6250033379, 1.6940063238, 1.5437744856, 1.6430088282000002, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/7178tVWycxL.jpg,Max Steel Interactive Steel with Turbo Sword,,,,,,,,,,"[10.3574152992, 6.6144508788, 19.1812006501, 8.4240286808, '', '', '', '', '', '']","['Very nice sword and toy that is loads of fun and seems very durable.', 'Works very good, sound, lights, durable', '""My son really enjoys this toy, it plays with it a lot and it seems well made.', 'Very good quality and easy to handle', '', '', '', '', '', '']",Very nice sword and toy that is loads of fun and seems very durable.,,"Works very good, sound, lights, durable","""My son really enjoys this toy, it plays with it a lot and it seems well made.",Very good quality and easy to handle,,,,,,"[5, 3, 10, 4, '', '', '', '', '', '']",5,,3,10,4,,,,,,"[0.0420168067, 0.025210084, 0.0840336134, 0.033613445400000004, '', '', '', '', '', '']","[4.0, 2.0, 8.0, 3.0, '', '', '', '', '', '']",4.0,,2.0,8.0,3.0,,,,,
2772491689,finalized,30,6/25/2020 10:40:45,3.83,1.098,3.93,0.998,4.03,1.016,3.73,1.062,3.83,1.035,4.07,1.436,3.8,1.137,0.0,0.0,0.0,0.0,B00000J0JF,"[1.6332963705, 1.5725369453, 1.6529589891, 1.6219652891, 1.6242674589, 1.6623923779, 1.6460232735, '', '', '']",http://ecx.images-amazon.com/images/I/A1uDIngqMDL.jpg,Ravensburger Labyrinth,,,,,,,,,,"[48.009295325, 96.6267486537, 25.5020071964, 88.824094603, 74.5227403123, 15.0036991927, 33.7888911608, '', '', '']","['This company has some amazing, creative, and enjoyable games and how nice that we can all play.', ""It's a good think-ahead game and we all have fun playing it."", 'Product is durable, educational, fun and a good value.', 'very good game, adults and kids can play', 'Good game; very enjoyable for the kids.', 'What a great game, simple rules, very smart, develops good reasoning and planning skills, not a lot of small pieces, and good solid construction.', 'Great replay-ability and fun to play at all ages.', '', '', '']","This company has some amazing, creative, and enjoyable games and how nice that we can all play.",,It's a good think-ahead game and we all have fun playing it.,"Product is durable, educational, fun and a good value.","very good game, adults and kids can play",Good game; very enjoyable for the kids.,"What a great game, simple rules, very smart, develops good reasoning and planning skills, not a lot of small pieces, and good solid construction.",Great replay-ability and fun to play at all ages.,,,"[23, 49, 12, 43, 36, 7, 16, '', '', '']",23,,49,12,43,36,7,16,,,"[0.0550239234, 0.11722488040000001, 0.028708134000000003, 0.1028708134, 0.08612440190000001, 0.0167464115, 0.038277512, '', '', '']","[5.0, 11.0, 2.0, 10.0, 8.0, 1.0, 3.0, '', '', '']",5.0,,11.0,2.0,10.0,8.0,1.0,3.0,,
2772491690,finalized,30,6/25/2020 10:41:35,4.3,0.862,3.77,0.803,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00062RV18,"[1.6416823863999999, 1.5988376141, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71Kebi5JlZL.jpg,Educational Insights GeoSafari Motorized Solar System,,,,,,,,,,"[2.1034573373, 8.0866105235, '', '', '', '', '', '', '', '']","['Excellent, mine works and does not have any bad sounds, the planets are colorfully and are a good representation of the planets.', 'This was easy to assemble and looks great.', '', '', '', '', '', '', '', '']","Excellent, mine works and does not have any bad sounds, the planets are colorfully and are a good representation of the planets.",,This was easy to assemble and looks great.,,,,,,,,"[1, 4, '', '', '', '', '', '', '', '']",1,,4,,,,,,,,"[0.0166666667, 0.0666666667, '', '', '', '', '', '', '', '']","[1.0, 6.0, '', '', '', '', '', '', '', '']",1.0,,6.0,,,,,,,
2772491691,finalized,30,6/25/2020 10:50:32,3.8,1.013,3.83,1.035,4.03,1.048,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003G9ZQQA,"[1.589908123, 1.6205459833, 1.6431446075, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71UfDbZMb9L.jpg,Mexican Train Dominoes,,,,,,,,,,"[50.1184984416, 47.4482144747, 42.1253647682, '', '', '', '', '', '', '']","['This set is very well made and is a pleasure to use.', 'Very well made and lots of fun to play!', 'Great fun, easy to learn, excellent quality.', '', '', '', '', '', '', '']",This set is very well made and is a pleasure to use.,,Very well made and lots of fun to play!,"Great fun, easy to learn, excellent quality.",,,,,,,"[25, 23, 20, '', '', '', '', '', '', '']",25,,23,20,,,,,,,"[0.11415525110000001, 0.1050228311, 0.0913242009, '', '', '', '', '', '', '']","[11.0, 10.0, 9.0, '', '', '', '', '', '', '']",11.0,,10.0,9.0,,,,,,
2772491692,finalized,30,6/25/2020 10:48:24,4.03,1.016,3.77,1.023,4.0,0.966,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B002JSM3KQ,"[1.6200397015, 1.5624409914, 1.6374646425, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/915NTWZUtjL.jpg,Monopoly Board Game The Classic Edition,,,,,,,,,,"[16.4959933758, 21.4831579592, 6.28606911, '', '', '', '', '', '', '']","['Quality of the product was superb, and I am very satisfied with the purchase.', 'it is a very enjoyable game to play .', 'great classic game in wonderful condition - good price', '', '', '', '', '', '', '']","Quality of the product was superb, and I am very satisfied with the purchase.",,it is a very enjoyable game to play .,great classic game in wonderful condition - good price,,,,,,,"[8, 11, 3, '', '', '', '', '', '', '']",8,,11,3,,,,,,,"[0.043715847, 0.060109289600000004, 0.016393442600000002, '', '', '', '', '', '', '']","[4.0, 6.0, 1.0, '', '', '', '', '', '', '']",4.0,,6.0,1.0,,,,,,
2772491693,finalized,30,6/25/2020 11:16:17,3.93,1.062,3.5,1.025,3.5,0.885,3.9,0.79,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00ITOAYOQ,"[1.5806229115, 1.5705964565000001, 1.3011337519000001, 1.6248096228, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81RlNgh7ceL.jpg,"Nickelodeon, Paw Patrol - Ryder's Rescue ATV, Vehicle and Figure (works with Paw Patroller)",,,,,,,,,,"[11.9232228078, 13.7782785337, 11.8733399149, 8.2844506464, '', '', '', '', '', '']","['Service was great and product was as pictured and described!', 'They are good toys, my kids love them.', 'Delivery and product was great', 'Paw patrol figures are good quality, fun for kids.', '', '', '', '', '', '']",Service was great and product was as pictured and described!,,"They are good toys, my kids love them.",Delivery and product was great,"Paw patrol figures are good quality, fun for kids.",,,,,,"[6, 7, 8, 4, '', '', '', '', '', '']",6,,7,8,4,,,,,,"[0.08, 0.0933333333, 0.10666666670000001, 0.0533333333, '', '', '', '', '', '']","[8.0, 9.0, 10.0, 5.0, '', '', '', '', '', '']",8.0,,9.0,10.0,5.0,,,,,
2772491694,finalized,30,6/25/2020 10:51:20,3.9,0.943,3.43,1.086,4.03,1.14,3.8,1.137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003G55KVA,"[1.5832595825, 1.242205739, 1.6393626928, 1.5525772572, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51HaQikn1aL.jpg,Monkey Figures 25 Tiny Plastic Monkey Figures Party Favors by A&A,,,,,,,,,,"[5.9765346613, 8.3069490628, 4.1980012835, 9.6727471338, '', '', '', '', '', '']","['They work very well for this purpose plus the kids love all the cute poses.', 'They are just what I expected and so extremely cute.', 'they are very cute and are perfect for what I wanted them for they are little smaller then an inch in size but still perfect with excellent detail for there size, great  monkeys thank you', 'These are cute little things that make you smile, and they are so tiny but detail is there.', '', '', '', '', '', '']",They work very well for this purpose plus the kids love all the cute poses.,,They are just what I expected and so extremely cute.,"they are very cute and are perfect for what I wanted them for they are little smaller then an inch in size but still perfect with excellent detail for there size, great  monkeys thank you","These are cute little things that make you smile, and they are so tiny but detail is there.",,,,,,"[3, 6, 2, 5, '', '', '', '', '', '']",3,,6,2,5,,,,,,"[0.0447761194, 0.0895522388, 0.0298507463, 0.0746268657, '', '', '', '', '', '']","[4.0, 8.0, 2.0, 7.0, '', '', '', '', '', '']",4.0,,8.0,2.0,7.0,,,,,
2772491695,finalized,30,6/25/2020 10:45:06,3.63,0.983,3.2,1.013,3.67,0.978,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B008B68IUY,"[1.6478196383000001, 1.4174743891000001, 1.5209175348000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/712BE74LwKL.jpg,Monster High Travel Scaris Convertible Vehicle,,,,,,,,,,"[14.8068457291, 25.3141931949, 15.0054314585, '', '', '', '', '', '', '']","['Excellent quality and perfect package.', 'My granddaughter absolutely loved it!', 'She loved it and with all the other Monster High items she has, it is a nice edition to her collection and believe me she PLAYS with them.', '', '', '', '', '', '', '']",Excellent quality and perfect package.,,My granddaughter absolutely loved it!,"She loved it and with all the other Monster High items she has, it is a nice edition to her collection and believe me she PLAYS with them.",,,,,,,"[7, 15, 8, '', '', '', '', '', '', '']",7,,15,8,,,,,,,"[0.0593220339, 0.1271186441, 0.0677966102, '', '', '', '', '', '', '']","[5.0, 12.0, 6.0, '', '', '', '', '', '', '']",5.0,,12.0,6.0,,,,,,
2772491696,finalized,30,6/25/2020 11:18:15,3.93,1.289,4.03,1.251,3.9,1.136,4.1,1.044,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00004UFOO,"[1.6343818903, 1.6215951443, 1.6820584536, 1.6671521664000002, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71RDhTiphOL.jpg,Crayola Washable Super Tips,,,,,,,,,,"[37.6099553042, 47.4942997486, 13.0891931487, 15.0681835441, '', '', '', '', '', '']","['The colors are true to the cap and there is a wonderful variety.', 'I love the multitude of colors and they are such good quality.', 'Good color selection and durable', 'The range of colors is great and the price is very reasonable.', '', '', '', '', '', '']",The colors are true to the cap and there is a wonderful variety.,,I love the multitude of colors and they are such good quality.,Good color selection and durable,The range of colors is great and the price is very reasonable.,,,,,,"[18, 23, 6, 7, '', '', '', '', '', '']",18,,23,6,7,,,,,,"[0.1168831169, 0.1493506494, 0.038961039, 0.0454545455, '', '', '', '', '', '']","[11.0, 14.0, 3.0, 4.0, '', '', '', '', '', '']",11.0,,14.0,3.0,4.0,,,,,
2772491697,finalized,30,6/25/2020 10:49:12,4.0,1.033,3.57,0.883,3.9,1.012,3.93,1.181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B004OS8J98,"[1.6204299927, 1.5223513842, 1.6363151073000002, 1.6517406702000001, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81R0TRuy0qL.jpg,Fisher-Price Imaginext DC Super Friends Batcave,,,,,,,,,,"[10.313721827, 11.269992059, 6.2794508395, 2.1228181569, '', '', '', '', '', '']","['This is a great toy and encourages lots of imaginative playtime and there is plenty of room for two kids to play.', 'Overall, the toy seems very durable.', ""Overall, it's easy to use, comes fully assembled and really fun to play with."", 'This toy set is very durable and can withstand very active play.', '', '', '', '', '', '']",This is a great toy and encourages lots of imaginative playtime and there is plenty of room for two kids to play.,,"Overall, the toy seems very durable.","Overall, it's easy to use, comes fully assembled and really fun to play with.",This toy set is very durable and can withstand very active play.,,,,,,"[5, 6, 3, 1, '', '', '', '', '', '']",5,,6,3,1,,,,,,"[0.058139534900000005, 0.0697674419, 0.0348837209, 0.011627907000000002, '', '', '', '', '', '']","[5.0, 6.0, 3.0, 1.0, '', '', '', '', '', '']",5.0,,6.0,3.0,1.0,,,,,
2772491698,finalized,30,6/25/2020 10:39:50,3.27,1.34,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00L5LDWP8,"[1.5151852369, '', '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81JsQZ4OynL.jpg,Radio Flyer Little Toy Wagon,,,,,,,,,,"[3.7301697078, '', '', '', '', '', '', '', '', '']","['Arrived in good condition and it is reasonable quality.', '', '', '', '', '', '', '', '', '']",Arrived in good condition and it is reasonable quality.,,,,,,,,,,"[2, '', '', '', '', '', '', '', '', '']",2,,,,,,,,,,"[0.0555555556, '', '', '', '', '', '', '', '', '']","[5.0, '', '', '', '', '', '', '', '', '']",5.0,,,,,,,,,
2772491699,finalized,30,6/25/2020 10:51:41,3.17,1.392,3.73,1.153,4.07,1.062,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B004BFVKSQ,"[1.5192528963, 1.6454074383, 1.6207439899, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/912HI5VFelL.jpg,My First Disney Princess Disney Toddler Rapunzel,,,,,,,,,,"[24.3438050668, 4.2212413145, 24.760127447, '', '', '', '', '', '', '']","['Great toy my daughter loves it!.', ""Wonderful product , fast shipping, looks great truly an enjoyable product for the children's, they will truly love this product"", 'my girl like it and i like it sooooo much, the quality is excellent, very nice doll i want to buy more of it', '', '', '', '', '', '', '']",Great toy my daughter loves it!.,,"Wonderful product , fast shipping, looks great truly an enjoyable product for the children's, they will truly love this product","my girl like it and i like it sooooo much, the quality is excellent, very nice doll i want to buy more of it",,,,,,,"[13, 2, 12, '', '', '', '', '', '', '']",13,,2,12,,,,,,,"[0.1733333333, 0.0266666667, 0.16, '', '', '', '', '', '', '']","[17.0, 2.0, 16.0, '', '', '', '', '', '', '']",17.0,,2.0,16.0,,,,,,
2772491700,finalized,30,6/25/2020 10:45:41,3.67,1.075,3.97,1.048,3.83,1.035,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00IUAAJY4,"[1.5779126883, 1.6222803593, 1.555868268, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71t-qhB6ugL.jpg,Lulu Jr. Illustory -  Craft Kit,,,,,,,,,,"[13.8746645733, 12.3976712455, 17.4663333525, '', '', '', '', '', '', '']","['Wonderful kit -- the project gave us an opportunity to have creative fun with the kids.', 'The quality of the final product is very good, and when we requested a page correction, customer service was excellent and responsive.', 'Anyways, looks like a great product and the directions are easy to follow.', '', '', '', '', '', '', '']",Wonderful kit -- the project gave us an opportunity to have creative fun with the kids.,,"The quality of the final product is very good, and when we requested a page correction, customer service was excellent and responsive.","Anyways, looks like a great product and the directions are easy to follow.",,,,,,,"[7, 6, 9, '', '', '', '', '', '', '']",7,,6,9,,,,,,,"[0.08536585370000001, 0.0731707317, 0.1097560976, '', '', '', '', '', '', '']","[8.0, 7.0, 10.0, '', '', '', '', '', '', '']",8.0,,7.0,10.0,,,,,,
2772491701,finalized,30,6/25/2020 11:14:03,4.3,0.737,4.23,0.803,4.4,0.712,4.3,0.781,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000BN8Y2W,"[1.611448884, 1.6523495913000001, 1.6245979071, 1.6686398983, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71GMzHZOTDL.jpg,Jr. Fire Fighter Suit with embroidered Cap,,,,,,,,,,"[79.7791505903, 72.2157328851, 76.6161911925, 64.664390759, '', '', '', '', '', '']","['The quality is great and so are the details.', 'It is very durable material and very realistic!', 'This is a very durable and well made costume.', 'Perfect, high quality and durable!', '', '', '', '', '', '']",The quality is great and so are the details.,,It is very durable material and very realistic!,This is a very durable and well made costume.,"Perfect, high quality and durable!",,,,,,"[39, 34, 37, 30, '', '', '', '', '', '']",39,,34,37,30,,,,,,"[0.2549019608, 0.2222222222, 0.24183006540000002, 0.1960784314, '', '', '', '', '', '']","[25.0, 22.0, 24.0, 19.0, '', '', '', '', '', '']",25.0,,22.0,24.0,19.0,,,,,
2772491702,finalized,30,6/25/2020 11:20:53,4.4,0.554,4.27,0.68,4.2,0.653,4.27,0.814,4.23,0.844,4.23,0.667,0.0,0.0,0.0,0.0,0.0,0.0,B000L212HC,"[1.6505910158, 1.6535781622, 1.6148878336, 1.6999471188, 1.5932664871000002, 1.5686712265, '', '', '', '']",http://ecx.images-amazon.com/images/I/51whgYqON5L.jpg,The Prestige [Blu-ray],,,,,,,,,,"[19.0854201401, 12.7581687643, 20.5217098954, 8.8657015821, 42.2329994364, 43.2235642826, '', '', '', '']","['The picture Blu-ray picture quality and the sound was excellent.', 'Image quality is excellent, and a pleasure to watch.', 'Great acting, great plot, great everything!!!', 'Excellent quality in picture and sound, and the special features are informative and well made.', 'This is a great movie with terrific acting and a compelling plot.', 'This is a fantastic movie with great acting.', '', '', '', '']",The picture Blu-ray picture quality and the sound was excellent.,,"Image quality is excellent, and a pleasure to watch.","Great acting, great plot, great everything!!!","Excellent quality in picture and sound, and the special features are informative and well made.",This is a great movie with terrific acting and a compelling plot.,This is a fantastic movie with great acting.,,,,"[9, 6, 10, 4, 21, 22, '', '', '', '']",9,,6,10,4,21,22,,,,"[0.0708661417, 0.0472440945, 0.0787401575, 0.031496063000000005, 0.1653543307, 0.17322834650000002, '', '', '', '']","[7.0, 4.0, 7.0, 3.0, 16.0, 17.0, '', '', '', '']",7.0,,4.0,7.0,3.0,16.0,17.0,,,
2772491703,finalized,30,6/25/2020 10:50:14,4.33,0.699,3.57,0.92,3.9,0.831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003HC9JIW,"[1.6175998449, 1.4104824066, 1.6239778996, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51u7P1dbtxL.jpg,Start! Walking At Home with Leslie Sansone:  Beginner/Intermediate - 1 & 2 Mile Walk,,,,,,,,,,"[16.4587417891, 15.0762739225, 14.4866581542, '', '', '', '', '', '', '']","['They are so easy to follow and are a great workout no matter what your fitness level.', 'It is simple, but is a great workout.', 'Great simple workout, easy to follow and not boring.', '', '', '', '', '', '', '']",They are so easy to follow and are a great workout no matter what your fitness level.,,"It is simple, but is a great workout.","Great simple workout, easy to follow and not boring.",,,,,,,"[8, 9, 7, '', '', '', '', '', '', '']",8,,9,7,,,,,,,"[0.0519480519, 0.0584415584, 0.0454545455, '', '', '', '', '', '', '']","[5.0, 5.0, 4.0, '', '', '', '', '', '', '']",5.0,,5.0,4.0,,,,,,
2772491704,finalized,30,6/25/2020 10:53:38,3.93,0.892,3.7,0.9,3.73,1.209,3.87,1.087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0783225482,"[1.6060541868, 1.6726109982000001, 1.464394927, 1.6510571241, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51z2Gp2lmDL.jpg,Death Becomes Her,,,,,,,,,,"[44.7778226244, 4.3263576416, 42.5303116682, 36.0655093925, '', '', '', '', '', '']","['great movie, very funny and well acted', 'Great Movie, Good Quality, Packaged safe and secure', 'Anyway, back to the movie: it is so funny and the stars are so good!', 'Excellent FX, great laughs and great performances.', '', '', '', '', '', '']","great movie, very funny and well acted",,"Great Movie, Good Quality, Packaged safe and secure","Anyway, back to the movie: it is so funny and the stars are so good!","Excellent FX, great laughs and great performances.",,,,,,"[22, 2, 24, 17, '', '', '', '', '', '']",22,,2,24,17,,,,,,"[0.1139896373, 0.010362694300000001, 0.1243523316, 0.0880829016, '', '', '', '', '', '']","[11.0, 1.0, 12.0, 8.0, '', '', '', '', '', '']",11.0,,1.0,12.0,8.0,,,,,
2772491705,finalized,30,6/25/2020 11:22:16,3.77,1.086,4.17,0.86,3.77,1.086,3.87,0.921,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0042FDCMM,"[1.5345700979, 1.6048647165, 1.5626109838, 1.3279008865, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41Czp+U5ZLL.jpg,Jane Fonda: Prime Time – Walkout,,,,,,,,,,"[13.3069381155, 10.1654743277, 11.7199985905, 16.8322113809, '', '', '', '', '', '']","['I do this one the most and it really works excellent.', 'Easy on the body, and a great workout!', ""The dvr was in great shape & I'm very happy with it."", 'Finding this workout was wonderful.', '', '', '', '', '', '']",I do this one the most and it really works excellent.,,"Easy on the body, and a great workout!",The dvr was in great shape & I'm very happy with it.,Finding this workout was wonderful.,,,,,,"[7, 5, 6, 11, '', '', '', '', '', '']",7,,5,6,11,,,,,,"[0.0382513661, 0.0273224044, 0.032786885200000004, 0.060109289600000004, '', '', '', '', '', '']","[3.0, 2.0, 3.0, 6.0, '', '', '', '', '', '']",3.0,,2.0,3.0,6.0,,,,,
2772491706,finalized,30,6/25/2020 11:09:10,4.0,1.0,3.4,0.987,3.8,0.909,3.77,0.883,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B0002COTDA,"[1.6503208876, 1.4258495569, 1.6625044346, 1.5402318239000001, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/41pYBQGm-2L.jpg,Columbo - The Complete First Season,,,,,,,,,,"[16.9606534948, 20.4311025453, 15.0052162478, 21.0267341526, '', '', '', '', '', '']","['The quality, sound and picture , in these dvds is excellent.', 'I loved it and your service was great.', 'The quality of sound and video is just excellent.', 'It is great to watch these again, and I highly recommend them.', '', '', '', '', '', '']","The quality, sound and picture , in these dvds is excellent.",,I loved it and your service was great.,The quality of sound and video is just excellent.,"It is great to watch these again, and I highly recommend them.",,,,,,"[8, 12, 7, 11, '', '', '', '', '', '']",8,,12,7,11,,,,,,"[0.044943820200000005, 0.0674157303, 0.0393258427, 0.0617977528, '', '', '', '', '', '']","[4.0, 6.0, 3.0, 6.0, '', '', '', '', '', '']",4.0,,6.0,3.0,6.0,,,,,
2772491707,finalized,30,6/25/2020 11:09:32,3.73,1.093,4.23,0.955,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B002ZG99CC,"[1.6709388494000001, 1.5881203413, '', '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91z8IaTWVJL.jpg,The Karate Kid,,,,,,,,,,"[28.0791648836, 42.0285500384, '', '', '', '', '', '', '', '']","['A great product, works well and quality is excellent.', 'This was a fantastic film and it was very well done and very entertaining.', '', '', '', '', '', '', '', '']","A great product, works well and quality is excellent.",,This was a fantastic film and it was very well done and very entertaining.,,,,,,,,"[13, 21, '', '', '', '', '', '', '', '']",13,,21,,,,,,,,"[0.0607476636, 0.0981308411, '', '', '', '', '', '', '', '']","[6.0, 9.0, '', '', '', '', '', '', '', '']",6.0,,9.0,,,,,,,
2772491708,finalized,30,6/25/2020 10:53:00,4.4,0.663,4.47,0.67,4.3,0.737,4.67,0.537,4.1,0.943,4.2,0.872,0.0,0.0,0.0,0.0,0.0,0.0,B00XI057M0,"[1.6040982008, 1.6411248446000002, 1.6507903337, 1.6317907572, 1.5981838703, 1.5687426329, '', '', '', '']",http://ecx.images-amazon.com/images/I/51Kj+eNusaL.jpg,Ex Machina [Blu-ray + Digital HD],,,,,,,,,,"[14.221469282, 10.5119293808, 6.3629590828, 12.5068503593, 16.1633025338, 19.6484161999, '', '', '', '']","['This is a brilliant, well-crafted and entertaining film that is interesting and intriguing.', 'The video and audio quality were superb and the cinematography was beautiful.', 'Crisp and beautiful Cinematography, realistic props, sets, make-up and wardrobe.', 'Intriguing script, excellent performances, great music, beautiful cinematography.... a definite classic.', 'Great movie, great acting, great plot.', 'This is one of the best Sci-Fi films of the year, of recent memory and of thelast decade, as well, too.', '', '', '', '']","This is a brilliant, well-crafted and entertaining film that is interesting and intriguing.",,The video and audio quality were superb and the cinematography was beautiful.,"Crisp and beautiful Cinematography, realistic props, sets, make-up and wardrobe.","Intriguing script, excellent performances, great music, beautiful cinematography.... a definite classic.","Great movie, great acting, great plot.","This is one of the best Sci-Fi films of the year, of recent memory and of thelast decade, as well, too.",,,,"[7, 5, 3, 6, 8, 10, '', '', '', '']",7,,5,3,6,8,10,,,,"[0.056, 0.04, 0.024, 0.048, 0.064, 0.08, '', '', '', '']","[5.0, 4.0, 2.0, 4.0, 6.0, 8.0, '', '', '', '']",5.0,,4.0,2.0,4.0,6.0,8.0,,,
2772491709,finalized,30,6/25/2020 10:43:55,3.67,0.869,4.07,0.964,4.17,1.003,3.63,0.836,3.57,0.844,3.6,1.083,0.0,0.0,0.0,0.0,0.0,0.0,0790731886,"[1.5307484865, 1.5979040861, 1.5851932764, 1.5512653589, 1.5021406412, 1.6492851973, '', '', '', '']",http://ecx.images-amazon.com/images/I/91I6ZbfQl3L.jpg,Arthur (1981),,,,,,,,,,"[22.7267327044, 8.0795291525, 17.9624611507, 19.3209795863, 27.6157697824, 4.2361725071, '', '', '', '']","['Great characters and truly warm fun.', 'Arthur is an excellent movie; it has hysterically funny parts, sad scenes, lovable characters, and excellent acting.', 'Dudley Moore is truly a great actor and this movie is hilarious, Very enjoyable to watch and some side splitting scenes.', 'One of the funniest movies ever!', 'this has to be one of my favorite movies ever made , way too funny.', 'Excellent price, speed of delivery, and quality.', '', '', '', '']",Great characters and truly warm fun.,,"Arthur is an excellent movie; it has hysterically funny parts, sad scenes, lovable characters, and excellent acting.","Dudley Moore is truly a great actor and this movie is hilarious, Very enjoyable to watch and some side splitting scenes.",One of the funniest movies ever!,"this has to be one of my favorite movies ever made , way too funny.","Excellent price, speed of delivery, and quality.",,,,"[12, 4, 9, 10, 15, 2, '', '', '', '']",12,,4,9,10,15,2,,,,"[0.0662983425, 0.0220994475, 0.0497237569, 0.0552486188, 0.0828729282, 0.011049723800000001, '', '', '', '']","[6.0, 2.0, 4.0, 5.0, 8.0, 1.0, '', '', '', '']",6.0,,2.0,4.0,5.0,8.0,1.0,,,
2772491710,finalized,30,6/25/2020 10:45:59,3.7,0.971,4.1,1.012,3.67,1.22,3.5,1.118,4.1,0.943,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000W7F5SS,"[1.5766892433000002, 1.5826286077, 1.2438732386, 1.5241336823, 1.5932826996, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91E7TPDbSfL.jpg,Harry Potter and the Order of the Phoenix (Widescreen Edition),,,,,,,,,,"[19.797901405, 7.9639497123, 20.8092029297, 26.3428419876, 6.0333777226, '', '', '', '', '']","['Its a great movie and has great action in it!', 'Great acting, special effects and cool wand duels make this the best in the series.', 'That in and of itself is enough to make me love this movie.', 'That said, the actual movie is wonderful and a joy to watch!', 'Harry Potters movies just keep getting better the film is excellent and you keep wanting more, the quality of the the DVD is fantastic.', '', '', '', '', '']",Its a great movie and has great action in it!,,"Great acting, special effects and cool wand duels make this the best in the series.",That in and of itself is enough to make me love this movie.,"That said, the actual movie is wonderful and a joy to watch!","Harry Potters movies just keep getting better the film is excellent and you keep wanting more, the quality of the the DVD is fantastic.",,,,,"[10, 4, 15, 14, 3, '', '', '', '', '']",10,,4,15,14,3,,,,,"[0.0505050505, 0.0202020202, 0.0757575758, 0.0707070707, 0.0151515152, '', '', '', '', '']","[5.0, 2.0, 7.0, 7.0, 1.0, '', '', '', '', '']",5.0,,2.0,7.0,7.0,1.0,,,,
2772491711,finalized,30,6/25/2020 10:44:37,3.9,0.87,4.13,0.884,3.93,0.854,3.8,1.013,3.67,0.943,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000ANVPP6,"[1.5621343851, 1.5399354696, 1.6015511751, 1.6501460075, 1.5072338581, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51AzKokhsEL.jpg,Hondo (Full Screen),,,,,,,,,,"[11.7146370731, 13.3767873583, 10.1340078179, 4.2394894136, 16.6538048624, '', '', '', '', '']","[""Excellent movie and in my opinion one of the Duke's best."", 'Excellent movie - perhaps one of the best Wayne has acted in, in my opinion.', ""It's got good acting and a lot of action, and will keep your interest."", 'Great quality movie and excellent price.', '""This is one of John Wayne\'s best movies !!!!', '', '', '', '', '']",Excellent movie and in my opinion one of the Duke's best.,,"Excellent movie - perhaps one of the best Wayne has acted in, in my opinion.","It's got good acting and a lot of action, and will keep your interest.",Great quality movie and excellent price.,"""This is one of John Wayne's best movies !!!!",,,,,"[6, 7, 5, 2, 9, '', '', '', '', '']",6,,7,5,2,9,,,,,"[0.0666666667, 0.0777777778, 0.0555555556, 0.022222222200000002, 0.1, '', '', '', '', '']","[6.0, 7.0, 5.0, 2.0, 10.0, '', '', '', '', '']",6.0,,7.0,5.0,2.0,10.0,,,,
2772491712,finalized,30,6/25/2020 10:42:02,3.93,0.854,4.03,0.752,4.2,0.945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B003RHZ66Q,"[1.6111880540999999, 1.5503487587, 1.6281956434, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51VSSaW5VAL.jpg,Barbie: A Fashion Fairytale,,,,,,,,,,"[8.1804904343, 23.1646293113, 6.2327705209, '', '', '', '', '', '', '']","['Barbie: A fashion fairytale is a fun movie with awesome animation, music and a great voice cast!', 'A Fashion Fairy Tale is another delightful, entertaining Barbie movie that I highly recommend for the whole family.', 'The movies are all very well made with great graphics and loads of songs and fun animal friends for Barbie and her friends to pal around with.', '', '', '', '', '', '', '']","Barbie: A fashion fairytale is a fun movie with awesome animation, music and a great voice cast!",,"A Fashion Fairy Tale is another delightful, entertaining Barbie movie that I highly recommend for the whole family.",The movies are all very well made with great graphics and loads of songs and fun animal friends for Barbie and her friends to pal around with.,,,,,,,"[4, 12, 3, '', '', '', '', '', '', '']",4,,12,3,,,,,,,"[0.04, 0.12, 0.03, '', '', '', '', '', '', '']","[4.0, 12.0, 3.0, '', '', '', '', '', '', '']",4.0,,12.0,3.0,,,,,,
2772491713,finalized,30,6/25/2020 10:49:37,4.37,0.657,4.17,0.734,3.57,0.92,3.63,1.08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00BPEJX12,"[1.6053751707, 1.5650788546, 1.4290086031, 1.6122909784, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81jxyrC7rEL.jpg,The World's End [Blu-ray],,,,,,,,,,"[10.1703246631, 15.6636987752, 15.374279584, 4.0944458469, '', '', '', '', '', '']","['The special effects are a lot of fun, the supporting cast are great (especially Martin Freeman) and this is just a fun, great film.', ""It's a great, fun piece of work, and maybe the most consistent in tone of the films in the trilogy."", ""If you enjoyed Shaun of the Dead & Hot Fuzz, then you'll love this one."", 'Quick delivery, good price, excellent quality.', '', '', '', '', '', '']","The special effects are a lot of fun, the supporting cast are great (especially Martin Freeman) and this is just a fun, great film.",,"It's a great, fun piece of work, and maybe the most consistent in tone of the films in the trilogy.","If you enjoyed Shaun of the Dead & Hot Fuzz, then you'll love this one.","Quick delivery, good price, excellent quality.",,,,,,"[5, 8, 9, 2, '', '', '', '', '', '']",5,,8,9,2,,,,,,"[0.0347222222, 0.0555555556, 0.0625, 0.0138888889, '', '', '', '', '', '']","[3.0, 5.0, 6.0, 1.0, '', '', '', '', '', '']",3.0,,5.0,6.0,1.0,,,,,
2772491714,finalized,30,6/25/2020 10:47:17,3.67,1.193,4.2,1.194,4.03,1.251,3.7,1.1,3.8,1.077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000ANVPPQ,"[1.6423385143, 1.6115301846999999, 1.6411472559, 1.6578406096, 1.6524299383, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51VKBZFQRRL.jpg,McLintock! (Authentic Collector's Edition),,,,,,,,,,"[8.4188739608, 32.7323848972, 18.9218604768, 4.2691769523, 6.3724412018, '', '', '', '', '']","['The sound and picture quality was perfect.', 'Well filmed, top quality acting, and wonderful sequences make this an all around great movie... an absolute classic... and one of my favorite John Wayne movies.', 'The sound is fantastic, the picture quality is superb, and there are even extas on this DVD.', 'Picture quality and sound are great.', 'The disc has a crisp clear picture and very good audio.', '', '', '', '', '']",The sound and picture quality was perfect.,,"Well filmed, top quality acting, and wonderful sequences make this an all around great movie... an absolute classic... and one of my favorite John Wayne movies.","The sound is fantastic, the picture quality is superb, and there are even extas on this DVD.",Picture quality and sound are great.,The disc has a crisp clear picture and very good audio.,,,,,"[4, 16, 9, 2, 3, '', '', '', '', '']",4,,16,9,2,3,,,,,"[0.032, 0.128, 0.07200000000000001, 0.016, 0.024, '', '', '', '', '']","[3.0, 12.0, 7.0, 1.0, 2.0, '', '', '', '', '']",3.0,,12.0,7.0,1.0,2.0,,,,
2772491715,finalized,30,6/25/2020 11:25:23,4.1,0.943,4.17,0.82,4.07,0.998,4.0,1.065,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000IHY9UM,"[1.5795429945000001, 1.5318359137000002, 1.5206917523999999, 1.5946177244, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51Hi0NCgxKL.jpg,Da-fat Burning Dance Mix,,,,,,,,,,"[11.911005576099999, 15.1673028278, 20.6278740465, 8.0546165826, '', '', '', '', '', '']","['This video is so fun and so easy to do and learn.', 'It is fun and a great workout!', 'A great workout and its a lot of fun.', 'Very good dvd..easy to follow..enjoyable', '', '', '', '', '', '']",This video is so fun and so easy to do and learn.,,It is fun and a great workout!,A great workout and its a lot of fun.,Very good dvd..easy to follow..enjoyable,,,,,,"[6, 8, 11, 4, '', '', '', '', '', '']",6,,8,11,4,,,,,,"[0.058823529400000005, 0.0784313725, 0.1078431373, 0.039215686300000004, '', '', '', '', '', '']","[5.0, 7.0, 10.0, 3.0, '', '', '', '', '', '']",5.0,,7.0,10.0,3.0,,,,,
2772491716,finalized,30,6/25/2020 11:07:23,3.57,1.116,3.6,1.02,3.7,1.038,3.73,0.998,4.07,0.929,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00005QT9O,"[1.5922814608, 1.4773784876, 1.5540492535000001, 1.5236319304000001, 1.560806632, '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51PR4CJZZ1L.jpg,Mixed Nuts,,,,,,,,,,"[4.0184609606, 26.935740251, 19.3730129413, 26.3298347791, 11.6997047729, '', '', '', '', '']","['Recommended for people who can laugh....and for those who could use a good laugh.', 'This is one of my favorite movies, and no Christmas is complete without this.', 'This has got to be one the of the best christmas movies in the world!!!', 'Le P&egrave;re Noël Est Une Ordure is one of my favorite movies OF ALL TIME, and my very favorite Christmas movie!', 'The actors are great for their parts and its just hilarious and perfect!!', '', '', '', '', '']",Recommended for people who can laugh....and for those who could use a good laugh.,,"This is one of my favorite movies, and no Christmas is complete without this.",This has got to be one the of the best christmas movies in the world!!!,"Le P&egrave;re Noël Est Une Ordure is one of my favorite movies OF ALL TIME, and my very favorite Christmas movie!",The actors are great for their parts and its just hilarious and perfect!!,,,,,"[2, 15, 10, 14, 6, '', '', '', '', '']",2,,15,10,14,6,,,,,"[0.016949152500000002, 0.1271186441, 0.0847457627, 0.1186440678, 0.0508474576, '', '', '', '', '']","[1.0, 12.0, 8.0, 11.0, 5.0, '', '', '', '', '']",1.0,,12.0,8.0,11.0,5.0,,,,
2772491717,finalized,30,6/25/2020 11:53:58,3.57,0.989,4.13,0.718,3.67,0.869,4.47,0.806,3.7,1.005,3.8,0.872,0.0,0.0,0.0,0.0,0.0,0.0,B00007JZVB,"[1.3818918467, 1.5792373418999999, 1.5439858437, 1.6267464161, 1.5883357525, 1.5781122446, '', '', '', '']",http://ecx.images-amazon.com/images/I/512RAZNR06L.jpg,Discover Bellydance,,,,,,,,,,"[16.2446770436, 9.9229570408, 17.2666259374, 6.2244508593, 8.0070669332, 11.8948257598, '', '', '', '']","['Love that working out really is FUN!', 'This is a fabulous set for learning belly dance and beyond basic belly dance.', ""it's really fun and i enjoy and the overall dance routine."", '""This is a wonderful video; the instruction is skillful and well thought out, and the production is very polished.', 'The narrarator is very calming and the routines are fun.', 'Plus its a great workout and you feel sexy while working out.', '', '', '', '']",Love that working out really is FUN!,,This is a fabulous set for learning belly dance and beyond basic belly dance.,it's really fun and i enjoy and the overall dance routine.,"""This is a wonderful video; the instruction is skillful and well thought out, and the production is very polished.",The narrarator is very calming and the routines are fun.,Plus its a great workout and you feel sexy while working out.,,,,"[10, 5, 9, 3, 4, 6, '', '', '', '']",10,,5,9,3,4,6,,,,"[0.1063829787, 0.0531914894, 0.0957446809, 0.0319148936, 0.042553191500000004, 0.0638297872, '', '', '', '']","[10.0, 5.0, 9.0, 3.0, 4.0, 6.0, '', '', '', '']",10.0,,5.0,9.0,3.0,4.0,6.0,,,
2772491718,finalized,30,6/25/2020 11:19:43,3.97,0.948,4.27,0.727,4.2,0.945,3.3,1.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00002E220,"[1.6110204458, 1.6043137312, 1.5929617882, 1.4327776432000001, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/51PCHRAW0PL.jpg,Last of the Dogmen,,,,,,,,,,"[18.4032314336, 20.3204794618, 28.1472566344, 25.7252410827, '', '', '', '', '', '']","['Nice storyline, excellent music, and beautiful scenery.', 'Beautiful scenery, fantastic camera work, and a wonderful story make this well worth owning.', 'This is simply a terrific movie that has it all, a wonderful cast, an intriguing story line, beautiful scenery, and an enjoyable soundtrack.', 'I thoroughly enjoyed this movie.', '', '', '', '', '', '']","Nice storyline, excellent music, and beautiful scenery.",,"Beautiful scenery, fantastic camera work, and a wonderful story make this well worth owning.","This is simply a terrific movie that has it all, a wonderful cast, an intriguing story line, beautiful scenery, and an enjoyable soundtrack.",I thoroughly enjoyed this movie.,,,,,,"[9, 10, 14, 15, '', '', '', '', '', '']",9,,10,14,15,,,,,,"[0.060810810800000004, 0.0675675676, 0.0945945946, 0.1013513514, '', '', '', '', '', '']","[6.0, 6.0, 9.0, 10.0, '', '', '', '', '', '']",6.0,,6.0,9.0,10.0,,,,,
2772491719,finalized,30,6/25/2020 10:43:12,4.33,1.075,3.83,0.82,4.2,0.748,3.87,0.991,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00AR1G3FS,"[1.6989887953, 1.6814992428000002, 1.6795362234, 1.6658872366000002, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/71EOyWgfeqL.jpg,Farewell Live From Melbourne [Blu-ray],,,,,,,,,,"[13.2873086245, 34.8871101759, 43.5325450431, 53.7537057799, '', '', '', '', '', '']","['The picture and sound quality are superb, The bright, vivid colors and clean, crisp sound are literally, ""music to my ears"".', 'Quality of picture and sound is excellent.', 'Highly recommended, excellent audio quality and good picture quality.', 'very good video and sound quality as expected!', '', '', '', '', '', '']","The picture and sound quality are superb, The bright, vivid colors and clean, crisp sound are literally, ""music to my ears"".",,Quality of picture and sound is excellent.,"Highly recommended, excellent audio quality and good picture quality.",very good video and sound quality as expected!,,,,,,"[6, 16, 20, 25, '', '', '', '', '', '']",6,,16,20,25,,,,,,"[0.026315789500000002, 0.0701754386, 0.0877192982, 0.1096491228, '', '', '', '', '', '']","[2.0, 7.0, 8.0, 10.0, '', '', '', '', '', '']",2.0,,7.0,8.0,10.0,,,,,
2772491720,finalized,30,6/25/2020 11:13:34,3.93,0.929,3.77,0.883,4.6,0.757,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000OVLBFS,"[1.5254112482000002, 1.6009742022, 1.6023710966, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/518hg7kiAPL.jpg,Jesse Stone: Night Passage,,,,,,,,,,"[32.0279644757, 16.2056512198, 4.0567164167, '', '', '', '', '', '', '']","['I love the Jesse Stone books, and have really enjoyed all the Jesse Stone movies that Tom Selleck has made.', 'Entertaining, good story, cast works well together', 'Very good movie, best of Tom Selleck, I highly recommend this movie, suspense, action and drama of the best performances of Tom Selleck, thanks Amazon.', '', '', '', '', '', '', '']","I love the Jesse Stone books, and have really enjoyed all the Jesse Stone movies that Tom Selleck has made.",,"Entertaining, good story, cast works well together","Very good movie, best of Tom Selleck, I highly recommend this movie, suspense, action and drama of the best performances of Tom Selleck, thanks Amazon.",,,,,,,"[17, 8, 2, '', '', '', '', '', '', '']",17,,8,2,,,,,,,"[0.0909090909, 0.0427807487, 0.010695187200000001, '', '', '', '', '', '', '']","[9.0, 4.0, 1.0, '', '', '', '', '', '', '']",9.0,,4.0,1.0,,,,,,
2772491721,finalized,30,6/25/2020 10:43:03,3.93,1.181,4.0,1.095,3.5,1.057,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B00005JPMZ,"[1.6592270136, 1.6050971746, 1.5361267328000001, '', '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/91vXjsklrTL.jpg,TMNT,,,,,,,,,,"[4.2745333551, 6.1006098294, 7.6155375183, '', '', '', '', '', '', '']","['amazing visuals, cool editing, and a great palette of colors and designs.', 'The animation is most impressive, and the backgrounds and character designs are very articulate.', 'Great action and it looks great.', '', '', '', '', '', '', '']","amazing visuals, cool editing, and a great palette of colors and designs.",,"The animation is most impressive, and the backgrounds and character designs are very articulate.",Great action and it looks great.,,,,,,,"[2, 3, 4, '', '', '', '', '', '', '']",2,,3,4,,,,,,,"[0.025, 0.0375, 0.05, '', '', '', '', '', '', '']","[2.0, 3.0, 5.0, '', '', '', '', '', '', '']",2.0,,3.0,5.0,,,,,,
2772491722,finalized,30,6/25/2020 11:07:13,3.4,1.02,3.67,0.907,3.83,1.267,3.7,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,B000P0J09C,"[1.5769335032, 1.5732396841, 1.6220599412999999, 1.5475538969, '', '', '', '', '', '']",http://ecx.images-amazon.com/images/I/81trsp4+MEL.jpg,Full Metal Jacket,,,,,,,,,,"[9.9012511016, 11.8397788224, 8.2634297589, 15.4013454378, '', '', '', '', '', '']","['Love this Movie the quality is great.', '""This is a true masterpiece, a work of art, and the best war movie I have ever seen.', 'One of the best movies ever depicting the Vietnam war, fantastic in all respects, directing, acting and scene creation.', 'Full Metal Jacket is one of the best films , Stanley Kubrick ever made.', '', '', '', '', '', '']",Love this Movie the quality is great.,,"""This is a true masterpiece, a work of art, and the best war movie I have ever seen.","One of the best movies ever depicting the Vietnam war, fantastic in all respects, directing, acting and scene creation.","Full Metal Jacket is one of the best films , Stanley Kubrick ever made.",,,,,,"[5, 6, 4, 8, '', '', '', '', '', '']",5,,6,4,8,,,,,,"[0.0406504065, 0.0487804878, 0.0325203252, 0.0650406504, '', '', '', '', '', '']","[4.0, 4.0, 3.0, 6.0, '', '', '', '', '', '']",4.0,,4.0,3.0,6.0,,,,,


==> data/copycat.csv <==
cat	prod_id	rev1	rev2	rev3	rev4	rev5	rev6	rev7	rev8	summ1	summ2	summ3
cloth	B000A2FTN6	These are the perfect tights for my 5-year old. The tights are very well made and have already lasted several washings (hang dry). The color is beautiful, and my daughter loves that she can wear flip-flops to class like the big girls do.	my 3 year old fit into these perfectly. I love these tights, they are great for wearing sandals to dance class and then pulling them over her toes to put ballet slippers on. They are nice and soft and the pink color is pretty. Will purchase again.	These are my daughters preferred ballet tights. They fit well and don't squish her toes as much as some others. The convertible option is nice as she can wear flip flops to the studio with her tights. I like that they appear to be fairly durable.	Bought this for my little one to use for her ballet class. She's almost 4 and this fits perfectly. Transition tights give her the ability to pull up the foot area to around the ankles so that they don't get dirty when not wearing her shoes, but fit well and stay in place when pulled over her feet and used with ballet shoes on.	Great soft fabric, runs small a though. U should consider getting one size up to avoid having your daughter, or son if he's into ballet, have little circulation. Don't get me wrong, great product and material.	I purchased these tights for my 4 year old because she has a tap class immediately followed by an acro class. Tights fit well and were easy to transition to bare feet after tap. I can't comment on how they hold up, as we only had one week of dance so far.	This is my go to tight when my daughter needs new ones. I won't buy anything else. They are super comfy and last forever! She is 7 but very slim and these will fit her for a while but the 8-12 is a better fit for longevity purposes but they only had this size left and I needed them right away.	These are great tights. If your girl is chubby on the waist i think you should order a number up. they are a strong tihgts. My daugther has it for more than 4 months and hasn't broken them. She only complains some days about the waist, just when she has had a lot of milk or food recently. she's 3 years old.	These tights are great. They are durable and do not tear easily, they can be worn and washed without worry. The bottoms of can be pulled up easily so that sandals can be worn with them. It might be a good idea to order a size bigger because they can be a little tight in the waist. Overall, these tights are definitely recommended.	These transition tights are perfect for children sensitive to the tight sensation other tights have around the foot.  The material is soft and durable; they stand up well to both the rough nature of children, and the washing machine.  This product does tend to run slightly small, so purchasing one size up is recommended.	Bought these for my 3 year old daughter for her classes and they turned out great and fit perfectly. She can pull them up to walk in then pull down to cover her toes for class. Strong tights that should last. You might need to buy a size up just for comfort around the waist.
cloth	B0013EQ20Y	i really like these boots. they can be a beast to get on, like any boot fit to last; once on, they are incredibly comfortable. I have had them for 4 years and they still look great - worn in but not worn out...	What great boots! They do take some breaking in - like all real leather does. Run maybe a tad small in the general spectrum, but hey, remember the break in period. Look fabulous, will last me for the next twenty years.... They bridge the fashion vs. function quandary beautifully.	Every woman needs a pair of these Frye boots! Fit is true to normal size. I wear a standard 9. These fit in the shaft for any ladies who have bigger calves as I do. You have to fight to get them on first few times and they wear stiff until fully broken in. Worth the money and break in time.	Boots excellent quality, beautiful skin, a modern model. But! they are very narrow! This is the second pair of shoes is a brand and my 8.5 size fits me perfectly, even he little more than usual. But these are very narrow! go to a cobbler, let him try to stretch. Be careful!	bought these for the wife to have something to kick around in and keep up with the kids, but she doesn't like them. Her heel lifts with every step, and they're stiff and heavy. Not an everyday casual shoe.	Don't get me wrong, they're really good boots, but they used to make them better. My last pair from a few years ago were much higher quality. Thicker sole, better full grain leather, now they only make the black in 'grease', which stains all my socks black. Keeping them, but still disappointed in Frye.	i bought it just for the heavy snow cuz my UGG got wet through.even though it is a little expensive, but the boots are nice and it was shipped to me for only two days.!!!!!! i love it	They were comfortable the moment I put them on. The sizes are exact. The color the way they are made are what I expect from Frye which I've been wearing since the 70's. With a 20year break from not wearing Frye it was a pleasant surprise the quality has stood the test of time.	Nice boots but run a bit narrow. They look great but I think the quality has come down over the years. Still comfortable but I wish they broke in easier. I recommend these for any lady who is patient and looking for comfort.	These boots run fairly true-to-size, but they aren't super easy to get on at first. They're comfortable, but a short break-in period is needed, at least in my experience. They look great on and they're very durable, but they are not the lightest boots you can wear. As long as you aren't expecting feather light footwear, this shouldn't be a problem. They are a nice blend of function and fashion and that's not always easy to find in boots.	These boots are great, excellent quality, incredibly comfortable and the sizes are exact. It's a little expensive, but will last me for about twenty years. The shipping was fast, two days. I love it.
cloth	B001QCZ3E4	This shoe is very classy and chic. The colour is rich and goes very well with almost any navy blue outfit. However, it fit me a bit snug to the front probably because my feet are a bit broader. And you do have to order the size a 1 / 2 inch bigger than you normally wear.	this shoe was picked by the 'bride to be' for her upcoming wedding this weekend. The other bridesmaids paid over $80.00 in a dept. store. I found my daughter 'bridesmaid' the exact same shoe for much less. The quality is the same. the brand is the same, the look is the same and it fits perfectly.	I love the look of these shoes and they will forever be special to me as I wore them at my wedding. Had a few cosmos right after our ceremony so did not notice any comfort issues throughout the night, but the next morning my feet felt like they had been pinched around the toe area.	These are VERY nice shoes and so pretty, but there is a rim inside the top of the shoes by my toes that rub them and could cause a blister or sore, so even though they are great to look at they are not that comfortable.	These shoes run 0.5 size small, I had to exchange and pay for return shipping. Order 0.5 size larger than you usually wear, and they won't hurt or give you blisters even around the toe. Remember - this is not natural leather, so don't hope to break in them. If you pick right size, they are very comfortable and cute.	I bought these in navy to wear in my sisters wedding. They matched my navy satin dress perfectly and were super comfortable. I wore these shoes longer than I have worn any heels. The lower heel gave me just enough height, but not to much to make me unsteady. Looking forward to wearing them again and again!	These shoes run appropriate to size (I'm a size 9), but I felt like they pinched my toes as I have a wider foot. The shorter heel is nice so you don't have to worry about tripping- but I sent them back as I didn't find them comfortable.	Great Fast Amazon shipping, and the show itself is a really nice bright yellow, perfect for that pop of color I was looking for. I'm five months pregnant and needed a comfortable shoe for a wedding and these completely fit the bill. I would buy again.	Very pretty shoes and nice quality. The shoes run a bit small, about half a size and there is a ridge in the shoe that rubs on your toe. Nice formal night shoe, not so much for every day.	Great fast amazon shipping. This shoe is very chic, classic and with a rich color that blends with almost any navy blue colored outfit. I love the look of the shoes and would be forever special to me. There is a rim inside the topmost part of the shoes that could cause blister to my toes.	These shoes are best fit and nice looking for parties or specially for wedding functions. The toe of the show can be a challenge for some feet and may make the feet sore due to the rim to keep the shape perfect. Overall price wise and looks are great and would recommend for long term use.
cloth	B002AROW78	My son is 3 and this fits him perfectly. He'll probably be able to wear it for the next two years if he'd like. It's cute too. The hat is thin, but completes the outfit. And the candy pocket is huge. Perfect! I'm so glad we bought this costume over any other Thomas costume.	I ordered this for my 3 yr old for Halloween. He loved it!! The candy catcher in the front is really neat, but probably need to take a pail or something else along also because it can get to be heavy if they get a lot of candy. I was very pleased with the way it fit and everything.	Received from Toynk Toys and was very disappointed when I opened the pkg...... very flimsy felt fabric. No 3D sculpted face that I expected. I became creative and added huge googly eyes, pumpkin patch, spiders, bats, and train tracks to the outfit to make it a bit more suitable for my taste.	This is a cute costume that we got for my lil cousin and the candy pouch is basically the size of the entire costume so that's p cool. I doubt it would fit up to six years old like it's advertised as, but it's the perfect size for him (age 2)	My son looked sooooo cute with this costume on. It was well worth the price in my opinion because, his face light up when he seen it in the package. The whole night he kept saying to the doors he got candy from 'me the train, chuchu!!'	I ordered this costume online and it was perfect for my 20 month old son's second Halloween. It was comfortable and he loved the pocket. The size was perfect because it didn't need to be a particular fit. He loved the hat too. Every house we went to trick or treat complimented the outfit too.	My 2 year old loved this costume. He went on the Halloween parade at school and everyone said it was very creative that he has his own candy pouch as part of his costume. He also went around the neighborhood and was pretty popular with his Thomas the train look.	I was pleasantly surprised at how cute this costume is in person. My 3 year old son LOVED being Thomas for Halloween, and the candy catcher was a great feature. It also looks like it will grow with him, so we may use it again for Halloween next year if he's still Thomas-obsessed!	What an impressive Thomas the Train costume! It will fit any train loving toddler for at least a few Halloween seasons due to its roomy design. The candy pocket on the front is an adorable touch. And it's so stinkin' cute! Absolutely worth the price.	This Thomas costume is really cute plus it is comfortable and fits well. My child liked that it has a pocket and a hat. It even has a candy catcher. This costume fits well for a two or three year old. The hat is thin but it is completes the costume. My child loved being Thomas.	This Thomas the Tank Engine Halloween costume looks very cute, and fits well for children around two to five years old. It comes with a large, built-in pouch for hands-free candy hauling. The only potential issue is the fabric seems a bit thin and flimsy. Nonetheless, I would recommend this.
cloth	B0040EIHQQ	This pendant is so unique!! The design is beautiful and the bail is a ring instead of the typical bail which gives it a nice touch!! All the corners are smooth and my daughter loves it - looks great on her.I cannot say anything about the chain because used our own chain.:) Satisfied.	It look perfect in a womens neck!! great gift, I thought for the price it was going to look cheap, but I was far wrong. It look great.Spect great reward from your woman when you give this to her; D	The prettiest sterling silver piece I own now. I get so many compliments on this necklace. I bought it for myself from my hubby for Valentine's Day. Why not? When people ask where I got it, I simply say from my loving hubby. And he is off the hook as to what to get me. win + win.	I love hearts and I love 'love':) I do not have any negative feedback, the necklace is perfect and the charm is perfect. I just thought it would have been slightly bigger. Overall, I love my new heart necklace.	When I received the package, I was surprised and amazed because the necklace is so elegant, beautiful and the same as the picture shown here. I really love this necklace. It has a unique pendant designed. I will recommend it to someone to order it now...	Item is nice. Not a great quality item, but right for the price. Charm was larger than I expected (I expected small and elegant, but it was large and almost costume jewelry like). I think it is a good necklace, just not what I expected.	I got this as a present for my GF on Valintines day. She loves it and wears it every day! Its not cheap looking and it hasn't broken yet. The chain hasn't broken either even though it is very thin. Strongly recomend it!	Over all service has been great the only problem, I ordered a purple Mickey Mouse case for iPhone 4S they sent a black, n I felt it was to much trouble n such a small item to send back so needless to say its put back in a drawer somewhere	The necklace is very unique and a great quality for the price.  The charm isn't exactly what is pictured as far as size goes but still very beautiful.  The chain is a bit thin but seems to have good durability. Overall I would recommend this to anyone looking to add a beautiful piece to their jewelry collection.	This necklace is beautiful and well-made for the price. Even though the chain is thin it hasn't broken. The pendant is really nice, but it is hard to tell the size from the photos. It would look great around the neck of any woman you get it for!	This necklace is a beautiful and unique piece to add to your own or a loved one's jewlery collection. The pendant is unique and the bail is a ring making this sterling silver necklace an elegant looking piece. It has a very strong chain also so it can be shown off and enjoyed for a long time.
cloth	B004X86A86	I chose it because it's a beautiful purse, but too many straps (4) they come off, but then the connecter is still visible. I had to return it, I couldn't even see a way to have my leather person doctor it up without ruining the beauty of it.	I hate this bag! It's horrible, it's the worst bag I've ever got! It broke the first day I got it and didn't even carry it! It's definitely not the size I thought it was!	I like the purse, but you definitely can't carry it often because the stones fall off a lot. Its a decent size snd the material is a decent quality. I would love the purse if the stones didn't fall off.	Love this! pretty size: not to big? not to small, color and shape! and very flashy. Everyone loves it! all the stones were on it when it arrived at my house and only one fell off as i was trying it out!	I have had this purse less than a month and now ALL 3 straps BROKE!!!! Worst quality ever!!!!! Had to throw it away!! 40 $(after shipping) down the toilet!!	i bought this purse and was worried it wouldnt come as it said in the ad. when it arrived at my home i was more than extatic when i saw how nice it was. i am actually very impressed by this purse, and reccomend it to any one looking to spice up there out fit. looks great with boots and leggings!	I was all about this bag and then when ups brought it I was not to happy, the bag is way to small the straps are to short and one of the straps was broken.so I will b e returning or give it to my daughter to play with.	The bag is A LOT smaller than it appears, i though i could fit my school books in it but i definitely cannot. However it's a really cute bag and i will still get a lot of use out of it.	This purse is well-designed in terms of appearance, but not in terms of usability and reliability. It is smaller than advertised, the straps are flimsy, and the decorations fall off very easily. It works well if you're just looking for a fashion statement, but if you want something practical, I'd look elsewhere.	Purse looks great. The bag is cute and flashy but the size is smaller than expected overall. The stones and straps are not very durable and break or fall off easily.	This purse is pretty and the material looks great! Unfortunately, it is smaller than I hoped and a few of the straps have fallen off. So have a couple of the stones. I wish it had stayed together because I would have loved to use it more.
cloth	B005085X5Y	I looked at a few sizing charts and they said that 'one size fits all' will fit a head with a circumference of 21 1 / 2 '- 22 1 / 4'. My head is 21 3 / 4 'and this hat sat on the top of my ears! I have returned it.	Loved the stitching design, got a lot of compliements on it. The best part is you can roll it up and pack in your suitcase for travel and it unfolds beautifully. Provides the right amount of coverage and stayed on my head in windy conditions.	I needed something for my cruise to Hawaii. I ordered this atthe last moment, but Amazon came through and I receivedit the day before I left. I love the look, the feel, the factthat I can fold it and stick it in my suitcase and, best of all, I received compliments on it.	I spent 2 months at the beach this summer and this hat was great. It kept my head cool even in nearly 100 degree weather and also kept my face protected. I have a fairly large head and had no problem with the one size fits all.	I wear a hat anytime I am outside for any length of time. This hat is cute and provides great sun protection. I have a hat for hiking and a hat for the beach, but this is for more dressy occasions like an outdoor birthday party or a trip to Butterfly World with my granddaughter.	Good quality hat, I love that I can be protected from the sun, and look good too! I'd also like to commend customer service, which was responsive and helpful when I accidentally shipped my order to the wrong address. I have already ordered another hat for my daughter.	I bought two of these hats to keep on our son's boat. They are pretty stylish but most importantly does protect my hair and face from the sun. Love the UPF protection. The only nominally downside is it is difficult to stay on when the boat is going fast. I think for wear at the beach or just outside it is a great purchase.	It looks good; it's comfortable; it keeps the sun off my face & neck. I wear it while gardening or for walks. I got it in the Moss Green and the color is as shown online. I'm glad I bought it.	The hat is comfortable, stylish and easy to pack into a suitcase for travel. It protects well from the sun, keeps the head cool, and is suitable for both boat trips and more dressy occasions. Sizing is 'one size fits all' which seems to be good on even large heads. The customer service was great, ensuring the product arrived on time before travelling.	This is a really cute hat that even folds well for easy packing. It is large enough to protect my face and my hair from the sun with UV protection. I received many compliments on this hat. It fits well on stays on nicely at the beach and it made me fee so much cooler on a hot day.	This hat looks great and does the job! The one siz fits all really does fit and the stitching design looks great while protecting your head and neck from the sun's UV rays. It also can be rolled up and packed without messing up the hat as it unrolls and still looks great! Just make sure you hang on to it if your on a boat so it doesn't blow off your head! This is definitely a product you wont want to lose!
cloth	B0052PKEYK	Although the quality of construction seems adequate, the sizing isn't accurate. I ordered a size 34 which is the size I normally wear and the suit not only pinches around my legs but also is almost uncomfortably tight around the waist.	The suit seemed ok in quality however it was the wrong size. It is always a gamble buying online even following the sizing chart. I did return it and got a refund but Amazon failed to fight for the sale and make it right. I went to a local store and purchased what I liked.	Fits well and has a nice draw string to keep them tight. I bought a size small so that I would not have to worry about them falling off but I should have bought my correct size as they fit true to size.	The only reason for the 1-star reduction, is the seams around the legs are pretty stiff and tight. However, the seams appear to be loosening up a bit though with use. I typically wear a size 32 but had to get a 34 for this suit.	The size on the waist was correct, but if you have large thighs like I do, or should I say muscular thighs, it will be a tight fit. It is very tight to get past my thighs, then it wasn't so bad. The waist was a 38, no problem there. It will be a tight fit on most guys.	I got this swimsuit a month ago. I swim 5 days a week for about an hour and 15 min. I washed the suit after every practice. It tookabout 2 weeks for a fabric to loose all elasticity. After two more weeks the suit basically fell apart. Avoid!	I wear a 32 and I read some of the reviews and yes it does have a nice feel and fit but does run small with that being said I ordered a 34 and it was a nice fit and feel but I think a 36 would have been a better fut	I haven't swam in it much yet but fit is good. I bought two different styles. Both were speedos. I am not a swimmer so this is a first purchase of speedos. Training for my 3rd marathon and wanted to add swimming as part of my workout.	The suit fits ok on me, it is good around the waist but tight in the legs/thighs. I will probably return this and move up a size, it's easier to use the drawstring on the waist than deal with a swimsuit strangling my thighs. Consider a larger size than normal if you have large thighs.	This suit is a good fit for me. It may fit tight on guys with large thighs. I like the feel of this suit and the style is good for anyone swimming as a workout or doing any real training. It may run a bit small though it does seem to stretch at the seams with use and wear.	The suit tends to run a bit small as the fitting in the waist was adequate but it was tight in the thighs. After heavy use the seams tend to loosen up and even loose the elasticity over time. Overall it's a nice suit, has a nice feel, and is nicely constructed.
cloth	B005BQ6YYO	Fit as expected. Have trouble with my feet: neuromas, plantar fasciitis, and bunion. Looking for comfortable cushioned for quick trips to run errands without putting on sneakers and sneakers. These work great for me but not for all day use.	The shoe is so comfortable and I bought another 'walking' shoe by Ahnu which is perfect too.Needed a cute and comfy shoe to do lots of walking in Europe this Spring. These will fit the bill.I found this style was a little big so I had to get a half size smaller and it is great.LO	Reviews said to buy a size smaller. I wear a 7 so ordered the 6.5. It was still too big, and I'm guessing a 6 would fit. I bought the Ahnu sandal at 6.5 and it fit perfectly. I plan to reorder the shoe but in a size 6.	I always take a 7 or 7.5, in fact own a pair of flipflops from this brand in a 7, decided to order 7.5 and it fits more like a 8.5 or even a 9. Way too large. Am returning & hope to replace with a smaller size.	I would recommend these shoes to anyone looking for a very comfortable walking shoe with some style. I can wear these instead of sneakers for less casual events. The shoes run big. I normally wear a 7 1 / 2, but ended up with the 7 which fit just right.	I ordered these shoes in a half size smaller than my regular size due to reviews that I read, but they were still too small. They were pretty shoes, so was very disappointed. The company was very good about refunding my money very quickly.	I don't believe these shoes will fit anyone who wears a narrow. If I order my true size, they're too short and my toes hit the front of the shoe yet if I order the next size up they're too wide yet my toes still hit in the same place. Both pairs went back -- bummer!	I am in and out of areas where the footing can be slippery. I wanted a cute but totally functional shoe and this is it. Incredibly lightweight! I bet I could run in these. Great all around casual working shoe.	"This is the perfect ""comfy shoe,"" great for walking around town or casual get togethers. Cute and functional!  They do run a bit big, plan to order them 1/2-1 size smaller than usual. Another very comfortable shoe by Ahnu, would definitely buy again!"	These shoes are lightweight, comfortable, have plenty of support, and are slip resistant. They're great for walking and working, and they look quite nice as well. The only issue is that their size measurements seem inaccurate. You may end up needing to get a size that is either smaller or larger than what you normally get.	Nice, lightweight, comfortable shoes for casual use like walking- if they fit you well. Sizing is confusing, tends to run large and not fit well on wider feet. Expect to need 1/2 size to 1 full size smaller than your normal shoe size.  Try these on in person if possible!
cloth	B005DO7R3G	I usually wear size 37, but found a 38 feels better in this sandal. I absolutely love this sandal. So supportive and comfortable, although at first I did get a blister on my big toe. Do not let this be the deciding factor. It stretched out and is now fabulous. I love it so much that I bought it in three colors.	This is a really cute shoe that feels very comfortable on my high arches. The strap on the instep fits my feet very well, but I have very slim feet. I can see how it would be uncomfortably tight on anyone with more padding on their feet.	I love these sandals. The fit is perfect for my foot, with perfect arch support. I don't think the leather is cheap, and the sandals are very comfortable to walk in. They are very pretty, and pair very well with pants and dresses.	My wife is a nurse and wears dansko shoes. We were excited to try the new crimson sandal and normally order 39 sandal and 40 closed toe. Some other reviews were right about a narrow width and tight toe box. We gave them a try and passed a great pair of shoes to our daughter with her long narrow feet, and she loves them...	Finally, a Dansko sandal that's fashion forward! It was love at first sight! This is my 4th Dansko purchase. Their sizing, quality and comfort is very consistent. I love the stying of this sandal and I'm pleased they are offering bolder colors. Another feature I love is the Dri-Lex topsole - it's soft and keeps feet dry.	I really love these sandals. my only issue is after wearing them for a while my feet started to swell as I have a high instep and they were a little tight across the top. I'm sure they will stretch a bit after a few wears	I have several pairs of Dansko clogs that are all size 39 and fit perfectly. So I felt confident when I ordered the Tasha Sandal in size 39. I don't know if a 40 would be too large but the 39 seems a little small. Otherwise, I love them. They are very cushiony and comfortable!	I own many Dansko shoes and these are among my favorites. They have ALL the support that Dansko offers in its shoes plus they are very attractive. I love the the heel height and instant comfort. They look great with slacks and dresses, dressed up or not...	I love these sandals, Dansko has made a really great product! I had to return my first pair (39) for being a bit tight and small, but I went a size higher (40) and it is perfect, they are so comfortable! If they do stretch out like other reviews say, they will still fit and look great.	I love these Dansko Tasha sandals! They are comfortable and the style is really cute. The only warning I have is that they seem to run narrow: you may want to buy a larger size if you have wide feet. Also, they seem to stretch as you wear them, so don't get discouraged by a few blisters on first wearing.	These Dansko shoes are amazingly comfortable and hug the shape of my feet well, but I did have to wear them for a bit to stretch them out. They felt a little tight at first, but now they are perfect. I feel they're true to size so I'd recommend ordering these in your normal shoe size.
cloth	B006QM4HOG	I really appreciate the method of safety built into this bag. But, it is so large that by the time you put all of your stuff in it, it is hard to carry. Certainly could not carry as a cross bag easily. If someone jerked the bag, it is so big and strong, the person might jerk me down to ground!	it is light weight and has many compartments. I wish it was just a little larger. There is a 400 item which is too big-rhis is a 200 item which is fulls up fast; therefore; I would like to see the company make a 300 series.	I love this bag although I would have preferred it to be a litle smaller. It is light enough that I can carry my camera, camera accessories, as well as all my normal purse items including my Kindle. I love this particular shade of blue. It goes well with most everything I wear. I also appreciate the pockets for separating things.	Took this bag on a recent trip to Europe and it was great. No worrying about theft and it is filled with pockets to accomodate all things that you need to take for a day trip. The two outside pockets were great to hold a water bottle or umbrella.	I checked this on two different monitors before I ordered. Both looked more rose color. It's very much a dark purple. Which I'll live with since it is for travel, and didn't care about it being subtle it's very large, we'll see how well it hold up	Wish it came in colors but other than its drab appearance it is an AMAZING bag. I couldn't believe how much stuff I got in there on a recent trip. Comfortable to wear with handy pockets and clips in all the right places. Love this bag.	I used this for the first time last week on a trip to Maine. We normally drive so I was worried about carrying things on the plane. This handled my camera, binoculars, medicines, treats, glasses and cosmetic case along with two paperback books and three drinking cups. I love it!	This is the purse for all to have when you have children or you need to have it while traveling on trips! Seriously, great purse and yes, I paid a little bit more for the mauve as I was tired of black. I just love my purse!	This bag is lightweight yet very roomy. It has plenty of pockets for storage and organization. The safety feature makes it perfect for traveling although you need to keep the contents light to use as a cross bag. It comes in black, blue and mauve although the mauve looks like more of a purple.	This is a wonderful bag for traveling, especially if you are a heavy packer. The many pockets will help keep you organized. I would not purchase this bag if you don't have very many items to carry around, as it may be too large. Overall it is great if you need a large traveling bag.	I love this bag! It was exactly what I needed for my trip to Europe. It has all the pockets I could ever need, and I was able to fit my phone, camera, snacks, maps, a guidebook AND my Kindle, plus everything else I would normally carry while still being comfortable. The color seems a bit different than I remember, but overall it looks great.
cloth	B006UF64CW	I get constant compliments on these sandals. I order them every summer in a variety of colors. I had heel spurs and back problems so the cushy softness of these is the only thing I can wear comfortably and the small wedge heel is perfect for my back.	These thongs are fun, festive, flexible and surprisingly comfortable. I have very sensitive feet and I can wear these cuties all day. The arch support is great and there is a nice give in the sole. I love these so much I want to put a few pairs away in case they discontinue them. They go with everything.	I have been wearing White Mountain beaded sandals for a couple of years now and they are wonderful. They are lightweight and cushion the feet when worn for long hours. They are also beautiful and usually hold up for two or more seasons.	This was great price for this cute sandal. Unfortunately, the toe piece was very hard and they were a little narrow... unusual since I normally wear a B width. For the right person, they would probably be fine. They just didn't work for me.	I love White Mountain sandels. this is my 2nd pair of these shoes. I wore out the last pair after 2yrs. They are very very blingy and I like that. Would I order another pair? you bet I would / will.	Item was too small, purchased for a friend their size 9 is smaller than the size 8 in the store. Sent it to the wrong address, and I can not seem to find anyone that will tell me where my bill is. I will never buy from white mountain again.	I lived in sandals that looked exactly like this but I thought they were by Bjorn. I couldn't find them anywhere, but found these (go figure). While they aren't quite as comfy as my other ones, I think with a bit of breaking in they'll be just fine. Lots of compliments every time I wear them.	Not only are these SUPER comfortable (yes, even between your toes), they look great with just about anything I wear! I have been complimented on these daily!! I typically wear a 6 1 / 2, I ordered a 7 and they fit perfect!! I need more of these!! HIGHLY RECOMMENDED!!!	These sandals are beautiful, fun, festive, and come in a variety of colors. They are light weight, comfortable sandals with great arch support, but run a little small, so buy the next size larger for a good fit.	These White Mountain sandals look very nice, people will take notice of them. They are comfortable but it may take some time for your foot to adjust to them. The softness can help with your back and arch support. They also hold up to extend use fairly well. Recommended for the right person.	These sandals are both very comfortable AND very stylish! They do run a bit small, so you may want to order 1 size up. Overall, a great shoe that you'll enjoy, even after a couple years of consistent use! HIGHLY recommend White Mountain sandals.
cloth	B007I8G8A8	Love the shorts! Fit beautifully and look great on my hunky hubby! We grew up at the beach and these are definitely back flashes!! Excellent quality, good material, made very well and am very excited! I need to order him more!	As other people mentioned the liner in these are SUPER small. I took them on vacation to Hawaii and on the second day I cut out the bottom of the liner. The waist fits fine but the liner inside is not sized accordingly. I just cut the liner at the bottom so I could be comfortable and all was well after that.	great price nice style these were the best swimwear available during the winter season and compared to the others that i found online these were very sharp (style) and also the price was very decent if your son needs a pair for gym or just swimming i would recommend these to any one	Shorts have a good look and feel. Fit about as expected but the mesh is a little tighter than I'd like. (6 '205lb, wear a size 34 waist and ordered the size large which is quoted to fit a 34.) If you're on the fence, might want to go a size larger.	My wife said I had to buy a proper pair of swim trunks for an upcoming cruise. Seems my use of cut off jeans would embarrass her on the cruise we took. The pockets are deep enough to keep things in and the cargo pockets are good for keeping various items like sunglasses.I guess I will have to retire the cutoffs.	The shorts themselves fit well, but my husband said the inner lining was a little tight. He ended up not wearing them because he was worried about them chaffing. Hopefully they can be stretched or fixed, but I'm not sure.	This is a cheap product and it shows in the material and craftsmanship. The material is rough and it has one of those annoying net liners built in. The stitching seems poorly done and I don't thin it would have lasted long had I actually worn it out into the ocean. I returned the item.	This was an excellent purchase - very sharp looking and seemingly well made (so far anyway) for a great price. What garners only a 4 star is the mesh inner lining is a bit too tight and i had to cut it	These look very nice on.  The mesh in them run a little tight though so you may want to go up in size.  They are roomy in the pockets and can hold onto a lot of items.  They are a great price for the quality and I would highly recommend them to anyone looking for a new pair of swim trunks.	These swim trunks look great and the waist fits as expected for the size. They are also a good deal for the price. However, the inner mesh liner is much smaller than the size of the outer trunks. You will probably have to cut out the mesh liner to wear them comfortably.	These are nice fitting shorts but the mesh liner felt tight and I cut it out. You might want to size up if you are unsure. The deep pockets come in handy. These shorts are stylish and they look good. They are more comfortable if the inner mesh liner is removed.
cloth	B009L0KU46	The shoes are the perfect fit for me. They supply the support that I need yet are flexible and comfortable. I wear these all day in my 2nd grade classroom and my feet are not tired at the end of the day. I will be buying another pair in a different color.	I overpronate and should have known better than to buy these shoes. They are really sharp looking and probably would work for someone with a regular feet. I wish I could have kept them as I did get lots of compliments at the gym when wearing them;)	It is very comfortable and the bottom is really soft on my feet. I usually wear 8 but I had to get a 7 in this. So it ran large for me. I have wide feet though too. Very stylish. I enjoy wearing them running and casually as well.	Got a blister the first time wearing them. They did nothing for the foot pain experienced from wearing cheaper shoes. Guess I was expecting too much, but I refuse to pay the ridiculously high prices charged nowadays. I'm sure they are just as good as those costing $100 more. Nice colors!	These shoes are awsome. I have a really hard time finding running shoes due to a high arch and the need for a shoe between a neutral shoe and a stability shoe These shoes felt great right out of the box. They run true to size and the colors are great. Great shoe for a great price.	These are a MUST HAVE item...!! They are totally awesome on my feet and feel like a dream. I do a lot of power-walking and these little cuties are RAD..!! Totally light weight but real cushie..... LOVE EM 'and would DEFINITELY buy from this seller again..!!	I usually wear a size Women's 10. Nike shoes run small, so I usually waer an 11 in Nike. These Reeboks fit more true to size, but I still ordered a 10.5 and the fit is great! The shoe seems durable and well-made. It forms to my foot and supports my arch very well.	She loves the shoes! My girlfriend is picky about shoes and avoids online purchases. I asked her to find a pair of athletic shoes that look attractive. She gave me her size and I purchased them. They are lightweight and she says they cushion her feet well. She has been wearing them for long walks and tandem bike rides since she received them!	These are lightweight, durable and supportive shoes. They look great and the cushion is quite comfortable. They are perfect for people who have to stand on their feet all day. They feel lightweight on the foot and are great for people with regular sized foot. However, they may not work for someone with very wide feet. Overall, I would recommend these to anyone who needs a supportive comfortable shoe.	I love the look of these shoes, and everyone in my walking group has commented on how great they look! I took the advice of others and ordered a size smaller. They fit just right and are very comfortable. I walk for two hours, 4 times a week, and these shoes have been just what I need.	I love these shoes! They give me great arch support and are very well-made. They fit pretty true to size, but make sure you utilize the sizing chart listed. They are perfect for my daily walk. I love the color. I did get a blister the first time I wore them, but that always happens to me. They just need to be broken in. Now they are the most comfortable shoes I have ever had.
cloth	B00AZ6WVQU	The description say it long... NOT so it is average. That's why I purchased it because it said it was long. This is a basic tank.I washed it and it didn't warp but did shrink a little. Nothing to brag about.	I'm 5 '4 'and this tank fits like a normal tank top, not any longer. I was trying to find a tank that would cover past my hips, so I could wear it with leggings. Don't order if you're expecting tunic length.	This shirt is OK if you are layering for sure. It is THIN and runs SMALL. I usually wear a small and read the reviews and ordered a Medium. It fits tight and is NOT long like in the picture. Glad I only purchased one.	The tank fit very well and was comfortbale to wear. The material was thinner than I expected, and I felt it was probably a little over priced. I've bought much higher quality tanks for $5 at a local store.	The only reason I'm rating this at two stars is because it is listed as a 'long' tank top and the photo even shows it going well past the models hips, however I'm short and the tank top is just a normal length.	I usually get them someplace out but they no longer carry them. I thought I would give these a try. I received them fast, although I did order a brown and got a black (which I also needed a black anyway). They were a lot thinner than I like but they are okay.	Every women should own one in every color. They wash well perfect under everything. Perfect alone. As I write I'm waiting on another of the same style to arrive. Just feels quality I don't know how else to explain it, but I'm sure you get it ladies!	I bought this tank to wear under shirts when it is colder out. I bought one in white and one in an aqua blue color. They are long enough that the color peeks out from under my tops. Looks cute. I do wish that the neck line was a bit higher cut to provide more modest coverage of my chest.	Women's tank top fits well, runs a little small, but of good quality. It's a thin weight tank, great for layering. It comes in many colors. The only negative is that it's listed as long, but is actually a very standard length. If you want a regular, basic tank top, this is it.	overall not recommended product. the tank top is smaller and shorter than expected, so keep that in mind and order a bigger size. the cut on the chest is too big as well. but the product is good if you are going to use it for layering.	Great tank top to wear under my other shirts as I liking layering and the material has a good feel. There was a good choice of colors to pick from. Although, the top is a thin material I don't mind since I wear it under something else.
electronics	B000BYGGBW	Yes, HP DVD's are DVD's for the better. Better price. Better quality. I have used these over the years for many different projects and the quality is there and so is the price. I have had trouble with some other brand named DVD's, but not with HP.	Ive always bought the Hp DVD + R 100 pk and find that they go a long way, Seldom do I find a coaster in the pack... Hwever his was my first time purchasing the 100 pk from Amazon, but so far so good.	I have had a ton a problems with these discs. After about 30 minutes of a DVD, it begins to get choppy and become unviewable. Looking at the burn side of the disc, there is a area where you can see the burning stopped and I guess picked again. Do not recommend.	The box was too big and allow the spindle to bounce around in box and plastic covering spindle which keeps the blank DVD in place was broken and DVD were off the spindle. If that is the only size boxes have should put more packing so it will not allow spindle to move at all.	Produces about 25% coasters, and another 10-15% that won't play on DVD players. The first half was about what I expected, a few coasters, a couple minor errors. The second half I was lucky to get maybe 5 that worked flawlessly. No good!	After receiving this DVD + R, I think I should order the 50 piece spindle. I did not burn too often. I believe it is enough for 2 years. I tried a couple of discs, anyway, like it.	Been purchasing only HP DVD + R media for 8 years or more. Always got the HP branded gold coated. Made by CMC, with id of CMCMAGM01001. This batch is not gold as portrayed in the photo, it's silver coated, but still the same id.	Vendor describes the product as being gold in color. It is not it is silver. I know that HP no longer manufactures the gold version.But was hoping this vendor had some gold version of DVD + R in it inventory. They need change the picture and description to silver instead of gold.	These are silver discs, not the gold ones as advertised. The packaging is not good, they need to be packed more securely, the DVDs shouldn't be able to slide around.  The quality of the DVDs is hit or miss. You might have a good batch and then run into several that won't work.	I've always used HP DVD + R discs, but these are silver instead of the gold they used to be. These silver ones are hit or miss. I'll burn 10 DVDs no problem, then get a few coaster in a row. I wish the gold DVD + R were still around. I'm glad I bought the 100 pack in case I have any other issues.	These DVDs work well for the most part, although I did get some coasters. Some seem to work but become choppy about 30 minutes into the video. HP is still better than most other brands though. Take note that these are silver, not gold. Hopefully the vendor updates their images.
electronics	B000EB7OTU	Since I purchased this backpack a month ago, I have used it several times. It protects my new SLR camera and I can still put water bottles on the side, food and a jacket inside. Additionally, it is very comfortable to wear. I highly recommend it.	I have this same model purchased from B & H. This one through Amazon is missing any sort of padding at the bottom of the bag. Basically your camera is sitting right on the ground with a thin layer in between it and any surface. Ridiculous and disappointing.	The main clasp for the bottom part isn't perfect... it's slightly bent and requires some manipulation to 'click.' The tripod's great, the cleaning kit's great. Be careful about that front clasp. It was shipped quickly though.	I like this bag very much, it can hold my SLR body along with 2 lens, even with one 70-300mm, although bit hard to fit in well. I would expect it little bit bigger, however current size looks perfect if carry out for causal travel. And the bag is good quality and solid. Nice backpack.	I found that this was too small for my D90, 70-300mm and 18-105mm. While it all fit in the bottom of the backpack, there was really no room to spare for future equipment. I wanted to use the top for personal stuff, so that I did not want to put camera equipment up there.	I recently bought Tamrac Adventure 7 backpack for my Nikon D80, and I used it during my vacation trip. I like it very much. It is well designed, the material made is durable, and practical pockets to put your camera accessories. I recommend this backpack. You'll get your money's worth.	I had at least two camera bags before this one, and never found the perfect fit.What can I say... I just LOVE this backpack, is comfortable, excellent size and does not look as if you were bringing a super camera.I would buy it again and strongly recommend this model	Great Backpack! It is well made, padded straps and back. I have a Canon 20D with grip and about four smaller lenses in the bottom. I do have to keep my Canon 70-200 2.8L in the top section with a lens wrap around it.	This is a sturdy, durable backpack that's functional and comfortable. There's room for an SLR- sized camera, and also room for a few personal effects, although it does lack much room for extra equipment. Will work perfectly for a casual day trip.	I love this bag,  purchase it a month ago, it was shipped quickly. It is well designed, comfortable to wear with a durable material. The tripod and the cleaning kits are great. I recommend this model and would buy it again. It's worth the money.	This camera bag, constructed as a backpack with padded straps and back is functional and comfortable to wear as well. It is roomy enough for the camera plus several accessories, and also has enough space for extras. It is well designed and made of durable materials. I would recommend this camera bag to most people, although some users with a lot of accessories may need more space.
electronics	B000V7CPJG	I recently bought this film and slide scanner to scan my grandfather's slide collection. It bleaches out the image with too much light. I tried changing the settings to improve the image quality, but had no luck. The company ArcSoft charges $10.00 per phone call for tech support. You are better off making the investment on a nicer quality scanner.	* * Not Reccommended * * Purchased as a gift in August. Opened a week ago. Spent the last week trying to get Win Xp to recognise the Vu Point scanner. Many drivers and reloads later all I have is a little black box with a red light and a message from windows that says 'USB Device Not Recognised'.	I used the VuPoint Digital Scanner to scan over 1,200 35 mm negatives and about a dozen slides and found this gadget a most user-friendly and efficient tool. I even managed to upload a few black and white negatives from 1963. I recommend the product highly.	While the software was good for Windows XP and Vista, I now have Windows 7 and would like to have software for the newer operating system. The company prefers to sell other products rather than update their software. I can't see recommending this product in today's market.	While most equipment will work with more modern versions of Windows than were available when manufactured this is not true with this scanner. Requires Windows XP means it won't work with earlier OR LATER. Its on its way back for a refund.	I found the VuPoint scanner not acceptable and I am still waiting for a replacement. My contacts with VuPoint were helpful but the equipment still did not produce acceptable images. My contact with the seller has been sporadic, at best, and a replacement unit has not been delivered.I an NOT anxious to deal with these providers again.	Product is very easy to use. Does a great job converting my slide and photo negatives to digital format. Touch-up and enhance program gave me just what I needed to clean up and enhance some of the scans, Company was great to work with!!	Its not worth the time it takes to get the negative to fit in the holders they give you. I'd much rather buy a hp flat bed scanner that lets you see the final photo image and not just an image of the negative. It takes to much time and isn't worth the money.	overall impression of the product is negative. in some cases it works nicely, but the settings are confusing to adjust, sometimes it is not clear if they do anything at all. product is not worth the money that it costs, it better to avoid it.	The product is easy to use. It converted to digital format my slide and photo negatives. Very efficient and user friendly tool. It is mostly compatible for Windows Xp.  The product is not recommended for today's market.	I seems that the VuPoint scanner seems like a good product but between the inconpatable software and trouble with placing the negatives in, many customers dont have the time and want instant results. i would give this scanner a good review if you cant afford a more high product. you wont get a better enhancement feature on a more higher end scanner. Give it a try or return it if you dont like it
electronics	B001H9O71Q	Basic GPS unit for those of an older age who do not use smart phones. The screen is small but for the price, a very nice unit. Touch screen and color graphics are a nice touch. If you are looking for the no frills, basic navigation system, save $50 + and buy the 'One'.	I'm a novice at electronics, and there are too many processes to go thru to get to what you want (to get to your destination) - once you figure out all of the buttons to push - it's a beautiful thing...	I got this because it was a deal. I should've known TomTom has a funny way of making you forced to update maps, and in LA a lot of stuff changes so you may as well not even bother with this thing. I use this now as a back-up gps. I just hope this thing does find if and when my phone dies.	Works great. Easy to use. Sometimes may try to take you on a weird route. Still have to have an idea of how you want to get somewhere so that doesnt happen. But, it will always get you to where you want to go.	I got this for my granddaughter for Christmas and she is thrilled with it. She has her own business and must do a lot of traveling, this has been a great help to her in her travels. She is very pleased with it and I am so glad I got this for her gift.	I got a great deal on this TomTom. Not the latest technology (screen size, touch screen / talk options) but had all the features I needed (full street names big visuals). It hasn't dissappointed yet! I would recommended this to anyone.	very easy to set up and use! arrived about 2 days sooner than expected. i didn't even have to read the manual to figure out how to use it. i also like the speedometer on it (my car's speedometer isn't working).	I have purchased this nit back in 2011 and after couple month the battery kept dying.After researching this problem, it appears there is a known bug that the gps wakes up by itself and drains all battery.No firmware update ever resolved it.Avoid, not recommending, seems like a widely known issue.	It's a great deal, also easy to use and to set up. It has a known GPS bug and may sometimes try to take you on a weird route. Not the latest technology, but have all the features I need. I would recommend this to anyone.	Overall a great gps for the price, simple and easy to use. Makes a great gift for those not comfortable using a smartphone. May not keep up with the latest map updates, especially in a big city, so keep that in mind when using.	This GPS is easy to use and fairly inexpensive. As a backup unit it is nice to have but sometimes the map is not up to date and you will end up on a different route than intended. There is also a bug where the battery drains due to the GPS unit waking itself up and is an unresolved issue. This of course does not mean every unit is affected by this. It is easy to use and works great when there are no issues. For the price and accessibility it is recommended but with caution.
electronics	B001TKE25E	Good quality, everything that you need is included (except for the gang box of course). I'm using it with 16 AWG wires (they say they are 14 but I know better than that). It should fit 14 and maybe even 12 AWG. I'm not using banana jacks.	Cant give it 5 stars because the mounting screws that come with it are poor quality and will strip easily. Do yourself a favor, head to the hardware store and get the # 6 - 32 1 'combination machine screws and throw out the ones that come with this product. The white trim screws are OK, but not great.	cost much more from local retailers plus is a better product. some of the newer designs suck. plastic inserts don't try it if it says easier dont't buy it. this product works on old school. some times that's the best way. take a little longer to instal but no going back for loss wires	This is OK product. looks good and easy to install.Cons: Cover is not a standard size and you probably wont be able to replace it. In addition it does not flush everything completely (not deep enough) and there is a small gap left between the wall and the plate.	All the screw heads were painted shut. I had to dig them all out before I could screw them in. The rest of the plate is ok but I didn't enjoy spending a bunch of time digging the slots out of the screws. I'd recommend going with something else.	Bought five for my 5.1. Installed into the boxes in the wall well. 4 stars for having a slight gap between the wall and the plate after install. I only notice it at slight angels. Jacks are made well wires attached well.	Easy installation and looking nice. Much cheaper than brand product at local store. However, it doesn't look as nice as the brand ones either. I suspect the connectors are made of poorly gold-plated bruss or even other metal. But for my purpose and for the price, it is OK.	Came individually packaged, with mounting screws. The backing plate is plastic, but sturdy enough. Plastic is great for me as I live near the ocean and corrosion can happen. Great quality. Great price. Much cheaper than local home improvement stores.	This plate is plastic and comes with mounting screws. The screws are a bit stripped and difficult to work with but this product is a good deal cheaper than those at local stores. It leaves a gap between the plate and the wall but overall it looks good. You could use different screws other than what comes with this plate.	This mount is cheap, installs easily, and works well for most applications. It looks good, and the plastic is sturdy. However, the included screws are of suspect quality and may need to be replaced, and the back plate doesn't fit snugly against the wall. Overall, good for the price.	This is easy to install, and comes with everything you need. However, the mounting screws aren't great quality and it might be best to replace with something else.  It's much cheaper than branded products, but as it isn't a standard size, the fit might not be good on some walls.
electronics	B002RL8IGI	Took a long time to get and when I finally got them, they didn't seem to work to well joined up (I have 3). Also, they should have come with DC chargers, they don't seem to work well with batteries, imho.	The units work fine and the setup is described in the manual works well. The one thing that my wife and I do not like is the Audio. Sounds like you are in a box. The calling button is also a bit strange. It first beeps and then you can speak. The distance it covers is very good.	Don't waste your money on these. Although if you try hard enough you can make out what the other person is saying, the audio quality is extremely poor, as is the noise cancellation (if any), and the general sound quality. I wish I had saved the boxes. I'd be sending these back.	And the problem is having to wake the kids up in the morning to go to school. They are upstairs and I used to have to trek up and down a couple of times each morning. We put one in each bedroom, 1 in the living room and 1 in the study. Problem solved.	We use it in our office to tell another employee if they have a call on hold, but that is about all it is good for. Don't bother trying to have a conversation, clarity is too poor. I didn't realize until after the fact that I should have just bought walkie talkies. At least battery life in these are good.	I searched extensively for an intercom for my large two floor home. I selected this unit (ordering three units) and regret my decision. It was very difficult set up and doesnot work that well. I wish I could get a refund as we never use it. My search continues.	It is simple to program and operate, which is just what I was looking for. I just wish I didn't have to buy a power cord separately. I am running it on batteries right now, but I am not sure how long they will last.	I've spent hours already trying to set up my network and get this system going. The engineering leaves much to be desired. Can't get it to work as advertised. The Manual is one of the least helpful such documents I've ever seen.	If you are looking for a basic intercom system and nothing fancy, then this product is for you. It is perfect for what I need it for. They do not come with cords, so make sure you have batteries. It has a good range of coverage. All units work well, and the setup was easy as described in the manual. They are simple to use and my kids love them! Great product for the price.	These intercoms are not worth the buy. Getting these set up is quite the hassle and the instruction manual is not much aid. The worst part is that the sound quality is very poor. This may have some use if a simple message is to be sent. Otherwise, don't waste your money.	This does not come with an AC charger so you have to use batteries or buy a cord separately. I think this covers a good distance and the battery life seems good. The audio is not great, it is not very clear. It is challenging to set up. Walkie talkies would work about as well.
electronics	B003U8K0N6	This power supply gets the job done but I am concerned about how hot the charger gets after a few hours. I attached a cooling device to the power supply and has controlled the heat. Buy this with caution and monitor the temperature of the power supply.	This charger ruined my laptop. I did not have any problems with my 5month old lap top until i used this charger. Buy this from the manufacture and you will be better off. Go to ACER and bet it from them.	My charger gets hot very quick. The one pictured is not the on received. The prong fits loose in the laptop. The one pictured showed a grounded plug with an OEM Brick. The one received has a 2 prong plug and has a sticker on it stating, replacement AC Adapter, Made in China.It would be nice if the pictures represent the real items.	I recently purchased this power supply and cord to replace the OEM that stopped working. I've had it approximately 1 month and works perfectly. The cord is a little shorter than the original but that isn't much of an issue for me. I would recommend this product.	I bought this for my aspire 5532. It worked for about a week and now it won't charge at all. The fit was never snug from the start, but I was hopeful. I guess you get what you pay for. Buyer beware!	The charger arrived here very quickly! I am very thankful for that because I have online classes to work on for school. The only thing is the cord has to be placed a specific way or it will not charge so that is difficult.	Purchased the product for the corresponding laptop. The adapter made so much noise that I could not charge the computer in the office. After writing the company they took appx 5 days to get back to me and suggested that I send the product back on my dime to fix the problem. Poor product, bad customer service, I do not recommend.	I ordered this for my Acer 5532. It heats up right away and I only use it to charge the laptop, it isn't plugged in for very long. After only 2 weeks it MELTED! This is horrible and dangerous!	The charger gets very hot with use, which can be quite concerning. The fit into the laptop is often loose, which makes it unreliable. Some items delivered didn't resemble the photo online. Overall, it would be best to avoid this product and buy direct from the manufacturer.	This charger gets very hot very fast and it seems a bit dangerous. It has to be lined up a certain way to work. The charger makes a bit of noise. Customer service was not helpful. A cooling device may help with the heat but this product should be used with caution. It is an affordable option.	This product is of very poor quality. This charger is not reliable. It gets very hot and is loud and may ruin your device. It does not look the product in the description and customer service is not quick to help. Overall, I definitely do not recommend this product.
electronics	B003YJ5LLM	Love the design of this sleeve. When I don't have a table I use the sleeve as a mat to protect my thighs from the heat of my laptop. Wish it had a bit more padding and cushion but other than that it's a pretty carrying sleeve.	This was bought for our teen daughter for Christmas, the only negative things about it are 1.no strap 2.no pockets, other than that it is great, but in all fairness i knew both things about it when ordered, it came in very fast, was just as described, great item for the price.	This case fits perfectly on my 14inch hp. I disagree with the comments that talk about the smell being terrible. The smell really wasn't that strong and went away after a couple of weeks. I love the design and it was a fair price. Shipping was a little expensive though. It arrived quickly and I would buy from this seller again.	I really enjoy the design of this case but I thought it would be lighter. When it came, it was a very dark grey which was a bummer. But the quality is good and it has a nice thick padding to protect my laptop.	I like this case very much! It fits my Acer Aspire 14 'as a glove!!! Yes, it smells a little bit but I wouldn't say that it's so bad as mentioned in some reviews. And it's very cute too. I recommend this product to anyone.	I BOUGHT IT FOR MY ACER 14 ', IT IS A LITTLE BIT TIGHT, BUT THE WORST WAS IT HAS HEAVY RUBBER SMELL, WHEN I LEAVE THE CASE IN MY ROOM, THE RUBBER SMELL WAS FILLED WITH THE AIR EVERYWHERE OF MY ROOM, MADE ME SICK. DON'T BUY IT.	I have a dell inspiron 14, and the cover is a little snug. It's working well though and now I can carry my laptop in my school backpack rather than carry a separate laptop bag. I'd recommend this product, just do a bunch of research to make sure it will fit.	I really love it! It doesn't smell a lot as some reviews say and the draw is well defined.I bought this size for a 13.3 'because my laptop will have a cover on it so I don't know how it fits for a traditional 14 inch,	This 14' laptop sleeve has an attractive design and is made of quality materials. It has a very snug fit, so be cautious of buying it if your laptop is even slightly over 14'. The only real issue is the rubbery smell that comes with it. Overall, I would recommend this, unless you have a sensitive nose.	This case fits so snug around my 14 inch laptop. The quality if very good with draw being well defined. There is a hint of a rubber odor that may be a turn off for some, but the smell goes away rather quickly. A great buy for the price.	This case is a very dark color. It has a good amount of padding. The fit is good on my 14 inch laptop. It has a smell that slowly goes away. Shipping was quick but a little expensive. I would recommend this to others, this product is just as described.
electronics	B004G8EKIA	I did not go wrong when I purchased this stereo receiver. tons of power pushing my system, what an upgrade from my old one, this is a real powerhouse. It pounds. Remote control, quality crafted stereo receiver for under a hundred bucks! I thought it would be good, but did not expect this. A sweet deal!	If you want just a stereo then this will do the manual is very limited. The fan is loud and the USB player will only let you go one track at a time so if you have a 100 tracks it will take time to get there. The sound is fine and is easy to connect up.	First problem I have with this receiver is you can't set the channel presets. Also the speaker wire terminals are NOT clamps and it took me a while to screw them in. The power is good and it looks durable. I don't believe you can play the tv's sound through the receiver.	I got this to replace a 20 year old stereo I had. I went by the speaker specifications when I purchased this one. When I hooked it up, this receiver pushed my 15's more than I ever heard before without messing them up. Perfection!! I recommend this to everyone!	This Amp is very inexpensive and its performance proves its quality. First, you can't play a turntable without buying a preamp. That would be ok if the sound reproduction was good. I would have settled for good. I didn't settle and returned it; you shouldn't either.	Amazon ought to be ashamed to carry this junk on their line-up. You got enough BAD reviews to open your eyes.Just reading the murdered English in their manual is enough to tell you this is made by prisoners. Just try totune to your station on the FM - hopeless. The noisy constant fan! The unreal low price should have been a warning.Shame! Charles	This sound system is worth all the money you pay for it iv never heard bass so clear and ass loud as its going tough my 12 '' and 8 '' and two 5 '' subwoofers buy this if your looking for grate sound.	The Stereo works fantastic as Amp. for laptop Or MP3 player. Radio reception is poor. Has great range of sound adjustment. I have it in my garage, with speakers all around. Use mostly for Sirius / XM radio on laptop.	You get what you pay for with this receiver. Terrible radio reception, very noisy fan, and don't expect any help from the useless manual. It does have decent power, but I'd rather pay a bit more for a quality product.	This is an inexpensive stereo option. The manual is limited and is difficult to read, also the fan is loud. The radio reception is poor quality. The sound quality though is great, when listening to Sirius or when hooked up to a laptop.	This sound system is worth the cost. The bass is so clear and loud, the stereo works fantastic and the range of sound adjustment is great. I had a problem setting the channel preset. Overall, it's a sweet deal.
electronics	B004IV8Y50	I love this item. Im happy that it came with a color keyboard protector. It was super easy to put on and the color is great. I love that you can see the apple logo through it. Overall its a great product I totally recommend it.	The cover is very nice, just it does not fit snugly. There is extra room and unless I am very carefully about inserting the Macbook Air into the cover, the cover shifts around.If iPearl provided a better fit, I would have rated it 4 or 5 stars.	My case arrived before the estimated delivery date and I love it so far. It was VERY easy to put on my MacBook Air. I love the retractable feet; and the color purple that came matches the picture perfectly. Would definitely repurchase something else from this brand.	I ordered two of these covers after careful research and visiting retail stores. These covers were free shipping and were a snap to install. There are no issues whatsoever with them, so order them with confidence. Ignore the extra picky shoppers' reviews on here. Hope this helps.	I do not recommend this item. It's a pretty color, and it stayed on for a while. But the cover pops off the top of the clamshell too easily, and now it is more off than on. I am now shopping for a case from another maker.	I absolutely love the case! It fits my laptop perfectly! I received many compliments on this case with the keyboard cover that came with it! I love the keyboard cover as well. The cover is nice and thick. I love it! I would recommend these products to anyone that wants to protect their macbook in style. Nice sturdy case.	Love the the clip cover. I was pleased with the tilts stands in back. Places computer in perfect angle to protect my wrists. the keyboard cover is nice but taking a little used to the buttons having a different feel. over all very pleased with products. And products arriving in a very timely fashion as stated.	The iPearl cover fits like a glove and gives me just the amount of protection I'm looking for without bulk. It's priced well and showed up on time, as promised. Great product and customer service! What more could I ask?	The covers are exactly what I have been looking for and they are not hard to install.The price that I paid for them was a steal, and the time frame for me receiving it was faster than I expected.  I would give it 5 stars but  it takes a bit of effort to keep it on without slipping.	This case was easy to attach. The retractable feet that makes this a stand are really cool. The color is nice and you can see the apple logo through the case. The keyboard cover is very handy and this product feels sturdy. My case arrived very quickly. Good customer service!	This laptop cover slips on easily, but the loose fit can occasionally cause it to slip off as well. It comes with ergonomic tilt stands on the bottom, making long typing sessions more comfortable. It looks nice and has a good feel to it. Overall, I would recommend it.
electronics	B0051PJHDK	Very disappointing product...... bought it as a present and was not working.We returned it 3 times and they don't want to give you a refund. They only try you to upgrade to their newer version. Customer service is a joke. Pay $50 more for a better tablet it will save you a lot of headache.	I purchased one of these units 2 weeks ago, alas it has to be returned as the battery is defective. I purchased from Abe, s Of Maine thru Amazon and the customer service was top notch except i have to pay shipping to return it but that, s better than a $154 paperweight.	I got this tablet as a free gift, but didn't think it was this cheap! I got the tablet and had it for about 1 month. My kids used it to play games which seemed to work fine until one day about a month after having it would no longer power up. What do I do? It seems like such a waste.	Received tablet 6 days after order was made and worked fine till Tuesday Nov.15th at which time it stopped holding a charge. Worked fine when connected to power but shutdown when power was disconnected. Come on, it should last longer than 30 days. Paid $150 + for a product only lasting alittle more than 30 days.	7 'Skytex Skypad Alpha. Charging is hit or miss but mostly miss. It would have been OK if not for the charging issue. I e-mailed tech support for a charger replacement but no response from them. Hacked Netflix was working but not anymore after Netflix upgraded their system. Netflix issue is notSkytex 'fault.	This product is not worth buying. I bought 2 as Christmas gifts directly from the company. 1 doesn't work properly and the other is just junky. I tried to return the product but they are unwilling to take it back. Waste of your money!	Bought this one for my dad as a gift. Thought he would like it being that it was a tablet... just avoid the discount models, go with one you know they will like. Maybe a good fit for someone who doesn't know much about electronics.	The tablet is not the best in the world but for $150 its a good deal. I do feel bad for anyone that paid $400 + for it because its not worth anywhere near that. Id recommend it to anyone looking for a cheap tab	This tablet has numerous reliability issues. The likelihood of it malfunctioning after a month or less of normal usage is high, assuming it's not dead on arrival. Even considering the cheap price, it's still not worth the money.	This tablet is not worth the money, no matter what they are charging for it. It is of very poor quality and stops working after a very short time. It is especially prone to battery malfunction. Worse, the customer service from the manufacturer is almost nonexistent and it is difficult to return. Don't waste your money.	Buying it at MSRP is ridiculous and in fairness, buying it at a discount presents a huge risk as well. The charging is spotty at best and the battery itself presents a lot of risks. Avoid it until they start caring about the quality.
electronics	B005MZO5TA	Exactly as described, at 8 + oz. of solid metal this grip offers a stable way to hold your lightweight digital camera, without putting you fingers in front of the lens or flash. I find it works well with the Kodak PlaySmart Video camera and the Nikon S9100 point and shoot.Opteka HG-5 Pistol Handgrip Stabilizer for Point-n-Shoot, DSLR and Video Cameras	Probably the best and the least expensive stick I've ever owned and I love it.I use this with my GoPro HD Hero2. It's a bit heavy but the construct is very good. You can use this as a weapon too. lol	Bought this as part of the stabilizer rig then realized that this was easier to use alone than the rig itself. I am going to use it with a camera with an active stabilizer. Videos looked good. Will update after I use it this weekend. It looks good and is built solid.	I use this with a dual-camera mount and I like this because of the heft / weight and it stays pretty secure whether I use it with the mount or on my flip video camera or snapshot. I'd recommend this handle highly.	I was planning to use this with my D7000 + Battery Grip + 80-200 f / 2.8 lens, but when I received it, I changed my mind.It just does not look like it can handle that load. I put it on my Panasonic GF2, and it performs very nicely.Would highly recommend it for lighter cameras.	The unit is quite sturdy. I bought it to replace the pistol grip unit also featured because the pistol grip locking mechanism did seem to want to lock tight. This unit locks in very tightly and also feels professional. A great purchase for the money.	This is the 2nd stabilizer that I've purchased... one for my Sony a99 and one for my Sony a33. I can't speak highly enough about this handy little item! It's perfectly sized and the ergonomics is ideal! Two thumbs up!!	A low cost device that I bought and paired with a cell phone reduce jittery videos. Works pretty well for handheld use even when walking. The thread seemed a little recessed at first until I moved the washer flat. I recommend this product for anyone who records videos often for friends, and family especially with your cell phone.	Exactly as described. Looks good with a solid build and the unit is quite sturdy. This unit locks in very tightly and also feels professional. It is a great purchase for the money. I'd recommend this handle highly.	This stabilizer is perfect for light weight cameras and can also be used with a cell phone to help diminish jitter. You can feel the heft in this stabilizer and know that it will stay secure. It feels weighty and professional. I would say to use caution when using it with larger cameras but it is perfect for smaller cameras. Overall, it is recommended.	A great all-around, sturdy stick for cameras. It is very versatile and quite ideal for lightweight cameras especially, and this stick is highly recommended for its great price-point and overall versatility.
electronics	B005ZA2W42	This product recharges my wife's iPhone 4 with no problem. One downside - it does not have enough juice to charge an iPad. It would benefit from some indication of the percentage charge of the battery. Also, the LED light is VERY bright.	The product is great .The issue is that it came broken and I only found out after I had it for a month. There is no was to call there support. Very very bad idea. Will do more research next time .I don't think I would buy it again!!!!	I bought this to test it out for charging my phone on AT section hikes. For the added weight, it was a nice-to-have item. I probably wouldn't have it on a through-hike, but it worked well and if you aren't going to have access to a power source for recharging your phone while you're out, it does the job pretty well.	This solar charger works perfectly. It can be charged with electricity or solar power making it a great backup for charging devices. For its size I would recommend getting one and putting it in your but out bag for use with e-devices.	I ordered this charger to take on safari to South Africa. It is suppose to charge an iPhone and Kindles. It doesn't work with either of mine. It was a waste of money for me. I'm very disappointed.	Charges up, charges your devices. The flashlight is really bright. I had to take a star off because the charge battery doesn't hold a charge over a period of time. However don't go cheap, this product is worth the money.	This is my first solar charger, so I can't compare it to any others. I will say that the flashlight is extremely bright as noted by others. It seems to do a nice job charging my Droid Bionic but it didn't seem to work on the Kindle Fire.	I left it out for 24 hours in direct sun, the lights on the side showing the progress of charging blindly blinked, but the charge gave my iPod only 1 / 10 of full battery. I tried again and placed it in the sun for 2 sunny days straight, again, after multiple annoying blinking signals, it did not charge anything. Returned.	This solar charger works well at first and charges phones well but does not adequately charge iPads or Kindles. The LED flashlight is quite bright. Performance over time is not reliable as the charge battery begins to not hold charge. A battery charge level indicator would be helpful. Overall, a decent purchase for a backup or travel.	The solar charger is good fit for travel bag. The LED light is one of the best function of this charger as its very bright. Though will recommend this charger to charge the cell phones only as it does not have capacity to charge other devices such as Tablets.	This charges our phones with no problem, but we haven't been able to get a full charge on a tablet out of it so far. It's great for hiking and camping since there is a nice bright flashlight incorporated into it. I wouldn't trust it as your only charging source during a power outage if there is no sun. If the sun is shining, you'll be fine since it can use solar energy to charge. You can also charge it quickly with electricity, if you prefer.
electronics	B00BOZCSQE	of the fact that an SD card is NOT included with this camera. It is essential (you can only take 2 pix with the camera's internal memory) and it is standard practice to include one with a camera. So add c. $25 to any advertised price that you see here. Camera itself is fine.	Sharp pictures. Impressed with the low light capability. Almost as close as my DSLR. Ample shot configuration via auto presets as well as some options. Would have loved to have a bigger display screen, or one with swiveling capability. Adequate flash for indoor and night shot settings. Sturdy and slips easily into pocket.	I BOUGHT THIS CAMERA BASED ON CONSUMER REPORTS REVIEW. IT HAS MET MOST OF THE REQUIERMENTS. ITS PICTURE QUALITY IS BETTER THAN THE CANNON 110 HS THAT IT IS REPLACING. I HAD TO GLUE A RISER ON THE ON / OFF BUTTON SINCE IT WAS TOO SMALL FOR MY THUMB	Have only used the camera a short time but am really impressed with all the features and marvel at the detail of almost any type photo situation. The low light feature is outstanding and will be very helpful in museums and other venues where flash is not allowed. Overall I love this camera.	i have high-bride, mirrorless camera which is over 700bucks, but this camera, nikon one is almost as good as my fancy mirrorless camera.. i just love it! light, easy to carry around and pictures are just great. satisfied.	Love this camera for quality picture taking and size. Very easy to use and takes professional photos. I like to take my camera everywhere and this is the perfect size. It's a great first camera to explore with before investing in a DSLR.	After looking in the Consumer Reports for a new camera I came along this one. It was number one on the list.It was a good price so I bought it. It takes a little time to learn about the choices and setting up but then it's easy to use. I love my camera.	The battery is constantly malfunctioning making the camera unusable. I was on a once-in-a-lifetime trip in Malaysia in August and this happened constantly. The on / off button is also malfinctioning, besides that is very poorly designed. What good are all kinds of features when their usability is way below par!?	This camera is easy to use and you can take it anywhere. The picture quality is generally great. Some things to note are that it does not include an SD card and there have been instances of issues regarding the on / off button, they can seem a little small. It also holds it's own against more expensive cameras. Overall this small but easy to use camera takes great pictures so it is recommended with confidence.	I like this camera for its picture taking and size. Takes professional photos and it is very easy to use. It's low light feature is outstanding and helpful in venues that flashes are not allowed. I love this camera.	If you are a beginning photographer and wan good pictures i suggest buying this Nikon camera. it does not come with an sd card which is not cool for the money i spent and they can be pretty pricey. If you need low light capability on your camera , than this is the one for you it seems to have a feature for every scene or situation
electronics	B00DB94FB2	The only thing I would like to see is an aux cord when I don't want to charge my phone, but It's not a huge deal. The sound is great, and worth the money. The remote works with your phone, and that's precisely what I wanted	you need to buy an adaptor for Ipod Nano's so it was disappointing when my son opened it up on Christmas and could not use it for his Ipod Nano. It does not state that anywhere on the box or when I ordered it.	Love, love, love the ability to save multiple preset radio stations, and the sound is clear, crisp... amazing! It almost makes waking up a pleasure. Another feature I never thought I wanted, but really appreciate, is the ability to set the brightness of the clock readout. Brilliant!	The sound of the radio is of real quality. I also like having the two separate alarms and the alarm is not obnoxious yet still wakes us up. My wife charges her iphone on it regularly and works out well. We like the Sony so much I got one for my son and his wife for a Christmas present	I was looking quite awhile to locate a decent sounding radio / iPod player which would also charge my iPod. This is perfect for our family. It's a lot smaller than I thought, which is good. And when we update to an iPhone 5, there is a $5 adapter to get so we can still use this radio. Perfect!	As always, Sony has a 'winner' in this combined am / fm radio and docking station. Great sound, looks good and wife is very pleased as she put it in her craft work area. Finding the combo of am / fm wasn't easy either.Lots of fm only units. This is a great product.	My husband really like this speaker... LOVE IT! Its so easy to operate by setting the alarm.. I like the way when you put your iphone 4s to the dock its charge at the same time while you are you using it...! Great product	While I like the Dream Machine I don't know why there's so much static. It's nearly impossible to get a couple of my favorite radio stations without constant static in the background. My other radio doesn't do that. I've even tried different locations for it. That's a big disappointment and shortcoming of the product.	This FM/AM radio, iPhone docking station and alarm clock is a perfect combination! The sound is amazing, the alarm clock is not annoying, and the design looks great! It would be nice to have a place to use an aux cord and certain apple products require a $5 adapter to use the docking station but other than that, this product is fantastic!	This is a great product. It has amazing sound quality, and the dual-band feature is nice. I love the fact that it charges my device while it's docked. Not only is this thing functional, but it also looks great and doesn't take up a lot of space. Overall, I would advise buying this if your needs call for an awesome speaker that doubles as a charging station.	This is exactly what I've been looking for! It has great sound quality and it's really easy to dock my iPhone in it (it charges my phone at the same time! Bonus) The alarm is easy to use and does it's job. Some iPhones and iPods will need an adapter, so make sure to check that out first.
health_personal_care	B00028QA72	I wanted to get rid of deodorants after reading about the hazards of the ingredients used in them. These crystals do the job. No they do not keep you from sweating. But, they do take care of the odor. Use as directed... after showering and such. I have not bought deodorant in years. These rocks last a long, long time...	This does indeed work and if you are not a heavy perspirer it will be effective for several days. Don't know for sure how long it will last as I've not had mine that long, but for sure it's cheaper than the stuff we've been using for years.	This stuff WORKS. It is slippery and difficult to hold on to when it is wet, so I wasn't surprised when I dropped it on the floor and broke it into four jagged pieces. I'll buy the stick next time.	I was very skeptical about the effectiveness of crystal deodorants. I am very pleased with the results! This works better than any deodorant I have ever used. I will never go back to traditional deodorants. This was money well spent.	I was somewhat skeptical at first in hearing about this product, but now I'm a believer. I purchased a crystal a year ago and it is still working. A little water activates the rock and then you apply it like a regular stick deodorant. I can't believe it works so well and lasts so long.	The product is fantastic, I would highly recommend it to anyone who suffers with excessive persperation issues or B.O. It will eliminate both after a few days use. No kidding. However don't buy from this seller, mine arrived broken completely in half and I contacted the seller for a replacement and they would not return my calls.	I love this product! I use it and it doesn't make me smell like cologne or perfume but it keeps me smelling good (like me!) all day. It does not irritate my skin and it does the job. It also lasts so much longer than the stick deodorant I used to use. Better product for less money! A real find!	I have been using this product for over 10 years. It works much better than common over the counter deodorants and lasts much longer. I have never had a odor issue using this product no matter how hot or sweaty I got. Great stuff... the larger 5 oz purchase is the most economical.Highly recomend.	this product is good alternative to deodorants. Crystal lasts a long time. the major drawback is that it is somewhat easy to drop the product and it shatters very easily. overall the product withstood the test of time	This stuff works, fantastic product. I used to doubt it at first when I heard about it, but now I believe in this product. It is still working after purchase about a year ago. It's cheap, keeps me smelling good and doesn't irritate my skin. It can be difficult to hold on to and slippery, but It is money well spent. I highly recommend it.	Economically priced with long lasting results and truth that a little goes a long way, this crystal rock deodorant is a great deal.  Users are pleased with the crystals ability to eliminate body odor even for heavy perspirers. Recommended for those who want to get away from the traditional stick, though be careful for if dropped it will shatter so also may be best purchased in-store versus ordering online.
health_personal_care	B000EXUB3E	I love these protein bars in the vanilla flavor. They taste like Rice Krispies treats with vanilla frosting. I can't believe they are actually 'good' for you. I usually try to stay away from processed foods, but these are my guilty pleasure -- I eat them for dessert all the time. I like them MUCH better than the chocolate NuGo bars.	Nugo bars are great for breakfast, lunch or a snack. I keep them in my desk at work and my husband keeps them in his car. Eat them with a tall glass of water and they will keep you satisfied for hours. They are low-glycemic and taste great. I'm so glad I can order these from Amazon!	Apart from the obvious nutritional value, the taste was surprisingly better than I anticipated. Normally, if I find soy-based nutritional bars tend to have a chalky or tree-bark-like texture and taste. I dare say, the texture reminds me of a healthy-not-too-sweet 'Rice Krispy Treat'.	I tried these for the first time at work, and loved them. BUT they sell them for $3.80 a bar! And even though they are totally worth it, I wanted to purchase my own box. My kids even got to try them and they really like them too! I will be ordering two boxes next time around!	Love the bar, love the taste, love the 170 calories... LOVE it, my husband and son love it too---we eat way too many of them but I dont feel guilty as it is a great and healthy snack on the go!! This one is my favorite of all!	I find these a little chewy (my jaw gets tired towards the very end), but that could just be me. I love these. I think the flavor is good. They keep me feeling fuller longer than other brands that I've had. My work has them and I loved them so much I ended up coming here to get a whole box.	Very Good! We all eat these and other bars in our house for meal replacements. These are one of their favorites but they are very sweet! In comparison, there are bars that have better ingredients but this one is good! They remind me of rice krispy treats!	I love this flavor of NuGo bars. Not many grocery stores carry it, so when they do I buy all they have on the shelves. When I am out of them I have to order them online. I always keep one or two in my purse for when I am out and hungry and don't care to buy junk food.	These NuGo bars are fantastic and taste great like a Rice Krispy treat. Good for morning, lunch or afternoon snack and a good way to get your protein in-take. They keep you full for a long time especially if you are out and about. I keep one in my purse to eat on the go.	Can be a little pricey at $3.80 per bar, but these NuGo bars offer a low calorie, low glycemic index snack that is healthy and still taste great. Taste is reminiscent of Rice Krispie treats, especially the variety with vanilla frosting. Some stores don't carry these bars, but they are available easily online.	The NuGo bar is very good and tastes better than you would expect and nutrition bar to taste.They have a texture similar to rice krispy treats. There's a good chance your family members will love them too. At only 170 calories you get a delicious snack and something with good nutritional value. They may be a little hard to find if looking in stores but can be ordered form Amazon. Overall, the NuGo bar is a great recommendation.
health_personal_care	B000EZUQK0	The capsules MUST be kept in the original container with the drying agent.If you place them in your own container for later use - you will find a pile of powder and a paper shell. I wouldn't want to guess their shelf-life.And don't expect a notice on the label!	I have only used this for 2 weeks and I have noticed a huge difference in my workouts. Also my veins are popping out!!! I highly recommend this product! Works way better than every other high priced NO product.	Unlike the other user. I think these pills are of good quality. I often take a couple out of the container and pack them with my lunch or for work and have not had a problem with them turning into powder.Great price and good quality.	Some of these tablets blow up for me as well. When i tried to use the the blown up loose tablets... severely burned my tongue... like battery acid! http: / / www.amazon.com / gp / product / B0013OVX3U / ref = cm _ cr _ rev _ prod _ img	Well I cant really say how they work since I got the 500Mg but order the 1000Mg so im taking 2 500 not really filling a diffrents yet I know this take time right about the end of the botle I will see a diffrents	I saw one reviewer post the tablets bust and that is true. The bottle comes with 120 Tablets and I got to use about half of them normally the rest i had to strip the tablet layer and dump into my pre workout. I really like now products but this one was a bust literally. Go with the cheaper Walgreens brand those do not break open.	I bought this for my sister who was having... ummm... shall we say desire problems. Apparently your libido pretty much disappears on some antidepressants. This, according to her, worked like a charm and brought hers back. I would consider buying it for that purpose.	I could deal with the large size of the pill, but when I put them in my weekly pill case, the pills expanded and disintegrated into a powdery heap! I read the label and it didn't say anything about storing in original container. Very upset with this product. Not sure if this supplement even helps.	These pills will do the job, that's if you get to use them long enough to notice they are working. The label on the bottle doesn't state this, however, if you do not keep these pills in the original bottle with the drying agent, they will bust and turn into powder making them unusable.	I think this supplement is great. It is a very good value for the price. I do highly recommend that you store them in the original container, because humidity it definitely not it's friend. I have followed the instructions exactly, and it has done wonders for me. There are many brands that are more expensive, but this brand is just as good, if not better.	The tablets provide a good pump when they actually decide to stay tablets. They tend to seemingly break apart in the container, just leaving powder behind. It is at a great price, at least.
health_personal_care	B000N245Y2	I'd like to give it a review but no power adapter with cord and so on was included. I got a plug adapter for international use, but nothing to power the unit. I have no idea how good it is and am returning it.	Don't let the 1980's packaging fool you, this is an amazing little machine. The sound is robust, and the ability to dial in the mixture of rain and water effects is outstanding.Now... when will they release an App so I can use it on my phone at the office...	We've used Marpac machines before and they were excellent; but this Travel machine didn't make the grade. Sound not loud enough for us and the construction didn't seem any better than the $20 ones we've used. This was $50 +. We returned it to Amazon.	This product does not drown out sound but is a sleep conditioner. It was purchased for my grandaughter who is going on a mission trip to Africa (it takes batteries) and to college in NC. It is a perfect traveling size.	This machine is small enough to travel well. It only makes one type of sound (kind of like rain) so all you can adjust is the intensity and volume. It shorted out and would stop and start which wakes you up defeating the purpose. It is too expensive for having no sound selections and being cheaply made.	We have a full-size analog model of the Marpac Sleep Mate sound conditioner, and have used it for years at home, but it's too bulky to pack. This model is compact, and sounds pretty much like the original. There is no repeating 'loop' of sound to drive you crazy.	We've had this for about two months and use it in our baby's nursery. I like it so far. The sound fills the room well. There aren't a bunch of options in sound, but that doesn't matter at all to me. The unit is small and does the job well. I'd recommend it.	My husband and I use a white noise machine in our condo, and love it. When we traveled, we never felt we slept as well without that background noise. We have tried the free Apps on our phones, but they are not as good as this.	a good product, compares to the original very good, for the fraction of the size. very convenient when traveling or living in the dorm, since the space is an issue there. there was no power cord, so that should be kept in mind. much better than nose generating apps.	This sound machine is small, battery powered, and compact.  It does not come with a power adapter, so be prepared with batteries wherever you plan to use it.  There is only one sound programmed into the machine – a sound mixture of rain and water.  This is great to aid sleep, relaxation in the office, or nurseries.	This sound machine is the perfect size for traveling. It is quite compact, and it can be powered with the adapter or batteries. It offers a small variety of rain and other water effects, and will be loud enough for most people. If you have a larger room or a super noisy environment, the volume might not be high enough for you.
health_personal_care	B000YA8NYQ	This is rated the best pill for motion sickness. dramamine pills are really strong and can make you sleepy. you will also hear about ginger. the bad thing about ginger is if you really throw up its no going to be good, i mean tasting the ginger. hope this help everyone.	I have such severe motion sickness, that I can't even SLEEP on a ship! But I was able to enjoy my 5 day / 4 night cruise, as long as I left one of these in my mouth to dissolve. I even slept with one! I highly recommend this product.	I brought this along my 7 night cruise trip - works great even though I tend to forget taking it until I already feel the motion sickness. My cruise happened to meet some heavy showers and I felt no dizziness or sickness except the constant waving feeling:) Definitely will bring it along next time I go to cruise again or plan to ride roller coasters.	This is my favorite type of motion sick medicine. It doesn't make me drowsy and it works well. The chewable tablets don't taste too bad and I'd rather chew a tablet than swallow one whole anyway. Great product!	I've been taking this medicine since I was a little one and it works great! I get motion sickness so easily, but if I take one Bonine, I don't get sick! I can travel for hours in the car, ride all the looping, twisting, crazy rides at the amusement parks and not get sick! It's wonderful.	I stopped riding on roller coasters and other rides at most amusement parks until I started taking the BONINE tablets. Works well for me and I take it in the morning about an hour before going on any ride and I have been able to enjoy the rides with my kids!! No more nausea and headache!!!	Product worked the very way it was intended. We were on a cruise that had high seas and because we were unable to use the patches that go behind the ear, we used this as an alternative. It worked great, no problems.	Husband and I went on week long live-aboard scuba trip. I could not have had a good time without these. THANK GOD.. it was a wonderful trip, and I did not get sea-sick at all, in a full week never leaving the small yacht we dove from. Recommend!	Bonine tablets are an excellent choice for preventing motion sickness. They effectively prevent motion sickness from cars, boats, and amusement park rides. A bonus: the chewable tablets do not cause drowsiness.	This medicine works really well on cruises and for roller-coaster rides. You could take a week long trip on a boat and still not get sick. The tablets are chewable or can dissolve in the mouth,  and unlike Dramamine they don't cause drowsiness.	Bonine helps with motion sickness from roller coasters, water, and car travel. They do not make me sleepy. The chewable tablet is easy to take and it does not taste bad. I was able to enjoy a cruise recently because I had these tablets. They worked as advertised and helped me a lot with my motion sickness.
health_personal_care	B002BJU8YQ	I was unsure of replacing this battery from a backup power supply from Goodwill. But the price was right, the battery can in good condition, and worked as advertised. I'd say I'm totally happy with this item and will recommend it to anyone else looking for this type.	Was not the brand as advertised. Was Genesis and not Yuasa (perhaps the same manufacturer). Lasted for 2 years in my APC UPS. The plastic case is now bulging. I just ordered another Yuasa from a different company. Let's see what arrives.	We ordered this battery to replace the one that went bad in our home alarm system. It was a perfect match, works well, and arrived BEFORE the expected delivery date. The price was also a great deal! I would definitely buy from this seller again.	It seems that many of the buyers out there reports defective Dead On Arrival battery from various replacement purchases. This is the case with mine, as it does not hold a charge.Its going to cost me about the same just to return it to the seller.Wish there was better quality control	Simple to install as a direct drop-in replacement for the existing / failing battery. Wish there was a return for the dead cell to allow for proper recycling, but I found a local store that would take the dead one and do the right thing with it...	This battery is of good quality and holds a charge quite well. Alarm companies charge an arm and a leg for a battery that costs them only this much and are of similar specs. Save yourself a bunch of money and do this replacement yourself.This name brand is a name that we are all familiar with and can trust	Great value for a quality battery. Fast shipper and superb customer service. Purchased for a gate opener. Have had for only 3 weeks but so far, have met my needs and expectations. Would definitely recommend and purchase from this vendor again.	Works great. Great price. Bought it to replace the dead battery on my ups for my computer. The size appears to be a common size because it fit perfectly. Now I wish I swapped batteries on my old ups instead of filling up the land fill.Good product. Go for it.	This battery is a good replacement for old or failing batteries in a home alarm system or computer. The battery works well and is a really good value for the money, compared with other brands with similar specs. I was especially pleased with the fast shipping from the seller.	Save yourself the money and use this battery to replace your alarm system battery yourself. Calling the home alarm system company to replace the battery costs way mire than just doing this yourself. This battery holds a fantastic charge and replacement is not difficult at all.	This is a good battery that is easy to install and works as a replacement for failed batteries. The price is good and a much cheaper alternative to use as a replacement. While there are instances of DOA batteries, most experiences are positive. With a good price and easy installation this battery is recommended.
health_personal_care	B0039PH51K	Always consult with your doctor before purchasing any circulation product after surgery. I had ankle surgery and this product is useful for blood circulation in the foot. This increase in circulation has assisted with my ability to feel comfortable stepping down on the foot (only after doc said wait bearing was okay). I use it sitting down barefoot.	I really like the Acupressure Mat. I usually toss and turn a lot when I sleep, now I use this before I go to bed and it helps relax my body so that I can sleep more sound without all the tossing and turning.	I used the mat the first night after it arrived and every-other night since. After 2 ten minute sessions, I am sold. I have slept much better at night - I think it puts me in a more relaxed state, making it easier to fall asleep. A rather inexpensive option to relieving tension in my neck, upper back and shoulders.	This is the best thing! you can use socks if your feet are tender to walk on it or bare foot if you can take it. I use it every morning to walk across to jump start my body. when I think about it I will lay on it, it feels wonderful.	I love these spike mats and have recommended them to everyone that has had any kind of body ache. its great to lay on to relax you after a long day at work. Helps with pain in my back and pain in my legs. Its not a cure, but it sure helps with the healing process.	I wish I hadn't purchased this item. I just can't get use to it, it's not comfortable. I have not seen any benefits from using it but that could be because I don't relax or use it for long enough.	I run an alternative health center and use Acupressure pin mats from different sources to treat my patients, but this product is the patients choice, they are asking allways for this mat against other brands so I changed all of them for Britta, moreover the S & H was outstanding and really fast.	I ordered this acupressure mat to see if it would help relieve my back pain and at first it seemed like it wasn't doing much, but once you use it for a second or third time you can feel the pain relief and it also helps you relax. I use it almost everyday now and it really helps. I recommed this product and this seller.	The Acupressure mat is great for helping to relax. It takes a little bit of time to try it but once it works it works well. The mat helps with pain and pressure and is great to lay on, it is great for falling asleep on. Also it is great for blood circulation and for walking on bare feet.	These acupressure mats are used to increase circulation and reduce body aches and pains and are most effective when you can fully relax. Consistence is key to receive the full, relaxing benefits of the product.  However, if you are using this product after surgery it is responsible to always consult with your physician to ensure it is right for your situation.	This acupressure mat can help ease aches and tension, increase blood circulation to extremities, and aid in general relaxation and restfulness. It can also assist in healing, as it reduces movement while sleeping. However, it takes some getting used to, and being unable to relax while using it will make it ineffective.
health_personal_care	B003HT9W32	I bought this monitor as a newcomer to heart rate monitors. It is easy to use right out of the box and makes working out more enjoyable - you can make sure that you are working hard enough to improve, but not too hard. Very good value.	It's my first heart rate monitor. Very useful. I always run with it to control my pace. The problem is when I run more then 1 hour because I don't see the seconds as it has only 4 digits on the display.	Extremely easy to use, only one button. Seems to be fairly accurate. Has a backlight and can beep to warn you if you fall out of a target heart range that is completely programmable. However, the battery is not replaceable and the screen scratches easily.	I was disapointed to find the booklet with it didn't help with any instructions on use. But after checking the manual on the internet I was able to set it up and use it. It is much easier than others I have purchased. This is what I was looking for. Ease of use.	This is a good monitor if you have no need for the fancy training models. Beginner or non-competitive runners should stick to basic types like this. The Polar monitors I have had like this are well-made and easy to use and this is no exception. I am coming off a long layoff and plan to use this to work back into shape without risking overtraining.	If you're looking for just a heart rate monitor (it is waterproof and good for swimming) then this is for you. There aren't any bells and whistles at all. Straight forward, heart rate, time of exercise and that's it. The log only stores your last workouts data, you need to record it before you start another session.	This was very well-rated on consumer reports. I really like that you can plug in your target heart rate, and it has an audible alert to let you know when you're there. The display is easy to read and it's light-weight.	I ordered and Polar FT2 and it was confirmed after the order was processed. When I got the email for confirmation, it said FT1. They did the old bait and switch on me! I immediately returned it and very upset with the order after going through a long process of doing research for a HRM. Very dissatisfied!	very good heart monitor if you don't need advanced features, that would be used mainly by professionals.  very easy use. the drawbacks are, bad or no included manual, but manual is accessible on the internet. and only four digits on the display, so if you run more than an hour that could be an issue. overall recommended	This heart rate monitor is very user friendly for beginners.  Very easy to use straight out of the box. However, this product comes with an instruction booklet and internet instructions if you need help with initial set up. You can program your target heart rate and there is an audible beep when you are in or fall out of target range. Very easy to read display which can also has a backlight. The only drawback is the log will only store the last workout data.  Overall a very nice beginner heart rate monitor.	This is a good monitor, it is easy to use and well-made. The product is for you, if you are in need of a heart rate monitor. It is fairly accurate and warns you should in case you fall out of a target heart range. The battery is not replaceable and screen easily scratches.
health_personal_care	B004OQQLTU	Regretfully the package arrived in a plastic bag with a note on it telling us that the Post Office cares. The bottle had been completely crushed in bag it was sent in, so we never got to use it.The bag of liquid did smell great though!!!	I tried this on both a cotton t-shirt, and a polyester dress shirt, and it worked quite well, and very quick; almost effortless. Just spray it on, and smooth it with your fingers.The product says it can be used in the place of starch, but my wife tried it when ironing, and it didn't help at all.	i WOULD NOT RISK BUYING THIS ITEM. WAS DELIVERED TODAY. THE PACKAGE WAS COMPLETELY SOAKED AND THERE WAS NOTHING IN ANY SPRAY BOTTLE. I WILL BE ASKING FOR FULL REFUND.Amazon gave me a full credit when I chatted with them. I can't review since I didn't get any to try.	I really do not like to iron. I still have a scar from my last attempt. I love this product. I just spray onto my cotton shirt and smooth, then allow to dry about 30-60 minutes. There is an obvious reduction in wrinkles. No, it is not perfect, but it is presentable.	My wife and I tried this on a few items but it didn't work that great. I still have a lot of the bottle left so I'll keep on trying, but if we want it done right we still turn to the iron first. I do, however, really like how it takes away the static electricity buildup.	I love this stuff. It works on every types of clothing from jeans to tshirts and dress shirts. Spray a little on an work the wrinkle out with your hand! Just don't overspray. We take this on vacation so we don't have to waster our time ironing!	Woohoo what a great product. A few sprays and the wrinkles disappear from your teeshirts and dress shirts. It has a little trouble with clothing like dress pants and also it didn't work on removing wrinkles from my curtains. That said, this baby has saved me hours of ironing, and I'm super happy with this purchase.	This is a wonderful wrinkle release product. Just spray it on your fabric, any fabric smooth the product in with hands smoothing out wrinkles and let dry. Goodbye iron. I will definitely take it on my next vacation. It removes wrinkles and makes clothes smell fresh, I love it.	While it's not full proof, this spray is great at reducing the number of wrinkles in cotton and polyester materials. It's less effective on thicker materials. It's quick and easy to use, and it has a nice scent. It's a good thing to bring on vacation to freshen up packed clothes. Just be aware, the bottle is prone to leaking!	This is an awesome wrinkle release product, with a nice aroma. When applied, wrinkles disappear from your clothes. The package arrived in a bad condition, it's not perfect, but quite presentable. I love it.	When my bottle arrived, it had leaked a bit in the bag, but I still had about 3/4 to use. It smells amazing! I have always really hated ironing, so it's a good substitute for that, but only on my shirts. Any work pants that have wrinkles, I still have to turn on the iron. However, it really seems to reduce static when ironing, so it's still handy that way! Overall it's not as great as advertised, but it's still pretty useful. Order with caution though, leakage seems to be a common occurrence.
health_personal_care	B004U3Y9FU	These are a good value, but they're NOT burp-less. They tend to make me burp for up to an hour or two after taking them. I don't like fish, so I was terrified of fish burps, but they're actually not terrible and don't taste very 'fishy.'	Well, I've taken the first softgel capsule and given it enough time now and I can say it is, indeed, truly burp-less, unlike certain other fish oil products I've tried that shall remain nameless. If I pass away due to coronary disease, I'll consider lowering my rating of it but I'll still have appreciated its burp-lessness.	i've tried the nature made original Fish Oil before and i didn't like the fishy smell and sometimes bad burp after taste... But this Burp-less version is really better as i haven't burped and it has no fishy smell... I'm switching to this one permanently..	My husband takes 4 per day - I take 2. The price on Subcribe & Save is good. The product is consistant high quality, delivered same time each month and I don't have to go to the store to find the shelf empty. Product is worth the purchase. I know I will get the same product every month and its a good product	I couldn't handle the burping up of fish smell that other fish oil gels came with. And preferred not to use the liquid version. This gel is great. I been using it for months now--and not one burp!:)	If you are like me I like sushi but I couldnt stand the constant taste of it when I was taking regular fish oil and krill oil pills, this is why I stopped taking them. the directions said to drink a lot of water when taking them and I did but it didnt matter. I love this fish oil it does what it says..	I have been using Nature Made products for years. I feel Amazon offers them at a great price. These Fish Oil caps are the burp less variety which I would recommend to others if you take Fish Oil daily as I do. I would order them again. Also received them within a few days.	For anyone like myself who uses Omega 3 Fish oil on a regular basis, I recommend this product. This is the burp-less version which leaves no after taste in your mouth and is easily swallowed with a small amount of liquid. Stay heart healthy and take Omega 3 daily.	These soft gel capsule are not like ordinary Fish Oil capsules. If you do not like the fish oil smell in your burps these soft gels are perfect fit. This is burp-less version and will not bother your breathing with any smell or any burps. The price is definitely worth the quality of the product.	Using the Omega 3 Fish oil tablets will  give you a great blueprint for better health. Imagine not having to take the medicine and then burping afterwards, this burp- less version does this.   I have it on auto ship and love not ever missing a dose or having to look for it in the stores.	I found this fish oil very good, and i don't like fish. the burps are present but less than other fish oil products. soft gel structure doesn't leave fishy aftertaste. I am pleased with the product.
health_personal_care	B005H86LZ8	What else can be said..... this product is revolutionary. I cannot believe something so simple could be so effective and I wonder why I didn't see this myself! Kudos to the inventor. This magnet is strong and putting your glasses through the space while working is easy and just as easy to retrieve them when needed. Necessity is the mother of invention....	I saw this product on SHARK TANK and wanted it then. When I ordered it and tried it I was very impressed. The magnet is super strong and you can place it anywhere on your clothing. I bought 2 and will order more for Christmas gifts.Ellen	I wish I could use this, but my cardilogist said no.... even though I have a fairly new, high-fangled pacemaker. He doesn't have any problem with me having a cell phone in my shirt pocket, but said this magnet is just too powerful.	These little guys are amazing,, the magnetic is very strong,, your glasses will not fall out when bending over.. yeah maybe a crystal does fall out so what,, just glue it back in and it stays,, you'll always know where your glasses are,, love mine	I like it, keeps the glasses handy but when you bend over, they can fall out. So good idea, but has its limits. Perhaps if it didn't stick out as far, that would hold the glasses tighter.	ReadeRest Eye-Glass Holder-Magnet broke off after one week and I have no phone number to call the company. For the week I had it, it worked fine on my shirt but one of the front round magnets separted from the glass holding piece. A piece of junk!	Fantastic product! Ive had to order more now that ive shown to everyone. They all want one. Can be placed anywhere on your clothing and blends right in. Had people think it was part of the clothing. great gift / stocking stuffer	Great Product! Very Strong Magnet that works in holding and keeping your glasses secure. Well worth the price that I paid for it... First showing of this product was on 'Shark Tank' and it has lived up to expectations!	This product is innovative and works! It keeps your glasses with you and the strong magnet lasts. Everyone that I've shown this to decides that they need one too. The only problems are that the small pieces can occasionally fall off, and the glasses don't always stay if you bend over. Otherwise, this is a great product that is especially useful if you tend to misplace your glasses.	This lived up to expectations after the product was featured on Shark Tank. The magnet is very strong, and will work anywhere on clothing. Glasses won't slip or fall. However, those with pacemakers should avoid due to the strong magnet. Overall, recommend.	These magnetic eyeware retainers attach firmly to your clothes and keep your glasses within reach when you're not wearing them. Though they normally keep a strong grip, it is possible in some circumstances for your glasses to fall out. Also, I am unsure if the product will last very long.
health_personal_care	B005JS7KME	Got these for my 9-year-old who has really bad foot odor. I really had little confidence that these would work but needed to try something- ANYTHING- to help. And lo and behold they actually work. So well that I ordered another set for a second pair of shoes.	I love this product... 100% natural AND eliminates foot odor! While it appeared to be smaller than my 8.5 shoes, the insole fits perfectly into heels, boots, flats and running shoes. Very impressed! It has worked wonders so far! Can't wait to put this product to test this summer!	I have thick peeling, itchy skin on the bottom of one foot. I had tried everything to get rid of it. The final trick were these inserts along with slathering coconut oil mixed with athletes foot oil & oregano oil two times a day. FINALLY, normal soft feet!	The insoles fit comfortably into my shoes. I love that they are discreet and thin. I no longer have to worry about foot odor or about my shoes stinking. I definitely can see where my shoes will have a longer life by using these insoles.	Product is OK. It doesn't seem to work as well for me as was advertised. It does serve to keep your show a little dryer, but doesn't seem to work all day for me. I wouldn't recommend it as there are other options that do the same but cost less.Ok	Im sure if I were to put them in my tennis shoes they would probably fit perfectly. I am wearing them in my croc I have to wear for work. Thay are to thin width wise to really make a difference bc they tend to slide around.	This is a fantastic product that I would recommend to anyone who wants their feet to feel cooler, more comfortable, less sweaty and ultimately less smelly! They are so effective I use them in several pairs of shoes. I'm a very happy customer, thanks so much Zederna!	These insoles are so thin that I can even wear them in my pumps. They look SO much nicer than odor-eaters and work way better too. I highly recommend them. I accidentally ordered a men's 9 instead of a women's 9. It was huge but very easy to trim down with scissors. Enjoy!	This is an excellent product! Just as advertised, it eliminates foot odor and on top of that the insole is so thin it can be used in multiple types of shoes including heels. Very comfortable and well worth the price to have soft odor free feet after wearing shoes!	While they are a little thin which can be an issue, the Insoles work really well at keeping odor away and fits really well in most shoes. While cheaper ones do exist on the market, these ones have been great at battling the issues i had before using these insoles.	These odor-absorbing insoles work very well! The thin insoles fit well into many kinds of footwear and they are also easy to trim down if they are too large. They help to absorb odor and wetness all day. , and may even extend the life of my shoes.
health_personal_care	B006ZO110I	I've been using this for about two years and refilled twice. The only thing is I didn't pay attention that this one has a wand which I don't need since I have one and it is still in very good shape. I was looking for just refills. But in any way it's easy to use and works well for us.	I love these cleaners. They are easy to use and do a great job. Some people have commented they wish they had more cleaning agent, but I think they have more than enough and often use one to clean two toilets.	I love these - most practical bathroom item created - but what is going on??? Chlorox customer service advised they have discontinued! What a huge disappointment after throwing away the old brushes!!!!!!!!!!!!!!!!	These are great because they are sanitary (unlike the scrubbers that get reused everytime). I use these for one cleaning, then throw away (without having to touch anything!) Good scrubbing action, and gets the toilet good and clean.	These are great buys. They are smaller than the regular size but well big enough to clean the toilet, much more efficient, I always felt wasting when use the regular ones and now with these, work great and well worth the money.	I have been using these for a long time, what I like about them is they are disposable and you do not have to look at a stained toilet bowl brush in the corner. Clorox toilet bowl cleaners do a very nice job.	i live in a condo and only have 1 toilet that doesn't have to be cleaned every week. so this is perfect. no clutter next to the toilet with unsightly brushes and throwing the tip away after each makes cleaning the bathroom much more palatable.	Who wants to stick their hand in a toilet? Not I! I love the wand and the refills are wonderful. NO touching required, and they scrub very well! My toilet bowl is gleaming after using these!! I'll never use anything else.	I love these cleaners, it does a great job and it's easy to use. I like that they are disposable. They scrub very well, no touching required and the refills are wonderful. It is well worth the money.	I love using these for cleaning my toilet they are easy to use, work really well and very good for scrubbing. Once used up you can dispose off it easily, does the job very well, good buy.	amazing product, single use toilet cleaners do a great job. they keep toilet sanitary and cleaning process is mess free. a lot better than reusable brushes. But the might be discontinued, so stock up while you still can. would not want to use anything else after i tried this product.
health_personal_care	B008Z8W714	I didn't know what to expect when I ordered this, but I am pleasantly pleased. The unit fits perfectly into my Zippo case, and is easy to fill and use. Once in a while it won't light but if you blow into the flame area it will work the next try.	I think Zippo over charges and I wanted to try off brand. I must say I have been pleasantly surprised and my wallet thanks me. Don't get me wrong I love classic Zippo lighters however butane torches are clean burning and are great for EDC since they have almost zero odor. The torch also adjusts very nicely so you can fine tune your preference.	got for a christmas gift and i cant say how awsome this insert is i love that the fuel wont just evaporate the flames a bit big at first and had to urn screw as how the little lever wouldnt go over far enough but again no biggy awsome product i challenge you to blow this thing out	i bought this product expecting it to last about a week, that was almost a year ago. i want to share just the facts: it plastic so don't go beating it aroundits a little small so some tape is needed to build it up and hold it in placeif you clean it right it will last for a long time	I like carrying my classic Zippo and not tainting my cigars with lighter fluid. Much cheaper to get a Zippo and this insert than to buy a Zippo Blu. I also prefer the electric ignition to the flint wheel on the Zippo Blu.	I love the old style Zippo but was having difficulty with the standard fluid and carrying the lighter around in my pocket. This made it very convenient and it's a cool 'novelty' item. I still keep most of my Zippos original (standard insert), but it's cool to have a few of these with the 'butane' conversion kit...	It did not fit properly. I then removed it and re-inserted original Zippo insert. To my dismay, cap of Zippo no longer closed properly. (Apparently, attempting to get the Thunderbird insert into the Zippo and close the cap caused the hinge to deform, rendering the Zippo unusable). Disappointing, to say the least!	Thank God I found this. It works on Butane, and it will hold fuel longer than a week. Stupid Zippo, with their flints, and their packing, and their wicks. They make a version of this with a flint, do not buy that one, buy this one. It works great. Stay away form Z-plus.	Great insert for the price, works well with my Zippo case. It uses butane, which is cleaner burning as well as convenient. Thunderbird is a fantastic alternative to the more pricey Zippo inserts. It holds a big flame, too, and it's easily adjustable.	This butane conversion allows for the case of a classic Zippo to clean burning butane lighter.  It allows for flame height adjustments and holds its flame well.  It is a durable and reliable product that holds up well to wear and use. While this is not a licensed Zippo product it is important to note that its fit is not guaranteed.	When I ordered this, I didn't know what to expect. I'm pleasantly surprised. It's plastic, but very convenient and the unit fits very well into my Zippo case. You can fine tune your preference as the torch adjusts very nicely. It works great. I also had issues with closing the cap of Zippo.
health_personal_care	B00GW5NX88	Immediately curbed my RLS. Feels great to get some sleep! Also has produced a noticeable improvement in my girlfriends mood over the last week. Cant recommend this stuff enough. Many people are deficient in Magnesium these days which can cause a whole host of problems. This pure product is definetly the most affordable and effective way to supplement magnesium daily.	It is a very good dissolving powder, i noticed that I feel much more calm and rested since using a teaspoon a day for the last 2 days... I cant give it 5 stars because of the short time Ive been taking it, but I will update this review in about a week.	I use this in conjunction with N-Acetyl L-Cysteine and TUDCA for the liver, but it has been GREAT for my arthritis! I definitely will continue to use this product. I currently take 3327 mg x d, so it is reasonably priced. Again, great product!	I purchased this to put in my Soylent mix, and I couldn't be happier. Like other supplements I've ordered from this company, the product is well shipped and the resealable bag is easy to store. I also like how concentrated it is, and how little I need to use to supplement my diet.Couldn't be happier.	I have been taking Magnesium supplements for a number of years. Magnesium Citrate seems to work best for me, and I like being able to customize my own dosage. No fillers, and no artificial flavoring, excellent packaging, and a quality product.	I am not pleased with this product. I ordered this because it was the same ingredient in a similar product, 'CALM' magnesium citrate powder. However, this product is not what I expected. It does not taste or fizz like the CALM powder. This was an attempt to order in bulk and save money, but I failed with this one.	I like this product, but not sure how it's as strong as it says it is. I have noticed that I have better results from the Calms magnesium than taking double the dose of this product. I don't get the upset stomach from this like what's common for a citrate form, so maybe it's being absorbed better.	The BulkSupplements Pure Magnesium Citrate Powder dissolves easily in liquid and works especially great in my natural smoothies that I mix in a blender, and can also work great with juices. A much better deal than magnesium citrate in liquid solution form, especially the 1Kg bag.	this magnesium supplement is very good for the money. helps to improve the mood, to make sleep better. the price is a better deal than the competitor products. especially if you buy in bulk. one thing, it does not taste like a CALM product, so you should keep that in mind. recommended.	This product has been helpful for my everyday aches and pains. I found that I can easily mix it into my morning smoothies, juice or even plain almond milk without any weird taste or fizzing. The product came very well packaged and I love the resealable bag for easy storage.All in all a great product.	The BulkSupplements Pure Magnesium Citrate Powder is a unique product in its own right. as it does dissolve well, it has a lot of health benefits such as calming down , arthritis. as it comes in a liuid form i prefer the powder for some weird reason. With it being so affordable, ordering this in a large amount is preferred for me and lastly with it being so  concentrated it can last for a long time
home_kitchen	B00006IUVM	I had an almost identical steamer from Black & Decker purchased around 1985. The lid on that one finally broke and I've been looking for one like it for 2 years. Nice to see a good design hasn't been changed. Love the steamer!	I bought this one as a replacement for an old one I had. We cook with it every day and love it! It is the perfect size for our family. Although the picture shows it with a clear lid, the one I received in the mail had a white lid.	I love this steamer. Everyone in my family now has one because they are so great. It is easy to use and easy to clean. I love using it to make rice - no more cleaning up boiled-over rice from the stove! It also makes corn on the cob and boiled eggs hassle free.	THIS IS MY SECOND ONE OF THESE STEAMERS. I USED THE FIRST ONE ALMOST DAILY FOR OVER 5 YEARS. I LOVE THE VERSITILITY OF THIS ITEM. MAKES EXCELLENT STEAMED SHRIMP, THE RICE IS PERFECT EVERY TIME, VEGETABLES TASTE GREAT. JUST A USEFUL ITEM TO HAVE IN THE KITCHEN.	I love this steamer. I use it to steam all kinds of vegetables and new potatoes. I really like the larger basket and the screen where you can put herbs or spices to flavor what you are cooking. I highly recommend it.	Sometimes I use the steamer for just one vegetable, or for rice, but it's really nice to have the separate basket when I want to steam two separate vegetables at the same time. I've been very pleased with the steamer and have used it several times already. The instruction book in helpful too. Thank you.	boiling broccoli always adds a ton of water and makes it super soggy, but this is the best way to cook broccoli (and other things of course...) I would definately recommend this product. The only downfall is that it's pretty big and we have NO couter space, so it makes it difficult to store it and make room for it.	This is our second B / D steamer. The first served us well for years before the plexiglass bowl cracked and finally broke. It was impossible to find a replacement in any major chain stores. Lots of rice steamers but no small in size vegetable steamers. Amazon came through again. Thanks Jeff!	This kitchen steamer is based on a classic design, works very well and is convenient to use. It can steam a variety of foods, from vegetables and starches, to seafood and eggs. It's rather large, which can be an issue if your counter space is limited. Overall, highly recommended.	This steamer is an excellent product. It does wonderful when cooking rice, boiling eggs, steaming vegetables and more! It makes clean up a breeze and even has a handy screen for putting seasoning in what your cooking. Definitley a nice addition to any kitchen!	This is a very nice and roomy steamer.  It has plenty of space to steam multiple items or even just one.  It is on the larger side so it is hard to store when not in use.  All the food that is steamed in it comes out perfect and clean up is easy.  i would recommend this to anyone.
home_kitchen	B0000CCY1S	I bought the Kiwi pro slicer, was cheaper and worked 100 times better then the OXO brand. Would not buy this brand again. When slicing it leaves all the sliced on the papaya and you can't contentiously keep slicing because it will fill up with papaya and stop slicing.	I am not excited about this peeler and wish I had found an easier tool. I have julienned my fingers using it - very sharp just like their other peelers which I have and love. It is difficult to use on carrots without injuring my fingers, maybe I just can't get the hang of it!	This is my 3rd purchase of julienne peelers the 1st 2 didn't work \u2026 waste of money. This one is the best ever! I have been making zucchini noodles and so many other things! Try this recipe I made! [...]	This julienne peeler works fantastic! I like the shield, I had to be very careful with my other on in the drawer to not get cut reaching for something. It is so much easier to handle with this grip and the blade stays in place. I would buy this product again.	This little guy performs really well and is comfortable to handle for long periods. The blade guard is a little weird in how it pivots, so it's kind of difficult to clean. My guard actually broke off, so I just left it off. The blades on this thing are quite sharp! So be careful if the same happens to you.	The Oxo Good Grips Julienne peeler is a great gadget. I use it to Julienne zucchini and eggplant. Zucchini Julienned and sauteed quickly with EVOO, garlic powder, sea salt and fresh ground pepper is a terrific side dish. Even people who do not like zucchini will eat this.	It's easy to use and clean. It's a good price and does exactly what I wanted. I bought it to make julienne veggies carrots, zucchini noodles. It makes shorter pieces than a big fancy spiralizer, but that's good for me.	Strong and it works. I made zucchini noodles with this handy little device and now it looks like I'll be making this more often.Julienne the noodles and lightly salt them while the noodles are drying, make whatever sauce you are going to pour over them. The heat from the sauce should cook the noodles to a perfect al dente.	This is a nice little julienne peeler, it does a fantastic job when making zucchini noodles or slicing carrots. It is not as effective for fruit, which gets stuck and makes it hard to keep slicing. It's VERY sharp, watch your fingers! Overall, this Oxo has a comfortable grip and is a great deal.	The Oxo Good Grips Julienne peeler is very handy, comfortable, and works great. It's a fair price and cuts well. But it's very sharp, so be careful when handling it. You may have to stop slicing occasionally to clear out the blade if the veggies get stuck, but overall, it's very easy to use and to clean.	while there are some products that may be cheaper and seem like they might work better short term, but the Oxo Good Grips Julienne peeler is a great tool in the kitchen as is durable for the long haul.. while it is extremely sharp, the shield provide excellent safety and support for your hand. All in all this is an excellent assistance to using a knife. Buy this soon
home_kitchen	B0002U34HY	We've used these filters in our DustBuster for several years. With a little care, such as occasionally blowing it out with air or tapping on sidewalk, they have very long life. Seem to catch everything from grit, to dog hair, to fine ashes without letting much blow through exhaust. Getting harder to find at local stores, so I bought two.	This is the wrong filter if you are buying the CHV1510 Hand Vacuum. Amazon pairs it up together and it SAYS it works with all 'cyclonic hand vacs,' but it doesn't. You need the VF110 for the CHV1510. Amazon WRONG. Product Description WRONG. Me wrong for not reading the reviews first.	Instead of having to buy an all new Dustbuster just because mine is older and the filters aren't in stock anywhere didn't mean I had to updrage & pay for a newer one. After having found the filters here, I buy them and they work extremely well. Very satisfied.	I bought this to replace my tired and dirty filter. After I received it, I realized that there was nothing wrong with the one I already had. (They are washable.) However it helps to have two, so you can change the filter quickly when necessary and not take time to wash the first one.	This item list listed with the vacuum -- 'frequently bought together' with the Black & Decker CHV9608 9.6 Volt Cyclonic-Action Cordless DustBuster BUT this filter does NOT fit! Argh! Corrections are needed in the 'frequently bought together' section, and the correct filter needs to be listed.	I bought these filters because it said they are often bought with the vaccum I got. Recently, I went to put them in the vaccum and discovered they do not fit. To boot, I missed the window to get a refund. Rip off!	I bought the cordless Cyclonic DustBuster CHV1408. The correct filter for the DustBuster CHV1408 is Replacement Filter VF08. In the 'Frequently Bought Together' section at Amazon, both the VF100 replacement filter and the VF08 replacement filter are listed. The VF100 replacement filter WILL NOT fit the CHV1408.	I was disappointed to discover that the filter does not fit the Black and Decker Dustbuster I own. There are nubs around the top that prevent it from working. I have not been able by number or description to locate the proper filter or Amazon or anywhere else. This is very disappointing as I purchased the vacuum on Amazon.	Buying a new dustbuster is unnecessary when in reality just cleaning or replacing the filters will do the job just fine. Amazon also provides added risk by recommending dustbusters that don't fit with certain filters.	I bought these because I know that these filters are the ones I need. I've bought them before, but Amazon repeatedly tells me that I need a different filter. I think their Bought Together section is messed up, so don't buy this filter just because Amazon says to. Anyways, these filters have always worked well for me.	"Before purchasing this product, I highly suggest checking your vaccumn to see what type of filters will fit. Amazon lists this product with several cyclone vaccumns under the ""commonly purchased together"" section and that is not correct. This filter wilk not work in just any cyclone vaccumn. If this fliter actually fits in your vaccumn, its a great product and will last a long time if you take care of it and rinse it off occassionally."
home_kitchen	B000COQT0Y	I spent an hour looking for a solar system poster that included Pluto. My son insists it is unfair that Pluto was 'fired'. It includes information on conditions, atmosphere, diameter, and the duration of each planets 'day' and 'year'. It covered all the basic information we needed, and it is beautiful.	Pretty happy with the poster for something to teach my son when he grows up about just how small our world actually is compared to the other planets that are out there.Overall good quality and looks pretty good up on the wall.Big enough to catch someones eye and clear enough to tell which planet is which.	This poster is a few years out of date - still lists Pluto as a planet - but man, the artwork on it is awesome. I also love the inset map that shows the planets' sizes to scale. It's probably not good for a classroom due to its age, but for a bedroom or general decoration, it's great.	My son said 'Wow, this is great!' He's only 4 years but he's enjoying learning about the solar system. Each planet has an informative summary. Great service! Will be framing the poster for his room. Love it!!	Its a great poster! Bought at a huge discount. Only thing is I thought the description said laminated. It was not, its a standard poster. But its perfect for what I needed it for. Now I just have to get a frame for it: D	I could not have been more disappointed in my purchase! The picture and size was perfect but there were so many wrinkles it looked terrible. I took it to a professional framer and even using there equipment the wrinkles remained. When I bought the poster it was supposed to be brand new. I was really ripped off and may never order from Amazon again.	It's a bit dated, and if your not sitting directly by it, it's a bit hard to read. The poster is nice though. We didn't get a frame just hung it on the wall for homeschooling, we like it a lot!	The item arrived on time and my son loves it. It's posted on the side wall next to his bed. He looks at it all the time. The picture quality is not perfect but for the price it's okay.	The picture size is perfect, and the quality is great. It's a wonderful tool for teaching a child about the solar system. There is an educational summary for every planet. However, it is slightly dated since Pluto is still included, but you can just tell your child Pluto retired from its position as a planet. It's also not laminated, but we put it in a frame and it looks really nice on the wall.	This poster is great for teaching children about the solar system. It is informative and easy to understand. It does not come with a frame. The quality is not the best and may be difficult to read from far away. Overall, I recommend the poster despite the quality because the price is very low.	The poster is a little outdated because it still lists Pluto as a planet, but it is a beautiful poster. There are some concerns regarding the quality of the shipping as there was the issue of it not being laminated and also having wrinkles.
home_kitchen	B000N6MI7E	These magnets are definitely not strong enough to be worthwhile, even for light objects. Try the ones rated for 25 lbs... even though that's probably overkill for your needs, at least you'll KNOW that they're adequate for any task.	These compact magnets sound too good to be true and do actually look nice in-person, but they don't hold the weight. I wanted to hang hot mits on my fridge, but it took some finagling to get it to stay and I could only put one mit per hook.	I purchased these hooks specifically for the purpose of hanging potholders on the magnetic fridge. They work but you have to gently hang them to prevent the hooks from sliding down. They may, however, work better on other magnetized surfaces. They are tiny and cute but I would not recommend using them as refrigerator magnets.	I purchased the set some years ago and loved how strong the magnets used on the hooks were. I ordered more last week and discovered that the magnets are now 1 / 4 the size on the previous version. The magnets are not at all as strong, and I am very disappointed.	The actual magnets are + / - 1 / 4 'in diameter, not nearly large enough to hang most things. Did not work for my 6 keys plus a car fob.The hooks look good though. That said, I am sending them back.	for the size of the hanger, it has a very low magnet.doesn't hold too much - not even a small kithen towel. might hold a small keychain... had to cannibalize 3 out of the 5 to make 2 hold some weight.	The magnets are very strong in terms of pulling them off the metal surface.Unfortunately, they did not work well for my purpose: hanging a picture frame. My frame is an 8x11 docuement with a simple frame, but it takes three magnets together to hold it up without sliding downwards.	These are tiny, and couldn't hold anything more than keys. They have a diameter of about 3 / 4 of an inch. I wanted to put aprons on them, but they are not big enough, nor strong enough. They have a micro sized magnet on the back that is strong for its tiny appearance.	These hooks look good but looking good is about all they are good for. The magnets on these are tiny (about 1/4 of an inch) and they do not hold much of anything. If you are lucky they might hold a key chain but only if it has one or two keys on it and you have to hang it on the hook gently. These hooks can hardly even hold a pot holder. Definitely would not recommend this product if you are actually trying to hang something on them.	These hooks are decent for hanging up very small things. Common household essentials such as oven mittens or kitchen towels are possible to hang up, but give a hassle with the hook sliding down. The magnets attach to the hooks are too small to handle many things, but are pretty strong for it's size.	These magnets are not strong enough to hold the kids of things I might use a magnetic hook to hold, such as keys, oven mitts, or picture frames. I had to use several at a time to hold up even light objects. Otherwise, the objects tend to slide down the fridge.
home_kitchen	B001EQJ5AU	It was easy to put together and looks great. However, when the item was shipped to me, one of the backs of the chairs was broken. I just fixed it myself with wood glue. Its not even visible now. The rest of it was in perfect condition.	The table and chairs are very nice but not quite the color I expected (but I am getting used to it). Table and chairs delivered by the carrier right on time and with no damage. Very easy to assemble, but very difficult to get out of the box it was so well protected.	This table was super easy to put together. The table and chairs are solid and sturdy! The seats are very comfortable. The table is the perfect size for our not so big kitchen. We are very pleased with this purchase.	Moved to smaller living quarters and this just fits the bill. Color is perfect and it was easy to assemble. One fault to find is that the top scratches easily. It even came with a scratch. Other than that it is fine.	I love my new dining room set. The set is very sturdy, the walnut finish is a nice color.This set is great for a small area, kitchen nook.Would not recommend for a large eating area.Table is small and so are the chairs.Yet strong enough to hold big boys and girls, thumps up, great price, packed well, arrived in a timely matter.	It fits perfectly in the kitchen at the office. My staff assembled it without any delay. Everyone loves the dining set and they can't believe I ordered it on-line. I made the measurements and made sure of the dimensions of the room and the dining set and it's a perfect fit.	I received this table and chairs completely damaged. The customer service experience with this company was terrible. In my opinion, this set is cheap and overpriced. It's not durable and not worth the money. Don't waste your time.	The box looked like it had been opened, and then re-taped for resell. One of the chairs was broken, and the broken piece was nowhere close to the originating piece. Possibly other pieces damaged too, though didn't bother looking, instead just re-taped it back up to be sent back. I hope they don't just resell it to someone else.	Good deal on these tables and chairs! May come in separate packages but they will be well protected. Color may vary from what you see on the website so be aware. Easy assembly. Seems durable enough. Great option for a small living space.	The dinning room set is very sturdy, seats are very comfortable and has a nice color. Great for small area, but I will not advice usage for a large eating area. It looks great and it is easy to put together. The top scratches easily. It was delivered on time and I'm pleased with the purchase.	the product is very easy to assemble. the size and colors are nice, fit in a small room. the major drawback of the product is that it often comes damaged, probably when shipping. Scratches, broken parts, even completely unusable sets are common.
home_kitchen	B001GCV0FK	This teapot works well for me, sometimes I wish it had a whistle. The color appears as shown. Remember to use it on low / medium heat. At first the top is a little difficult to remove but now it works well.	As a tea pot it works fine but the handle is plastic & the cover has repainted & chipped paint at the base of the knob.I am not happy with the product but because of my health & price, I did not send it back.	It's lovely. NO cracking or loss of enamel. It is just the right color. Sadly it is a little smaller than I expected (smaller than the average tea kettle) makes for small batches of tea. Quite happy with it though.	Be warned - the color of this cute little kettle as depicted in this ad is not at all what arrives when you order it. It's more of a medium, dusty sky blue. Not in any way 'turquoise.'	The color is great. Just what I wanted for my kitchen Devore. One thing, I rated 4 stars because I find it difficult to open the lid... it's really tough. It's tight. After a few day it has gotten better. I think it'll keep getting easier. Besides that one flaw I like it.	The kettle is beautiful, but within 5 uses the handle started melting. Apparently the handle is plastic and cannot withstand hot temperatures, which is unfortunate for a product that must hold boiling water. You can buy this kettle if you don't plan on using it. You've been warned!!	Perfect for our seafront condo in Florida style - bought all our kitchen accessories to go with it.No problems, but I do intend to drain all the water out after using and not let any sit overnight in the pot to prevent rust.	I ordered this as a gift because the color is shown as a light turquoise, which I wanted. The color is actually a very dark turquoise, could have bought the same color in Target for less money... the teapot itself is very nice.. may be sending it back though	This is a beautiful kettle even though it appears smaller and the color is a little off from the ads and it may seem a bit smaller  but otherwise it looks very nice. Something to keep in mind of though is the handle seems unable to handle too much heat as it is can melt easier than you'd think.	The color is great. It works fine as a teapot, but the handle is plastic, so it can't withstand high temperatures. I had difficulty removing the lid, but got better after some days. I'm quite happy with it though.	This teapot is cheaply made with a plastic handle, it's not true to color (dark blue instead of turquoise). The lid is really tight, adding to the frustration. Save yourself a return and look elsewhere for a better product.
home_kitchen	B0025OO8DO	Nice quality for the case. Little window is convenient for seeing color crystals. Convenient shape for my purposes. Works as well as any other brands I've had. Case looks durable.I use these for protecting very expensive microphones I keep in sealed Tupperware style cases.	I put this in my safe because some things in it seemed to be 'Soggy. I had to recharge it by baking it. The only this I would change was to buy a couple or get a bigger one to extract more water.	I'm really not sure how good this is going to work. According to the instructions when the indicator turns green you are suppose to put it in the oven and dry it out. When I got mine the indicator was already mostly green.	Even though the humidity in the areas I used them ranges from 40% to 57%, the dry packs turned green much too quickly to be worth ordering more. I bought ten, and with a week or so, already some require 2 hours in the oven to dry out. Way too much energy. I'll probably need a stationary dehumidier.	Love this little unit. Small enough to place in any container I chose and also 'rechargeable' by drying it out in an oven. Color indicator is very helpful to determine if moisture contamination has occured. Recommend for tropical zones and protecting valuable weaponry or jewelry.	This dry pack as it's so called wouldn't even keep the humidity level in my small handgun safe down at an acceptable level, I even tried recharging it and it still did not work properly. I keep a electronic humidity monitor in my safe, and this dry pack would drop the humidity 1 or 2 percent from what it was without the pack.	My husband is a Farrier and has a horse hoof that he uses in educating his clients. He has been using Silica Gel that he has pulled out of other packaging and so has not had a chance to evaluate this item. He likes the small size and the fact that it has an indicator on it.	Our photocopy machine jams often - the high humidity is a factor for that. We have placed the dry-pack silican gel can on the photocopy tray that feeds the paper to the machine. The slender dimension allowed us to do that. So far, we've had fewer jams. I've also used a larger replenishable desiccant in the cabinet where we store the paper.	It did not work properly, the photocopy machine jams often. But the case looks durable and the unit is quite small to fit in any container of my choosing. It is also rechargeable by using an oven to dry it out.	Easy, convenient way to prevent humidity and moisture in small areas and containers such as safes, cabinets, jewelry boxes, and more. Features a color indicator to notify you when the pack has reached capacity. Easy to recharge by placing inside of an oven to dry the crystals out again. Doesn't work well in large areas, even with multiple packages.	This little unit is efficient for smaller environments that aren't overly  humid. If you have a large safe or super damp space, this might not be the most practical option. The case is durable, and I like that there's a green indicator light that tells you when you need to dry it in the oven. I'd recommend it for a jewelry box, smaller weapons safe, or a cabinet with documents.
home_kitchen	B0036SGFXO	I had in the past bought and a chicken roaster in South Africa but I now cannot find anyone who sells them. I went on to Amazon and found this product and I have received them and am very happy with my purchase.	My husband and I use this all the time to cook whole chickens now. We don't bother putting a beer can in it. I've used it several times on the grill as well as in the oven. The chicken comes out perfectly cooked and the skin nice and crispy every time!	I like the pan under the chicken to catch the drippings, but it is awful tall. even using the bottom rack of my oven the chicken almost touches the broiler. no way it would fit in our bbq. it really makes great tasting chicken!!	VERY EASY TO USE AND LOVED THE WAY THE CHICKEN COOKED. JUST ANOTHER GREAT WAY OF COOKING ON YOUR GRILL WITHOUT WORRYING ABOUT HAVING TO TURN IT AROUND. YOU PUT IT ON YOUR GRILL AND GO DO YOUR SIDE DISHES WHILE YOUR CHICKEN IS DONE.	Works well, a little small thou. I usually get the biggest roaster chicken I can find (usually 6-7lbs) but this seems a little small for that size chicken (5 - 6lbs would fit better). However, love the drip pan feature, it collects all the juices so you can baste! For the price, I would Definately recomend it!	Five stars for the collapsible design. It holds a normal size beer can but not a bottle. I only use it as a stand (humidity is irrelevant for a Char-broil infrared cooker), and it is very solid. Goes right on the rack or grill without any fear of tipping, and holds a large chicken.	This worked okay, but it didn't make much change for our grilling. I thought my husband would love it, but he was pretty apathetic... and we've only used it once - as it's a bit cumbersome. So, I guess it's okay but not 'necessary.'	This is a perfect substitute for doing rotisserie chicken in the winter when the Barbie won't heat up to temp. I use two of them at the same time to put two chickens in the oven at 475 degrees coated with Sams Rotisserie Rub and it turns out perfect every time... no beer can needed- the chickens stay moist on there own.	This chicken roaster works both in the oven and on the grill. It's a great way to cook a whole chicken and has a pan underneath to catch all the drippings. It can be used with a beer can or without, and holds a large chicken. It's a little tall, so it may not work in all ovens and barbecue grills.	Excellent for cooking whole chickens perfectly when traditional grilling is not possible or inconvenient. Features a collapsible design and the drip pan underneath catches any drippings making for an easy clean up, or to use for basting. Best for medium sized chickens so it properly fits inside the oven or grill.	the chicken roaster is a good product. makes delicious chicken, has a way to put a beer can in to produce a good crunchy crust. is a little small if you are used making a big chicken, also need to keep in mind that roaster adds to the size, so it might be too big for the over or the grill.
home_kitchen	B00442C8RS	Very different from what I'm used to which is a regular freezer ice maker. It's kind of a process if you use all the time, which I do, you develop a system. Makes ice fast. Simple to operate.	Gave this as a gift to my daughter and son-in-law for their deck. The have numerous pool parties and according to my daughter, this works great. It prevents wet feet from going in the house to get ice. It fits nicely on their deck and they seem to be enjoying it.	I thought this was exactly like my current ice maker but when it got here it wasn't. Once seeing it I wondered what size it was going to make but was pleasantly surprised at the size of the large cubes. It ended up being all it was advertised to be and I love it. I would recommend it to all.	This thing works like a charm. We use it in our bar at home and in our RV when traveling. You just have to remember to empty it when not in use and keep it clean. It does the job for parties! Very fast and efficient.	absolutely love it!!! this is the 2nd one we have. The 1st one lasted 8 years!!! I love having ice made all the time. I have it made by the refrigerator also but I love this machine better.	It worked as advertised although I didn't check to see if it make the actual 27 pounds per day. I bought it for the camper and seemed to satisfy the demand for ice. It sure beats paying $3 / bag at the camp store. It won't take long to pay for it.	So far I love this device. It cranks out ice in minutes. Perfect to have for entertaining, We actually bought this as a back up for our unreliable built in ice maker in our fridge. This has saved the day.	We have had this machine for 2 years. It sits outside on our patio in Arizona. It hits 115 degrees in the summer. It has been cleaned one a month and has NEVER stopped or had any kind of problems. We just keep filling it with water and it keeps making ice 24 / 7 / 365.	Perfect ice maker for camping or any large gathering. It makes large ice cubes quickly and is easy to use. It works as advertised and saves you from spending money on pre-made ice at the store. It's also well made and if well maintained, it will last for years. I highly recommend it.	Awesome ice maker that is easy to use, makes ice quickly, and is much more reliable than most ice makers built into refrigerators. Works well for parties and entertaining, RV traveling, as well as to save money not needing to buy ice from the store. It will eventually pay for itself!	This ice machine is pretty much perfect for any environment. We've had it sitting outside all day in the heat during parties and we've taken it along in our RV for ice at the campsite. It makes nice large ice cubes 24/7. It's so simple to use that my young kids usually take care of it, and it's easy to clean, too. If you do a lot of entertaining or camping, you can't go wrong with this ice machine.
home_kitchen	B00455NTOU	It worked great for 6 months and suddenly stopped working. CucinaPro customer care was pretty useful in replacing the defective one with brand new one within a week. Thanks for a great customer service!!! Hopefully, this one won't go bad in next 6 months.	The machine is very tricky. It requires some trial and errors to make it work right. I do not like to put oil in the dough; however, it appears to me that without oil it is impossible to make tortilla or chapatti. It is useless for me.	I love this tortilla maker. I hate to buy them from the store and they sit in my fridge. This way I make them on the night we eat them. Yes you should grill them after to get the toasted look.	Great machine!!! I use it 3-4 times a week and perfect tortillas every time. I also make pizza crusts, pancakes and crepes. You have to get the recipe and technique right for tortillas but once you do it is easy. Love having a freezer full of bean burritos for a quick lunch.	For this price, plus the pennys you'll spend on a 3-4 ingredient mix, this appliance pays for itself in about 2 months at our house. Tortillas taste so fresh, no yucky preservatives, and you'll save TONS not buying anymore bleached white over-priced tortillas at the grocery store.	I noticed that several reviews indicated that users were using this machine to both press and cook their tortillas. This machine works in the same way as the 3000 dollar tortilla press except no automatic operation, that said a tortilla press needs to be hot to keep the tortilla from shrinking, however the tortilla needs to be finished cooking on a griddle for best results.	Fun and easy to use! Took me one batch to get my technique worked out, but it was very simple, easy to follow directions. Easy clean up too! I would recommend this to anyone looking for an electric tortilla maker!	I bought this for my boyfriend for making Roti but it flattens too much and so you don't get the air pockets and flakiness that you want in roti. Probably great and easy for tortillas but we just don't eat them.	Great value machine.  After a few trial runs, you can make the perfect tortilla.  It can also make an array of other edibles such as crepes and pizza crusts.  It is not so good for dough that requires air pockets as it is a press, but for tortillas, it's great.  Customer service is very responsive and helpful.	The CucinaPro Tortilla maker is worth the money. It's a bit tricky at first, but once you get the hang of it, you get fresh, homemade tortillas that taste great. It works just like the more expensive presses. Their customer service is fantastic, very helpful. I would recommend this to any home cook.	I love this tortilla maker. It's fun, easy to use and easy to clean up too. The machine performs same function as a 3000 dollar tortilla press but has no automatic operation. This product also have a good customer service as it replaced a defective one within a week.
home_kitchen	B004R9X6VU	Not much air comes out of this thing. What does come out only comes out one side so I can't have it oscillate. I have to turn it so the side that has the air coming out is facing me.Piece of crap..... don't waste your money! Perfect example of 'you get what you pay for'. >: (	This fan takes up very little space and is pretty quiet. Since it's fairly tall, it can blow in your face when you're sitting down. It would be nice to be able to change the degree of oscillation, but that's not a huge deal.	I've had this for two months now, and I've noticed that it feels like there's only air coming out of one side. Bummer. Not sure what could be the problem, but it's too late to return it. Wouldn't recommend.	It's not that powerful unless you are all of a few inches from it. It wobbles a bit and after a few weeks of use it starts to squeak if you use the oscillating setting. I wish I wouldn't have cheaped out and bought a better more expensive fan.	This fan is pretty noisy in my sons small bedroom but I only really put it on the lowest setting so it's no big deal. What bothers me about it is that the fan blows out to the side of the vents rather than in the middle so I have to really play with it to aim it properly.	This fan is a horrible purchase. It doesn't blow air straight ahead. You have to turn the fan at an angle to feel any wind AND only if on high and within 24 inches. It was such a waste of money, I now have to buy another fan.	This tower fan is the right size, the right color. But the air flows from the side of the vent not from the full vent. You have to turn the fan almost to the wall to get the benefit of the fan. I would not recommend this fan.	My fan arrived with an out of balance blade assembly and had to be returned. The base is too small, which lets the tower sway. I ordered the Holmes HTF3211AR-BU and for a few extra dollars got a fan with a bigger base and remote control. Much better quality.	This fan is a great size as it doesn't take up too much space. However, the airflow doesn't come out from the middle rather it comes out from the sides. Because of this, you have to play with the position to get the benefits of the cooling aspect. I would not recommend this for daily use.	This is a cheap fan that doesn't work well. Air only comes out of one side, instead of out the front, and is very weak. You can't use oscillate if you wan't to feel any blowing air. I don't recommend this fan. Spend a little more money and get one that is much better.	I bought this fan to keep right next to me when I'm working at my desk or reading, and for this purpose, it works great. There's plenty of airflow for a personal fan, but if you are trying to cool a room, this is not a good option. The air only comes out one side for some reason, so I do need to angle it appropriately. It also does not oscillate, but I knew that it didn't have that feature when I ordered it. It's a bit noisy, so probably not ideal for a super quiet office environment.
home_kitchen	B006CO18RM	It is a great vacuum, it work very nicely but... The electric hose is heavier than he non electric one and significantly heavier. My arm gets tired more quickly. I got a canister to avoid having a heavy weight on my arm, but his one is heavier than expected.	My first Miele vacuum... great to use on hardwood floors, tile and area rugs. Could be better for wall to wall carpeting but there are more expensive Miele vacuums for that purpose. Like that it has special filters to remove allergens from air and love that it is so lightweight.	Too bad there isn't a way to rate this higher 'cause I would. Very quite. A little pricey, but you get a quality product for your money. Wife likes it, and has vacuumed more than she used to with the old vacuum it's so much easier to use. And did I mention quiet?	I moved from a house that had a cental vacuum system. I was concerned about how happy I would be with a separate vacuum cleaner (not central system). I love my new Miele vacuum cleaner! It is stronger than my central vacuum for me! Pathetic canister moves with ease and the retractable ford is great. Love this system!!!!	From the get go, this vacuum is a keeper. It is super quiet yet has the suction power of a shop-vac. The vacuum is simple to use and lightweight. Our only issue was that the box was very damaged upon receipt, but there is no apparent damage to the machine. Concerning that it would even be shipped due to the box damage.	It really sucks. What do I mean. Well, first, it really does a great job of sucking up dirt, always a good ability for a vacuum cleaner. It also sucks because the replacement bags are pricey and need to be changed out every other month in our cat and child-filled household.	Very high quality vacuum. Read the reviews before you buy. The old reliable names are no longer the same quality. Miele is one of the best. You get what you pay for. Thanks Amazon for making my choices easier to research and purchase.	I can't believe we went so long without the Miele! For years we fell for the Dyson gimmicks and I honestly feel stupid about the amount of money we have thrown at them after a few months with the Miele. It is so quiet and super light and unlike the Dyson it will actually do carpets!	The lightweight, quiet and easy to use Miele vacuum is a great and favorable against other competitors Vacuum's such as Dyson. The Miele has filters that help with eliminating allergens from the air. One thing regarding the bag replacements is that they can be a little pricey. Overall the Miele vacuum is recommended.	A really great quality vacuum from Miele such a good product. Really handy to use around the house on rugs, carpet or hardwood floors and its lightweight. It was a little pricey but what is price when it does a good job. Also its really quiet as well. I give it a thumbs up.	This Miele vacuum is wonderful at sucking up dirt.  It is quiet, and easy to use.  The price is a bit higher than other vacuums on the market but the quality of the product is reflected in its price.  This is a bagged vacuum, so there is an added expense of the bags to be factored in.
home_kitchen	B006NNLX2C	Not sure I really like this. Because it's made of silicone, it's very flexible. That means it spills easily. It's also quite small, as other reviewers have pointed out. It's good for making small portions for one or two people.	The item cooks a small serving of vegetables okay but its so floppy to hold onto that I won't buy anymore silicone cookwear / bakewear. My microwave is up over the stove and its too hard to hold onto a floppy item when taking it out and its hot.	I have used this steamer every day since I have gotten it. It steams zucchini perfect in as little as 2 minutes. It makes perfect steamed cauliflower in 3 minutes. I will never tire of how fast it makes my vegetables and the ease of clean up time!!	I love this steamer and am purchasing a second one! It's a great size for a single person to steam veggies or even microwave fish, and the silicone makes it so easy to clean and store. The apple green color is cheerful and I love I can eat from the container (I hate doing dishes LOL).	I liked this steamer when I got it, but it has gotten to be a very unstable item to try and use. I hate taking it out of microwave when hot because I am afraid of it dumping hot food all over me.	I'm glad I tried this steamer. It is so easy to use and the veggie and fish tasted so much better! I think this will help me to stick to my weight loss goal by keeping me full eating more veggies.	As previously reviewed, this steamer is not overly sized. Perfect for single servings / possibly two. Easy to clean. I have a steam setting on my microwave that protests that the lid doesn't fit snuggly enough. Again, you get what you pay for.	I use it all the time for my veggies. It steams my broccoli or green beans in 2.5-3 mins and they are perfect. The container is flimsy and can be hot out of microwave, but rinses off easily and is rest to go again.	The steamer is ideal for making single servings of veggies. I am not able to use this to make large batches at once. It is easy and quick to clean. However, the product is very flimsy and it is easy to spill the food. Overall, I would not recommend this because of the mess that it makes.	This steamer is perfect for someone cooking a single serving for themselves. Anyone cooking for anyone other than themselves, however, will probably not enjoy this product as it is very small and only cooks a small portion at a time. Also, it is made of silicone so the flimsy material causes spills if you are not careful and it is very hot when you pull it out of the microwave.	If you love steamed veggies this is the dream steamer you should have at home. The steamer takes less space in kitchen and very quick to steam all kind of veggies. Very easy to to use and easy to clean. It will steam veggies for a serving for two people at a time.
home_kitchen	B006Y401K0	I just redid my kitchen all in purple. This is a great color and it is really big. I bought two of them and I am so happy, it holds a lot of utensils. And very pretty too. It is sturdy, not cheap junk.	I was having such a hard time finding a large enough utensil crock, that of course also matched my d\u00e9cor. I have the chunky orange utensil set from Rachael Ray & definitely needed something this size. It's perfect & beautiful. Love it!	This utensil crock met all my expectations! I love the color and it holds quite a few kitchen tools! I'm glad I DIDN 'T go with the 1qt. size! Great size, fits easily in a corner on my countertop! If you need a handy storage containter and want it to look great on your counter top this is what you want!	For some reason the crock shows to be taller and slimmer in THIS COLOR, but it's not. It's the wider and slightly shorter one I wanted. It's very pretty. Plenty room for everything, including the utinsils with the larger rubber handles.	This crock is very large and gives you plenty of room for utensils (especially now that many utensils have the thick rubber handles). I was able to condense from 2 drawers to 1 now that I have this crock on the counter. Seems very high quality and looks beautiful.	Tired of fighting to get my cooking utensils out of another type of vessel Le Creuset proves once again to be my top choice in the kitchen. This crock gives plenty of space for over a dozen everyday utensils, looks perfect on the counter and is not too large getting in the way of work space. The white color is classic for any decor.	I LOVE this utensil crock! Le Creuset has never let me down and the color is just fabulous. By being larger than expected, I was delighted to find that ALL my cooking tools fit, with room to spare. Its a perfect addition to my kitchen, and its a magnificent color.	I love the color and it fits in with other pieces that I have. It is a good size for holding items. It is a slightly different shape than the one I already had so it makes a nice contrast sitting on the counter top.	This product is a great addition to any kitchen! The color is fantastic and it's sturdy build is perfect for holding as many kitchen utensils as it does! It holds a lot of utensils without being too big and bulky so it fits nicely on the kitchen cabinet. Definitely would recommend for any kitchen!	This Le Creuset crock is sizable, able to hold over a dozen utensils, including ones with thick rubber handles. It will save drawer space, and be an attractive addition to any kitchen.	The utensil crock Le Creuset is a perfect fit for any kitchen. You will love the color and the space to hold many kitchen tools. It takes smaller space but give you bigger space to store key utensils at one spot. Definitely recommend this Simply beautiful and reliable product.


==> data/random_hist.csv <==
0.50 0.0015
0.60 0.0140
0.70 0.0595
0.80 0.1470
0.90 0.2335
1.00 0.2540
1.10 0.1950
1.20 0.0720
1.30 0.0195
1.40 0.0040


==> data/similarity.csv <==
ID,idf,ft,idf_ft,use,bert,random,perfect
1,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2,1.0,1.0,1.0,1.0,1.0,0.5,1.0
3,1.0,1.0,1.0,1.0,1.0,0.3333333333,1.0
4,1.0,1.0,1.0,1.0,1.0,0.25,1.0
5,1.0,1.0,1.0,1.0,1.0,0.4,1.0
6,1.0,1.0,1.0,1.0,1.0,0.5,1.0
7,1.0,1.0,1.0,1.0,1.0,0.4285714286,1.0
8,1.0,1.0,1.0,1.0,1.0,0.375,1.0
9,1.0,1.0,1.0,1.0,1.0,0.4444444444,1.0
10,1.0,1.0,1.0,1.0,1.0,0.5,1.0
11,1.0,1.0,1.0,1.0,1.0,0.5454545455,1.0
12,1.0,1.0,1.0,1.0,1.0,0.5833333333,1.0
13,1.0,1.0,1.0,1.0,1.0,0.6153846154,1.0
14,1.0,1.0,0.9285714286,1.0,1.0,0.5714285714,1.0
15,1.0,1.0,0.8666666667,1.0,1.0,0.6,1.0
16,1.0,1.0,0.875,1.0,1.0,0.5625,1.0
17,1.0,0.9411764706,0.8823529412,1.0,1.0,0.5882352941,1.0
18,0.9444444444,0.8888888889,0.8888888889,1.0,1.0,0.5555555556,1.0
19,0.8947368421,0.8421052632,0.8947368421,1.0,1.0,0.5789473684,1.0
20,0.9,0.8,0.9,1.0,1.0,0.6,1.0
21,0.8571428571,0.7619047619,0.8571428571,1.0,1.0,0.5714285714,1.0
22,0.8181818182,0.7272727273,0.8181818182,1.0,1.0,0.5454545455,1.0
23,0.8260869565,0.7391304348,0.8260869565,1.0,1.0,0.5652173913,1.0
24,0.8333333333,0.7083333333,0.7916666667,1.0,1.0,0.5416666667,1.0
25,0.84,0.68,0.8,1.0,1.0,0.56,1.0
26,0.8461538462,0.6538461538,0.7692307692,1.0,1.0,0.5769230769,1.0
27,0.8148148148,0.6296296296,0.7407407407,1.0,1.0,0.5925925926,1.0
28,0.7857142857,0.6071428571,0.75,0.9642857143,1.0,0.6071428571,1.0
29,0.7586206897,0.6206896552,0.724137931,0.9655172414,1.0,0.6206896552,1.0
30,0.7333333333,0.6333333333,0.7,0.9666666667,1.0,0.6333333333,1.0
31,0.7419354839,0.6129032258,0.6774193548,0.9677419355,1.0,0.6129032258,1.0
32,0.75,0.59375,0.65625,0.96875,1.0,0.625,1.0
33,0.7272727273,0.5757575758,0.6666666667,0.9696969697,1.0,0.6060606061,1.0
34,0.7058823529,0.5588235294,0.6470588235,0.9705882353,1.0,0.6176470588,1.0
35,0.7142857143,0.5428571429,0.6285714286,0.9714285714,1.0,0.6,1.0
36,0.6944444444,0.5277777778,0.6111111111,0.9722222222,1.0,0.5833333333,1.0
37,0.6756756757,0.5135135135,0.5945945946,0.972972973,1.0,0.5675675676,1.0
38,0.6578947368,0.5,0.5789473684,0.9736842105,1.0,0.5526315789,1.0
39,0.641025641,0.4871794872,0.5897435897,0.9743589744,1.0,0.5384615385,1.0
40,0.625,0.475,0.575,0.975,1.0,0.525,1.0
41,0.6097560976,0.4634146341,0.5609756098,0.9756097561,1.0,0.5365853659,1.0
42,0.5952380952,0.4523809524,0.5476190476,0.9761904762,1.0,0.5238095238,1.0
43,0.6046511628,0.4418604651,0.5348837209,0.976744186,1.0,0.511627907,1.0
44,0.5909090909,0.4318181818,0.5227272727,0.9545454545,1.0,0.5227272727,1.0
45,0.6,0.4222222222,0.5333333333,0.9555555556,1.0,0.5111111111,1.0
46,0.6086956522,0.4130434783,0.5217391304,0.9565217391,1.0,0.5,1.0
47,0.6170212766,0.4255319149,0.5106382979,0.9361702128,0.9787234043,0.4893617021,1.0
48,0.6041666667,0.4166666667,0.5208333333,0.9375,0.9791666667,0.5,1.0
49,0.5918367347,0.4081632653,0.5102040816,0.9387755102,0.9795918367,0.4897959184,1.0
50,0.58,0.42,0.52,0.94,0.98,0.5,1.0
51,0.568627451,0.4117647059,0.5098039216,0.9411764706,0.9803921569,0.5098039216,1.0
52,0.5769230769,0.4038461538,0.5,0.9230769231,0.9807692308,0.5192307692,1.0
53,0.5660377358,0.3962264151,0.5094339623,0.9056603774,0.9811320755,0.5094339623,1.0
54,0.5740740741,0.3888888889,0.5,0.9074074074,0.9814814815,0.5,1.0
55,0.5636363636,0.3818181818,0.4909090909,0.9090909091,0.9818181818,0.4909090909,1.0
56,0.5535714286,0.375,0.4821428571,0.9107142857,0.9821428571,0.4821428571,1.0
57,0.5614035088,0.3859649123,0.4912280702,0.9122807018,0.9824561404,0.4736842105,1.0
58,0.5517241379,0.3793103448,0.4827586207,0.8965517241,0.9827586207,0.4827586207,1.0
59,0.5423728814,0.3728813559,0.4745762712,0.8983050847,0.9830508475,0.4915254237,1.0
60,0.5333333333,0.3666666667,0.4666666667,0.8833333333,0.9833333333,0.5,1.0
61,0.5409836066,0.3770491803,0.4590163934,0.868852459,0.9836065574,0.4918032787,1.0
62,0.5483870968,0.3709677419,0.4516129032,0.8709677419,0.9838709677,0.4838709677,1.0
63,0.5555555556,0.3650793651,0.4444444444,0.873015873,0.9841269841,0.4761904762,1.0
64,0.546875,0.359375,0.4375,0.875,0.984375,0.484375,1.0
65,0.5384615385,0.3692307692,0.4307692308,0.8769230769,0.9846153846,0.4769230769,1.0
66,0.5454545455,0.3636363636,0.4393939394,0.8636363636,0.9848484848,0.4848484848,1.0
67,0.552238806,0.3582089552,0.447761194,0.8656716418,0.9850746269,0.4925373134,1.0
68,0.5588235294,0.3676470588,0.4558823529,0.8676470588,0.9852941176,0.5,1.0
69,0.5507246377,0.3623188406,0.4637681159,0.8695652174,0.9710144928,0.5072463768,1.0
70,0.5428571429,0.3571428571,0.4571428571,0.8714285714,0.9714285714,0.5142857143,1.0
71,0.5352112676,0.3521126761,0.4647887324,0.8732394366,0.9718309859,0.5211267606,1.0
72,0.5416666667,0.3472222222,0.4583333333,0.8611111111,0.9722222222,0.5277777778,1.0
73,0.5479452055,0.3424657534,0.4520547945,0.8630136986,0.9726027397,0.5342465753,1.0
74,0.5405405405,0.3378378378,0.4459459459,0.8648648649,0.972972973,0.5405405405,1.0
75,0.5333333333,0.3466666667,0.44,0.8666666667,0.9733333333,0.5333333333,1.0
76,0.5263157895,0.3421052632,0.4473684211,0.8552631579,0.9736842105,0.5394736842,1.0
77,0.5324675325,0.3376623377,0.4545454545,0.8571428571,0.961038961,0.5454545455,1.0
78,0.5384615385,0.3333333333,0.4615384615,0.858974359,0.9615384615,0.5384615385,1.0
79,0.5443037975,0.3291139241,0.4556962025,0.8481012658,0.9620253165,0.5443037975,1.0
80,0.55,0.3375,0.4625,0.8375,0.9625,0.55,1.0
81,0.5555555556,0.3333333333,0.4567901235,0.8395061728,0.962962963,0.5432098765,1.0
82,0.5609756098,0.3292682927,0.4512195122,0.8414634146,0.9634146341,0.5365853659,1.0
83,0.5542168675,0.3373493976,0.4457831325,0.8313253012,0.9638554217,0.5301204819,1.0
84,0.5476190476,0.3333333333,0.4404761905,0.8333333333,0.9642857143,0.5238095238,1.0
85,0.5529411765,0.3294117647,0.4470588235,0.8352941176,0.9647058824,0.5176470588,1.0
86,0.5465116279,0.3255813953,0.4418604651,0.8255813953,0.9651162791,0.523255814,1.0
87,0.5402298851,0.3333333333,0.4367816092,0.8275862069,0.9655172414,0.5172413793,1.0
88,0.5340909091,0.3295454545,0.4318181818,0.8295454545,0.9659090909,0.5227272727,1.0
89,0.5280898876,0.3370786517,0.4269662921,0.8314606742,0.9662921348,0.5168539326,1.0
90,0.5222222222,0.3333333333,0.4333333333,0.8222222222,0.9666666667,0.5111111111,1.0
91,0.5274725275,0.3296703297,0.4285714286,0.8131868132,0.967032967,0.5054945055,1.0
92,0.5326086957,0.3260869565,0.4239130435,0.8152173913,0.9673913043,0.5108695652,1.0
93,0.5268817204,0.3225806452,0.4301075269,0.8172043011,0.9677419355,0.5053763441,1.0
94,0.5212765957,0.3191489362,0.4255319149,0.8191489362,0.9680851064,0.5106382979,1.0
95,0.5157894737,0.3157894737,0.4210526316,0.8105263158,0.9684210526,0.5052631579,1.0
96,0.5208333333,0.3125,0.4166666667,0.8020833333,0.96875,0.5,1.0
97,0.5154639175,0.3092783505,0.412371134,0.8041237113,0.9690721649,0.4948453608,1.0
98,0.5204081633,0.306122449,0.4081632653,0.806122449,0.9693877551,0.5,1.0
99,0.5151515152,0.303030303,0.404040404,0.8080808081,0.9696969697,0.5050505051,1.0
100,0.51,0.31,0.41,0.8,0.97,0.5,1.0
101,0.5148514851,0.3069306931,0.4059405941,0.801980198,0.9702970297,0.495049505,1.0
102,0.5098039216,0.3137254902,0.4019607843,0.7941176471,0.9607843137,0.4901960784,1.0
103,0.5048543689,0.3106796117,0.3980582524,0.7961165049,0.9611650485,0.4854368932,1.0
104,0.5,0.3076923077,0.3942307692,0.7884615385,0.9615384615,0.4807692308,1.0
105,0.5047619048,0.3047619048,0.4,0.780952381,0.9619047619,0.4761904762,1.0
106,0.5094339623,0.3018867925,0.3962264151,0.7830188679,0.9622641509,0.4716981132,1.0
107,0.5140186916,0.2990654206,0.3925233645,0.785046729,0.9626168224,0.476635514,1.0
108,0.5185185185,0.2962962963,0.3888888889,0.787037037,0.962962963,0.4722222222,1.0
109,0.5137614679,0.2935779817,0.3853211009,0.7889908257,0.9633027523,0.4678899083,1.0
110,0.5090909091,0.2909090909,0.3818181818,0.7909090909,0.9636363636,0.4636363636,1.0
111,0.5135135135,0.2882882883,0.3783783784,0.7927927928,0.963963964,0.4594594595,1.0
112,0.5089285714,0.2946428571,0.375,0.7946428571,0.9642857143,0.4642857143,1.0
113,0.5132743363,0.2920353982,0.3805309735,0.796460177,0.9646017699,0.4690265487,1.0
114,0.5087719298,0.298245614,0.3771929825,0.798245614,0.9649122807,0.4649122807,1.0
115,0.5043478261,0.2956521739,0.3739130435,0.8,0.9652173913,0.4608695652,1.0
116,0.5,0.2931034483,0.3706896552,0.8017241379,0.9655172414,0.4655172414,1.0
117,0.5042735043,0.2905982906,0.3760683761,0.7948717949,0.9572649573,0.4700854701,1.0
118,0.5084745763,0.2881355932,0.3728813559,0.7966101695,0.9576271186,0.4745762712,1.0
119,0.5042016807,0.2857142857,0.3697478992,0.7983193277,0.9579831933,0.4789915966,1.0
120,0.5083333333,0.2833333333,0.3666666667,0.8,0.9583333333,0.475,1.0
121,0.5041322314,0.2809917355,0.3719008264,0.8016528926,0.958677686,0.479338843,1.0
122,0.5081967213,0.2786885246,0.3770491803,0.8032786885,0.9590163934,0.4836065574,1.0
123,0.5040650407,0.2845528455,0.3821138211,0.8048780488,0.9593495935,0.4796747967,1.0
124,0.5,0.2822580645,0.3790322581,0.8064516129,0.9596774194,0.4758064516,1.0
125,0.496,0.28,0.384,0.808,0.96,0.472,1.0
126,0.4920634921,0.2777777778,0.380952381,0.8095238095,0.9603174603,0.4682539683,1.0
127,0.4881889764,0.2755905512,0.3779527559,0.811023622,0.9606299213,0.4724409449,1.0
128,0.484375,0.2734375,0.375,0.8046875,0.9609375,0.4765625,1.0
129,0.480620155,0.2713178295,0.3798449612,0.7984496124,0.9612403101,0.4728682171,1.0
130,0.4846153846,0.2692307692,0.3769230769,0.8,0.9615384615,0.4769230769,1.0
131,0.4885496183,0.2671755725,0.3740458015,0.7938931298,0.9618320611,0.4809160305,1.0
132,0.4848484848,0.2651515152,0.3787878788,0.7954545455,0.9621212121,0.4848484848,1.0
133,0.4887218045,0.2631578947,0.3759398496,0.7969924812,0.962406015,0.4887218045,1.0
134,0.4850746269,0.2611940299,0.3731343284,0.7985074627,0.9626865672,0.4850746269,1.0
135,0.4814814815,0.2592592593,0.3703703704,0.8,0.962962963,0.4888888889,1.0
136,0.4779411765,0.2573529412,0.375,0.8014705882,0.9632352941,0.4852941176,1.0
137,0.4744525547,0.2554744526,0.3722627737,0.802919708,0.9635036496,0.4817518248,1.0
138,0.4710144928,0.2536231884,0.3695652174,0.8043478261,0.9637681159,0.4782608696,1.0
139,0.4676258993,0.2589928058,0.3669064748,0.8057553957,0.964028777,0.4748201439,1.0
140,0.4642857143,0.2571428571,0.3642857143,0.8071428571,0.9571428571,0.4714285714,1.0
141,0.4609929078,0.2553191489,0.3687943262,0.8085106383,0.9574468085,0.475177305,1.0
142,0.4647887324,0.2535211268,0.3732394366,0.8098591549,0.9577464789,0.4718309859,1.0
143,0.4615384615,0.2517482517,0.3706293706,0.8111888112,0.958041958,0.4685314685,1.0
144,0.4583333333,0.25,0.3680555556,0.8055555556,0.9583333333,0.4722222222,1.0
145,0.4551724138,0.2551724138,0.3724137931,0.8068965517,0.9586206897,0.475862069,1.0
146,0.4520547945,0.2534246575,0.3698630137,0.801369863,0.9589041096,0.4726027397,1.0
147,0.4557823129,0.2585034014,0.3673469388,0.8027210884,0.9591836735,0.4761904762,1.0
148,0.4527027027,0.2567567568,0.3648648649,0.8040540541,0.9594594595,0.472972973,1.0
149,0.4496644295,0.255033557,0.3624161074,0.8053691275,0.9597315436,0.4697986577,1.0
150,0.4466666667,0.2533333333,0.3666666667,0.8066666667,0.96,0.4733333333,1.0
151,0.4437086093,0.2516556291,0.3708609272,0.8013245033,0.9602649007,0.4768211921,1.0
152,0.4407894737,0.25,0.3684210526,0.8026315789,0.9605263158,0.4736842105,1.0
153,0.4444444444,0.2483660131,0.3660130719,0.8039215686,0.9607843137,0.4705882353,1.0
154,0.4480519481,0.2467532468,0.3701298701,0.8051948052,0.961038961,0.474025974,1.0
155,0.4451612903,0.2451612903,0.3741935484,0.8064516129,0.9612903226,0.4709677419,1.0
156,0.4487179487,0.2435897436,0.3782051282,0.8076923077,0.9615384615,0.4743589744,1.0
157,0.4458598726,0.2420382166,0.3757961783,0.8025477707,0.9617834395,0.4713375796,1.0
158,0.4430379747,0.2405063291,0.3734177215,0.8037974684,0.9620253165,0.4746835443,1.0
159,0.4465408805,0.2389937107,0.3710691824,0.7987421384,0.9622641509,0.4716981132,1.0
160,0.44375,0.2375,0.36875,0.8,0.9625,0.475,1.0
161,0.4409937888,0.2360248447,0.3664596273,0.801242236,0.9627329193,0.4720496894,1.0
162,0.4382716049,0.2345679012,0.3641975309,0.8024691358,0.962962963,0.475308642,1.0
163,0.4355828221,0.2331288344,0.3619631902,0.8036809816,0.963190184,0.472392638,1.0
164,0.4390243902,0.2317073171,0.3658536585,0.8048780488,0.9634146341,0.4695121951,1.0
165,0.4363636364,0.2303030303,0.3636363636,0.8060606061,0.9636363636,0.4666666667,1.0
166,0.4397590361,0.234939759,0.3674698795,0.8072289157,0.9638554217,0.4698795181,1.0
167,0.4371257485,0.2335329341,0.371257485,0.8083832335,0.9640718563,0.4730538922,1.0
168,0.4404761905,0.2321428571,0.369047619,0.8095238095,0.9642857143,0.4702380952,1.0
169,0.4378698225,0.2307692308,0.3727810651,0.8047337278,0.9585798817,0.4674556213,1.0
170,0.4411764706,0.2294117647,0.3705882353,0.8058823529,0.9588235294,0.4705882353,1.0
171,0.4385964912,0.2339181287,0.3684210526,0.8070175439,0.9590643275,0.4678362573,1.0
172,0.4418604651,0.2325581395,0.3662790698,0.8023255814,0.9593023256,0.4709302326,1.0
173,0.4393063584,0.2312138728,0.3641618497,0.8034682081,0.9595375723,0.4682080925,1.0
174,0.4367816092,0.2298850575,0.367816092,0.7988505747,0.9597701149,0.4712643678,1.0
175,0.4342857143,0.2285714286,0.3714285714,0.8,0.9542857143,0.4742857143,1.0
176,0.4318181818,0.2272727273,0.3693181818,0.8011363636,0.9545454545,0.4715909091,1.0
177,0.4293785311,0.2259887006,0.3672316384,0.7966101695,0.9548022599,0.4689265537,1.0
178,0.4269662921,0.2247191011,0.3651685393,0.797752809,0.9550561798,0.4662921348,1.0
179,0.4245810056,0.2234636872,0.3687150838,0.7932960894,0.9553072626,0.4636871508,1.0
180,0.4222222222,0.2222222222,0.3722222222,0.7944444444,0.95,0.4666666667,1.0
181,0.4254143646,0.2209944751,0.3701657459,0.7955801105,0.9502762431,0.4696132597,1.0
182,0.4230769231,0.2197802198,0.3681318681,0.7967032967,0.9505494505,0.467032967,1.0
183,0.4262295082,0.218579235,0.3661202186,0.7923497268,0.9508196721,0.4699453552,1.0
184,0.4293478261,0.2173913043,0.3641304348,0.7934782609,0.9510869565,0.4673913043,1.0
185,0.4324324324,0.2162162162,0.3675675676,0.7945945946,0.9513513514,0.4702702703,1.0
186,0.4301075269,0.2150537634,0.3655913978,0.7956989247,0.9516129032,0.4677419355,1.0
187,0.4278074866,0.2139037433,0.3636363636,0.7914438503,0.9518716578,0.4705882353,1.0
188,0.4308510638,0.2127659574,0.3617021277,0.7925531915,0.9521276596,0.4680851064,1.0
189,0.4338624339,0.2116402116,0.3650793651,0.7936507937,0.9523809524,0.4656084656,1.0
190,0.4315789474,0.2105263158,0.3631578947,0.7947368421,0.9526315789,0.4631578947,1.0
191,0.4293193717,0.2094240838,0.3612565445,0.7958115183,0.9528795812,0.4607329843,1.0
192,0.4270833333,0.2083333333,0.359375,0.796875,0.953125,0.4635416667,1.0
193,0.4300518135,0.207253886,0.3575129534,0.7979274611,0.9533678756,0.4663212435,1.0
194,0.4278350515,0.206185567,0.3556701031,0.7989690722,0.9536082474,0.4690721649,1.0
195,0.4256410256,0.2051282051,0.358974359,0.8,0.9538461538,0.4717948718,1.0
196,0.4234693878,0.2091836735,0.3571428571,0.8010204082,0.9540816327,0.4693877551,1.0
197,0.4263959391,0.2131979695,0.3553299492,0.8020304569,0.9543147208,0.4720812183,1.0
198,0.4242424242,0.2121212121,0.3535353535,0.803030303,0.9545454545,0.4747474747,1.0
199,0.4221105528,0.2110552764,0.351758794,0.8040201005,0.9547738693,0.4773869347,1.0
200,0.42,0.21,0.35,0.805,0.955,0.475,1.0
201,0.4228855721,0.2089552239,0.3482587065,0.8059701493,0.9552238806,0.4776119403,1.0
202,0.4207920792,0.2128712871,0.3514851485,0.8069306931,0.9554455446,0.4752475248,1.0
203,0.4236453202,0.2118226601,0.3497536946,0.802955665,0.9556650246,0.4729064039,1.0
204,0.4215686275,0.2107843137,0.3480392157,0.7990196078,0.9509803922,0.4705882353,1.0
205,0.4243902439,0.2097560976,0.3463414634,0.8,0.9512195122,0.4731707317,1.0
206,0.427184466,0.2087378641,0.3446601942,0.7961165049,0.9514563107,0.4708737864,1.0
207,0.4251207729,0.2125603865,0.3429951691,0.7971014493,0.9516908213,0.4685990338,1.0
208,0.4230769231,0.2115384615,0.3413461538,0.7932692308,0.9519230769,0.4711538462,1.0
209,0.4210526316,0.2105263158,0.3444976077,0.7942583732,0.95215311,0.4688995215,1.0
210,0.419047619,0.2095238095,0.3476190476,0.7952380952,0.9523809524,0.4714285714,1.0
211,0.4170616114,0.2085308057,0.3507109005,0.7962085308,0.9526066351,0.4739336493,1.0
212,0.4198113208,0.2075471698,0.3537735849,0.7971698113,0.9528301887,0.4764150943,1.0
213,0.4225352113,0.20657277,0.3521126761,0.79342723,0.9530516432,0.4788732394,1.0
214,0.4252336449,0.2056074766,0.3504672897,0.7943925234,0.953271028,0.4813084112,1.0
215,0.423255814,0.2046511628,0.3534883721,0.7953488372,0.9534883721,0.4837209302,1.0
216,0.4212962963,0.2037037037,0.3518518519,0.7962962963,0.9537037037,0.4861111111,1.0
217,0.4193548387,0.202764977,0.3502304147,0.797235023,0.9539170507,0.4884792627,1.0
218,0.4220183486,0.2064220183,0.3532110092,0.7981651376,0.9541284404,0.4908256881,1.0
219,0.4246575342,0.2100456621,0.3515981735,0.799086758,0.9543378995,0.4931506849,1.0
220,0.4272727273,0.2090909091,0.35,0.7954545455,0.95,0.4909090909,1.0
221,0.4253393665,0.2081447964,0.3484162896,0.7963800905,0.9502262443,0.4886877828,1.0
222,0.4234234234,0.2072072072,0.3468468468,0.7927927928,0.9504504505,0.4864864865,1.0
223,0.4215246637,0.2107623318,0.3452914798,0.7937219731,0.9506726457,0.4887892377,1.0
224,0.4241071429,0.2142857143,0.3482142857,0.7946428571,0.9508928571,0.4866071429,1.0
225,0.4266666667,0.2133333333,0.3511111111,0.7911111111,0.9511111111,0.4888888889,1.0
226,0.4292035398,0.2123893805,0.3495575221,0.7920353982,0.9513274336,0.4911504425,1.0
227,0.4317180617,0.2158590308,0.3480176211,0.7929515419,0.9515418502,0.4889867841,1.0
228,0.4298245614,0.2149122807,0.3464912281,0.7938596491,0.951754386,0.4868421053,1.0
229,0.4279475983,0.2139737991,0.3493449782,0.7947598253,0.9475982533,0.4890829694,1.0
230,0.4260869565,0.2130434783,0.347826087,0.7956521739,0.947826087,0.4869565217,1.0
231,0.4285714286,0.2164502165,0.3463203463,0.7965367965,0.9480519481,0.4848484848,1.0
232,0.4310344828,0.2155172414,0.3448275862,0.7974137931,0.9439655172,0.4827586207,1.0
233,0.4291845494,0.2145922747,0.3433476395,0.7982832618,0.9442060086,0.4806866953,1.0
234,0.4316239316,0.2136752137,0.3461538462,0.7991452991,0.9444444444,0.4786324786,1.0
235,0.429787234,0.2127659574,0.3489361702,0.7957446809,0.9446808511,0.4765957447,1.0
236,0.4279661017,0.2118644068,0.3516949153,0.7966101695,0.9449152542,0.4788135593,1.0
237,0.4261603376,0.2109704641,0.3502109705,0.7974683544,0.9451476793,0.4810126582,1.0
238,0.4243697479,0.2100840336,0.3487394958,0.7941176471,0.9453781513,0.4789915966,1.0
239,0.4225941423,0.2092050209,0.3472803347,0.7949790795,0.9456066946,0.4769874477,1.0
240,0.4208333333,0.2083333333,0.3458333333,0.7958333333,0.9458333333,0.475,1.0
241,0.4232365145,0.2116182573,0.3485477178,0.7925311203,0.9460580913,0.4771784232,1.0
242,0.4214876033,0.2107438017,0.347107438,0.7892561983,0.9462809917,0.479338843,1.0
243,0.4238683128,0.2098765432,0.3456790123,0.7901234568,0.9465020576,0.4773662551,1.0
244,0.4262295082,0.2131147541,0.3442622951,0.7868852459,0.9426229508,0.4754098361,1.0
245,0.4285714286,0.212244898,0.3428571429,0.7836734694,0.9428571429,0.4775510204,1.0
246,0.4268292683,0.2113821138,0.3414634146,0.7845528455,0.9430894309,0.4796747967,1.0
247,0.4251012146,0.2105263158,0.3441295547,0.7813765182,0.9433198381,0.4817813765,1.0
248,0.4274193548,0.2096774194,0.3467741935,0.7822580645,0.9435483871,0.4798387097,1.0
249,0.4297188755,0.2088353414,0.3453815261,0.7791164659,0.9437751004,0.4779116466,1.0
250,0.432,0.212,0.344,0.78,0.944,0.48,1.0
251,0.4302788845,0.2111553785,0.3426294821,0.780876494,0.9442231076,0.4780876494,1.0
252,0.4285714286,0.2142857143,0.3412698413,0.7817460317,0.9444444444,0.4801587302,1.0
253,0.4308300395,0.2134387352,0.3399209486,0.7826086957,0.9407114625,0.4782608696,1.0
254,0.4291338583,0.2165354331,0.342519685,0.7834645669,0.9409448819,0.4763779528,1.0
255,0.431372549,0.2156862745,0.3450980392,0.7843137255,0.9411764706,0.4745098039,1.0
256,0.4296875,0.21484375,0.34375,0.78125,0.9375,0.4765625,1.0
257,0.4280155642,0.2140077821,0.3424124514,0.7821011673,0.9377431907,0.4785992218,1.0
258,0.4302325581,0.2131782946,0.3410852713,0.7829457364,0.9379844961,0.480620155,1.0
259,0.4285714286,0.2123552124,0.3397683398,0.7837837838,0.9382239382,0.4787644788,1.0
260,0.4269230769,0.2115384615,0.3384615385,0.7846153846,0.9384615385,0.4769230769,1.0
261,0.4252873563,0.2107279693,0.337164751,0.7816091954,0.938697318,0.4789272031,1.0
262,0.427480916,0.2099236641,0.3396946565,0.7824427481,0.9389312977,0.4770992366,1.0
263,0.4296577947,0.2091254753,0.3422053232,0.783269962,0.9391634981,0.4752851711,1.0
264,0.428030303,0.2083333333,0.3409090909,0.7840909091,0.9393939394,0.4772727273,1.0
265,0.4264150943,0.2075471698,0.3396226415,0.7811320755,0.9396226415,0.4754716981,1.0
266,0.4248120301,0.2067669173,0.3383458647,0.7819548872,0.9398496241,0.4736842105,1.0
267,0.4269662921,0.2059925094,0.3370786517,0.7827715356,0.9400749064,0.4719101124,1.0
268,0.4253731343,0.2052238806,0.3358208955,0.7835820896,0.9402985075,0.473880597,1.0
269,0.4275092937,0.2044609665,0.3382899628,0.780669145,0.9405204461,0.4721189591,1.0
270,0.4296296296,0.2074074074,0.337037037,0.7777777778,0.9407407407,0.4703703704,1.0
271,0.4317343173,0.2066420664,0.3357933579,0.778597786,0.9372693727,0.4686346863,1.0
272,0.4338235294,0.2058823529,0.3345588235,0.7757352941,0.9375,0.4705882353,1.0
273,0.4322344322,0.2051282051,0.3333333333,0.7728937729,0.9377289377,0.4688644689,1.0
274,0.4306569343,0.204379562,0.3321167883,0.7737226277,0.9379562044,0.4708029197,1.0
275,0.4290909091,0.2036363636,0.3309090909,0.7745454545,0.9381818182,0.4727272727,1.0
276,0.4275362319,0.2065217391,0.3297101449,0.7717391304,0.9347826087,0.4746376812,1.0
277,0.4259927798,0.2057761733,0.3285198556,0.7689530686,0.9314079422,0.476534296,1.0
278,0.4244604317,0.2050359712,0.3273381295,0.7697841727,0.9316546763,0.4784172662,1.0
279,0.4265232975,0.2043010753,0.3261648746,0.770609319,0.9283154122,0.4802867384,1.0
280,0.425,0.2035714286,0.325,0.7714285714,0.925,0.4821428571,1.0
281,0.4234875445,0.2028469751,0.3238434164,0.7722419929,0.9252669039,0.4804270463,1.0
282,0.4255319149,0.2021276596,0.3226950355,0.7730496454,0.9255319149,0.4787234043,1.0
283,0.4275618375,0.2014134276,0.3215547703,0.7738515901,0.925795053,0.4770318021,1.0
284,0.4295774648,0.2007042254,0.3204225352,0.7711267606,0.926056338,0.4753521127,1.0
285,0.4280701754,0.2,0.3192982456,0.7684210526,0.9263157895,0.4736842105,1.0
286,0.4265734266,0.1993006993,0.3181818182,0.7657342657,0.9265734266,0.472027972,1.0
287,0.425087108,0.2020905923,0.3205574913,0.7665505226,0.9233449477,0.4703832753,1.0
288,0.4236111111,0.2048611111,0.3194444444,0.7673611111,0.9201388889,0.46875,1.0
289,0.4256055363,0.2041522491,0.3183391003,0.76816609,0.9204152249,0.4671280277,1.0
290,0.4275862069,0.2034482759,0.3206896552,0.7689655172,0.9206896552,0.4655172414,1.0
291,0.4261168385,0.2027491409,0.3195876289,0.7697594502,0.9209621993,0.4673539519,1.0
292,0.4246575342,0.2020547945,0.3219178082,0.7671232877,0.9178082192,0.4657534247,1.0
293,0.4266211604,0.2013651877,0.3208191126,0.7645051195,0.9180887372,0.4641638225,1.0
294,0.425170068,0.2006802721,0.3197278912,0.7653061224,0.9183673469,0.462585034,1.0
295,0.4237288136,0.2,0.3186440678,0.7661016949,0.9152542373,0.4610169492,1.0
296,0.4256756757,0.1993243243,0.3175675676,0.7635135135,0.9121621622,0.4594594595,1.0
297,0.4242424242,0.1986531987,0.3164983165,0.7643097643,0.9124579125,0.4579124579,1.0
298,0.4228187919,0.1979865772,0.3154362416,0.7651006711,0.9127516779,0.4597315436,1.0
299,0.4214046823,0.1973244147,0.3143812709,0.7658862876,0.9130434783,0.4581939799,1.0
300,0.42,0.1966666667,0.3133333333,0.7666666667,0.9133333333,0.46,1.0
301,0.4186046512,0.1993355482,0.3122923588,0.7674418605,0.9136212625,0.4617940199,1.0
302,0.417218543,0.1986754967,0.3112582781,0.7649006623,0.9139072848,0.4602649007,1.0
303,0.4158415842,0.198019802,0.3102310231,0.7623762376,0.9141914191,0.4620462046,1.0
304,0.4177631579,0.1973684211,0.3125,0.7598684211,0.9144736842,0.4638157895,1.0
305,0.4163934426,0.1967213115,0.3114754098,0.7606557377,0.9147540984,0.462295082,1.0
306,0.4150326797,0.1960784314,0.3104575163,0.7614379085,0.9150326797,0.4640522876,1.0
307,0.4136807818,0.1954397394,0.3094462541,0.7622149837,0.9120521173,0.4625407166,1.0
308,0.4155844156,0.1948051948,0.3084415584,0.7597402597,0.9123376623,0.4642857143,1.0
309,0.4142394822,0.1974110032,0.3074433657,0.7605177994,0.9126213592,0.4660194175,1.0
310,0.4161290323,0.1967741935,0.3096774194,0.7580645161,0.9129032258,0.4677419355,1.0
311,0.4180064309,0.1961414791,0.308681672,0.7588424437,0.9131832797,0.4662379421,1.0
312,0.4166666667,0.1955128205,0.3108974359,0.7564102564,0.9134615385,0.4679487179,1.0
313,0.4153354633,0.1948881789,0.3099041534,0.7571884984,0.9137380192,0.4664536741,1.0
314,0.4140127389,0.1942675159,0.3089171975,0.7547770701,0.9140127389,0.4681528662,1.0
315,0.4126984127,0.1968253968,0.3079365079,0.7523809524,0.9142857143,0.4666666667,1.0
316,0.4113924051,0.1962025316,0.3101265823,0.753164557,0.914556962,0.4651898734,1.0
317,0.4100946372,0.1955835962,0.309148265,0.7507886435,0.9148264984,0.4668769716,1.0
318,0.4088050314,0.1949685535,0.3081761006,0.748427673,0.9150943396,0.465408805,1.0
319,0.4106583072,0.197492163,0.3072100313,0.7492163009,0.9153605016,0.4639498433,1.0
320,0.4125,0.196875,0.30625,0.75,0.915625,0.4625,1.0
321,0.4112149533,0.1962616822,0.308411215,0.7476635514,0.9158878505,0.46105919,1.0
322,0.4099378882,0.1956521739,0.3074534161,0.748447205,0.9161490683,0.4596273292,1.0
323,0.4086687307,0.1981424149,0.306501548,0.7492260062,0.9164086687,0.4582043344,1.0
324,0.4074074074,0.1975308642,0.3055555556,0.7469135802,0.9166666667,0.4598765432,1.0
325,0.4061538462,0.1969230769,0.3046153846,0.7476923077,0.9169230769,0.4615384615,1.0
326,0.4049079755,0.1963190184,0.3036809816,0.745398773,0.9141104294,0.4601226994,1.0
327,0.4036697248,0.1957186544,0.3027522936,0.74617737,0.9143730887,0.4617737003,1.0
328,0.4024390244,0.1951219512,0.3048780488,0.7469512195,0.9146341463,0.4634146341,1.0
329,0.4012158055,0.1975683891,0.3039513678,0.7477203647,0.914893617,0.462006079,1.0
330,0.4,0.2,0.303030303,0.7484848485,0.9151515152,0.4606060606,1.0
331,0.3987915408,0.2024169184,0.3021148036,0.749244713,0.915407855,0.4622356495,1.0
332,0.3975903614,0.2048192771,0.3012048193,0.7469879518,0.9156626506,0.4608433735,1.0
333,0.3963963964,0.2042042042,0.3003003003,0.7477477477,0.9159159159,0.4594594595,1.0
334,0.3952095808,0.2065868263,0.2994011976,0.748502994,0.9161676647,0.4610778443,1.0
335,0.3940298507,0.2059701493,0.2985074627,0.7492537313,0.9164179104,0.4626865672,1.0
336,0.3928571429,0.2053571429,0.3005952381,0.75,0.9166666667,0.4642857143,1.0
337,0.3916913947,0.2047477745,0.2997032641,0.7507418398,0.9169139466,0.4629080119,1.0
338,0.3905325444,0.2041420118,0.298816568,0.7514792899,0.9171597633,0.4615384615,1.0
339,0.3923303835,0.2064896755,0.2979351032,0.7522123894,0.9174041298,0.4601769912,1.0
340,0.3911764706,0.2058823529,0.2970588235,0.7529411765,0.9176470588,0.4588235294,1.0
341,0.3900293255,0.2052785924,0.2961876833,0.7536656891,0.917888563,0.4574780059,1.0
342,0.3918128655,0.2046783626,0.2953216374,0.7543859649,0.918128655,0.4561403509,1.0
343,0.3935860058,0.2069970845,0.2944606414,0.7551020408,0.9183673469,0.4577259475,1.0
344,0.3924418605,0.2063953488,0.2936046512,0.7529069767,0.9186046512,0.4563953488,1.0
345,0.3913043478,0.2057971014,0.2927536232,0.7536231884,0.915942029,0.4579710145,1.0
346,0.3930635838,0.2052023121,0.2919075145,0.7543352601,0.9132947977,0.4595375723,1.0
347,0.3948126801,0.204610951,0.2910662824,0.7521613833,0.9135446686,0.4582132565,1.0
348,0.3965517241,0.2040229885,0.2902298851,0.75,0.9109195402,0.4597701149,1.0
349,0.3982808023,0.2034383954,0.2893982808,0.7507163324,0.9111747851,0.4613180516,1.0
350,0.3971428571,0.2028571429,0.2885714286,0.7485714286,0.9114285714,0.4628571429,1.0
351,0.396011396,0.2022792023,0.2877492877,0.7492877493,0.9116809117,0.4615384615,1.0
352,0.3948863636,0.2017045455,0.2869318182,0.75,0.9119318182,0.4630681818,1.0
353,0.3966005666,0.2011331445,0.2861189802,0.7478753541,0.9121813031,0.4645892351,1.0
354,0.3983050847,0.2005649718,0.2853107345,0.7457627119,0.9124293785,0.4632768362,1.0
355,0.3971830986,0.2,0.2845070423,0.7436619718,0.9126760563,0.461971831,1.0
356,0.3960674157,0.1994382022,0.2837078652,0.7443820225,0.9101123596,0.4606741573,1.0
357,0.3949579832,0.1988795518,0.2829131653,0.7450980392,0.9103641457,0.4593837535,1.0
358,0.3938547486,0.1983240223,0.2849162011,0.7458100559,0.9106145251,0.4581005587,1.0
359,0.3927576602,0.1977715877,0.286908078,0.7465181058,0.9108635097,0.4568245125,1.0
360,0.3916666667,0.1972222222,0.2861111111,0.7444444444,0.9111111111,0.4555555556,1.0
361,0.3905817175,0.1966759003,0.2880886427,0.7451523546,0.9113573407,0.4542936288,1.0
362,0.3895027624,0.1988950276,0.2872928177,0.7458563536,0.908839779,0.453038674,1.0
363,0.3884297521,0.1983471074,0.2865013774,0.7438016529,0.9090909091,0.4545454545,1.0
364,0.3901098901,0.1978021978,0.2857142857,0.7445054945,0.9093406593,0.4532967033,1.0
365,0.3890410959,0.197260274,0.2849315068,0.7452054795,0.9095890411,0.4520547945,1.0
366,0.3879781421,0.1967213115,0.2841530055,0.7431693989,0.9071038251,0.4508196721,1.0
367,0.3869209809,0.1989100817,0.2833787466,0.7438692098,0.9073569482,0.4523160763,1.0
368,0.3858695652,0.2010869565,0.2826086957,0.7445652174,0.9076086957,0.4538043478,1.0
369,0.3875338753,0.2005420054,0.2818428184,0.7425474255,0.9078590786,0.4525745257,1.0
370,0.3864864865,0.2,0.2810810811,0.7405405405,0.9081081081,0.4513513514,1.0
371,0.3854447439,0.1994609164,0.2803234501,0.7412398922,0.9083557951,0.4501347709,1.0
372,0.3844086022,0.1989247312,0.2795698925,0.7419354839,0.9059139785,0.4516129032,1.0
373,0.3860589812,0.1983914209,0.2788203753,0.7426273458,0.9061662198,0.4504021448,1.0
374,0.385026738,0.1978609626,0.2780748663,0.743315508,0.9064171123,0.449197861,1.0
375,0.384,0.1973333333,0.2773333333,0.7413333333,0.9066666667,0.448,1.0
376,0.3829787234,0.1994680851,0.2765957447,0.7420212766,0.9069148936,0.4468085106,1.0
377,0.3819628647,0.198938992,0.275862069,0.7427055703,0.9071618037,0.4456233422,1.0
378,0.3835978836,0.2010582011,0.2751322751,0.7433862434,0.9074074074,0.4444444444,1.0
379,0.3852242744,0.2031662269,0.2744063325,0.7440633245,0.907651715,0.4432717678,1.0
380,0.3868421053,0.2026315789,0.2736842105,0.7421052632,0.9078947368,0.4447368421,1.0
381,0.3858267717,0.2020997375,0.2729658793,0.7401574803,0.905511811,0.4435695538,1.0
382,0.3848167539,0.2015706806,0.2722513089,0.7408376963,0.9057591623,0.445026178,1.0
383,0.3838120104,0.2010443864,0.27154047,0.7415143603,0.9060052219,0.4438642298,1.0
384,0.3828125,0.2005208333,0.2708333333,0.7421875,0.9036458333,0.4427083333,1.0
385,0.3844155844,0.2,0.2701298701,0.7428571429,0.9038961039,0.4415584416,1.0
386,0.3860103627,0.1994818653,0.2694300518,0.7435233161,0.9041450777,0.4404145078,1.0
387,0.3850129199,0.1989664083,0.2687338501,0.7441860465,0.9043927649,0.4392764858,1.0
388,0.3840206186,0.2010309278,0.2706185567,0.7448453608,0.9046391753,0.4407216495,1.0
389,0.3856041131,0.2030848329,0.2699228792,0.7455012853,0.9048843188,0.4395886889,1.0
390,0.3846153846,0.2025641026,0.2717948718,0.7461538462,0.9051282051,0.441025641,1.0
391,0.3836317136,0.2020460358,0.273657289,0.7468030691,0.9028132992,0.4398976982,1.0
392,0.3826530612,0.2015306122,0.2755102041,0.7474489796,0.9030612245,0.4413265306,1.0
393,0.3842239186,0.2010178117,0.2748091603,0.7455470738,0.903307888,0.4427480916,1.0
394,0.383248731,0.2005076142,0.2766497462,0.7461928934,0.9035532995,0.4441624365,1.0
395,0.382278481,0.2,0.2759493671,0.746835443,0.9037974684,0.4455696203,1.0
396,0.3813131313,0.1994949495,0.2777777778,0.7474747475,0.9015151515,0.4444444444,1.0
397,0.3828715365,0.1989924433,0.2795969773,0.7481108312,0.9017632242,0.443324937,1.0
398,0.3819095477,0.1984924623,0.2814070352,0.7487437186,0.9020100503,0.4422110553,1.0
399,0.380952381,0.1979949875,0.2807017544,0.7493734336,0.9022556391,0.4411027569,1.0
400,0.3825,0.1975,0.28,0.75,0.9025,0.44,1.0
401,0.3815461347,0.1970074813,0.2793017456,0.7506234414,0.9027431421,0.4389027431,1.0
402,0.3830845771,0.1965174129,0.2786069652,0.7487562189,0.9029850746,0.4402985075,1.0
403,0.3846153846,0.1985111663,0.2779156328,0.7493796526,0.9032258065,0.4392059553,1.0
404,0.3836633663,0.198019802,0.2797029703,0.75,0.9034653465,0.4381188119,1.0
405,0.3851851852,0.1975308642,0.2790123457,0.750617284,0.9037037037,0.437037037,1.0
406,0.3842364532,0.1995073892,0.2783251232,0.7512315271,0.9039408867,0.4359605911,1.0
407,0.3832923833,0.199017199,0.2776412776,0.7518427518,0.9041769042,0.4348894349,1.0
408,0.3823529412,0.1985294118,0.2769607843,0.7524509804,0.9044117647,0.4362745098,1.0
409,0.3814180929,0.1980440098,0.2762836186,0.7530562347,0.9046454768,0.435207824,1.0
410,0.3804878049,0.2,0.2756097561,0.7512195122,0.9048780488,0.4365853659,1.0
411,0.3795620438,0.199513382,0.2749391727,0.7518248175,0.9051094891,0.4355231144,1.0
412,0.3810679612,0.1990291262,0.2766990291,0.75,0.9053398058,0.4368932039,1.0
413,0.3801452785,0.200968523,0.2784503632,0.7506053269,0.9031476998,0.4382566586,1.0
414,0.3792270531,0.2004830918,0.2777777778,0.7487922705,0.9033816425,0.4371980676,1.0
415,0.378313253,0.2,0.2771084337,0.7469879518,0.9036144578,0.4385542169,1.0
416,0.3774038462,0.1995192308,0.2788461538,0.7451923077,0.9014423077,0.4399038462,1.0
417,0.376498801,0.2014388489,0.278177458,0.7458033573,0.9016786571,0.4412470024,1.0
418,0.3755980861,0.2009569378,0.2799043062,0.7464114833,0.8995215311,0.4401913876,1.0
419,0.3770883055,0.200477327,0.2816229117,0.7470167064,0.8997613365,0.4391408115,1.0
420,0.3761904762,0.2,0.280952381,0.7452380952,0.9,0.4380952381,1.0
421,0.3752969121,0.2019002375,0.2826603325,0.7458432304,0.9002375297,0.4394299287,1.0
422,0.3744075829,0.2014218009,0.2819905213,0.7464454976,0.9004739336,0.4383886256,1.0
423,0.3735224586,0.2009456265,0.2813238771,0.7446808511,0.8983451537,0.4373522459,1.0
424,0.3726415094,0.2004716981,0.2806603774,0.7452830189,0.8985849057,0.4363207547,1.0
425,0.3717647059,0.2,0.28,0.7458823529,0.8988235294,0.4376470588,1.0
426,0.3732394366,0.1995305164,0.2816901408,0.7441314554,0.896713615,0.4389671362,1.0
427,0.3723653396,0.1990632319,0.2833723653,0.7447306792,0.8969555035,0.4379391101,1.0
428,0.3714953271,0.2009345794,0.2827102804,0.7429906542,0.8971962617,0.4392523364,1.0
429,0.3706293706,0.2004662005,0.2820512821,0.7435897436,0.8974358974,0.4382284382,1.0
430,0.3697674419,0.2023255814,0.2813953488,0.7441860465,0.8976744186,0.4395348837,1.0
431,0.3712296984,0.2018561485,0.2807424594,0.7424593968,0.8955916473,0.4408352668,1.0
432,0.3703703704,0.2013888889,0.2800925926,0.7407407407,0.8958333333,0.4398148148,1.0
433,0.3695150115,0.2009237875,0.2817551963,0.7413394919,0.896073903,0.441108545,1.0
434,0.3686635945,0.2004608295,0.2811059908,0.7419354839,0.8963133641,0.4400921659,1.0
435,0.367816092,0.2,0.2804597701,0.7425287356,0.8965517241,0.4413793103,1.0
436,0.369266055,0.1995412844,0.2821100917,0.7431192661,0.8967889908,0.4403669725,1.0
437,0.3707093822,0.1990846682,0.2814645309,0.7437070938,0.8970251716,0.4393592677,1.0
438,0.3721461187,0.198630137,0.2831050228,0.7420091324,0.897260274,0.4406392694,1.0
439,0.3735763098,0.1981776765,0.2824601367,0.7425968109,0.8974943052,0.4419134396,1.0
440,0.375,0.1977272727,0.2818181818,0.7431818182,0.8977272727,0.4409090909,1.0
441,0.3764172336,0.1972789116,0.2811791383,0.7437641723,0.89569161,0.4421768707,1.0
442,0.3755656109,0.1968325792,0.2805429864,0.7443438914,0.8959276018,0.4411764706,1.0
443,0.374717833,0.1963882619,0.2821670429,0.7449209932,0.8961625282,0.4401805869,1.0
444,0.3738738739,0.1959459459,0.2815315315,0.7454954955,0.8963963964,0.4414414414,1.0
445,0.3752808989,0.195505618,0.2808988764,0.7460674157,0.8943820225,0.4404494382,1.0
446,0.3744394619,0.1950672646,0.2802690583,0.7466367713,0.8923766816,0.4394618834,1.0
447,0.3736017897,0.1946308725,0.2818791946,0.744966443,0.8926174497,0.4407158837,1.0
448,0.375,0.1941964286,0.28125,0.7455357143,0.8928571429,0.4397321429,1.0
449,0.3763919822,0.1937639198,0.280623608,0.7461024499,0.8908685969,0.438752784,1.0
450,0.3777777778,0.1933333333,0.28,0.7466666667,0.8911111111,0.44,1.0
451,0.376940133,0.1929046563,0.2815964523,0.7472283814,0.8913525499,0.4390243902,1.0
452,0.3761061947,0.1924778761,0.2809734513,0.7477876106,0.8915929204,0.4380530973,1.0
453,0.3752759382,0.1920529801,0.2803532009,0.7461368653,0.8918322296,0.4392935982,1.0
454,0.3744493392,0.1916299559,0.2797356828,0.7466960352,0.8920704846,0.4405286344,1.0
455,0.3736263736,0.1912087912,0.2813186813,0.7450549451,0.8923076923,0.4395604396,1.0
456,0.3728070175,0.1929824561,0.2807017544,0.7456140351,0.8925438596,0.4407894737,1.0
457,0.3719912473,0.1925601751,0.2800875274,0.7461706783,0.8927789934,0.4420131291,1.0
458,0.3711790393,0.192139738,0.2794759825,0.7445414847,0.8930131004,0.443231441,1.0
459,0.3703703704,0.1917211329,0.2788671024,0.7450980392,0.8932461874,0.4422657952,1.0
460,0.3717391304,0.1913043478,0.2782608696,0.7434782609,0.8934782609,0.4434782609,1.0
461,0.3709327549,0.1908893709,0.2776572668,0.7418655098,0.8937093275,0.442516269,1.0
462,0.3722943723,0.1904761905,0.2792207792,0.7424242424,0.8917748918,0.4437229437,1.0
463,0.3714902808,0.1900647948,0.2786177106,0.7429805616,0.8920086393,0.4427645788,1.0
464,0.3706896552,0.1896551724,0.2801724138,0.7435344828,0.8922413793,0.4439655172,1.0
465,0.3698924731,0.1892473118,0.2795698925,0.7440860215,0.8903225806,0.4451612903,1.0
466,0.3712446352,0.1888412017,0.2789699571,0.7446351931,0.8905579399,0.4442060086,1.0
467,0.3704496788,0.1884368308,0.278372591,0.7451820128,0.8907922912,0.443254818,1.0
468,0.3696581197,0.188034188,0.2777777778,0.7457264957,0.891025641,0.4444444444,1.0
469,0.3710021322,0.1876332623,0.2771855011,0.7441364606,0.8912579957,0.4434968017,1.0
470,0.370212766,0.1872340426,0.2765957447,0.7446808511,0.8914893617,0.4425531915,1.0
471,0.3694267516,0.186836518,0.2760084926,0.7452229299,0.8917197452,0.4416135881,1.0
472,0.3686440678,0.186440678,0.2754237288,0.7457627119,0.8898305085,0.4406779661,1.0
473,0.3699788584,0.1860465116,0.2748414376,0.7441860465,0.88794926,0.4418604651,1.0
474,0.3691983122,0.1856540084,0.2742616034,0.7426160338,0.888185654,0.44092827,1.0
475,0.3684210526,0.1873684211,0.2736842105,0.7410526316,0.8884210526,0.4421052632,1.0
476,0.3676470588,0.1869747899,0.2731092437,0.7415966387,0.8886554622,0.4432773109,1.0
477,0.3668763103,0.1865828092,0.2725366876,0.7421383648,0.8888888889,0.4444444444,1.0
478,0.3661087866,0.1861924686,0.2740585774,0.7426778243,0.8891213389,0.4435146444,1.0
479,0.3653444676,0.1858037578,0.2755741127,0.7432150313,0.8893528184,0.4425887265,1.0
480,0.3666666667,0.1854166667,0.275,0.74375,0.8895833333,0.4416666667,1.0
481,0.3659043659,0.185031185,0.2744282744,0.7422037422,0.8898128898,0.4407484407,1.0
482,0.3651452282,0.1846473029,0.2738589212,0.7406639004,0.8900414938,0.4398340249,1.0
483,0.364389234,0.1842650104,0.2753623188,0.7391304348,0.8902691511,0.4389233954,1.0
484,0.3636363636,0.1838842975,0.2747933884,0.7376033058,0.8884297521,0.4380165289,1.0
485,0.3628865979,0.1835051546,0.2742268041,0.7381443299,0.8886597938,0.4371134021,1.0
486,0.3621399177,0.183127572,0.2736625514,0.7366255144,0.8888888889,0.4382716049,1.0
487,0.363449692,0.18275154,0.273100616,0.7351129363,0.8891170431,0.4373716632,1.0
488,0.362704918,0.1823770492,0.2725409836,0.7356557377,0.8893442623,0.4364754098,1.0
489,0.3619631902,0.18200409,0.2719836401,0.7341513292,0.8895705521,0.4355828221,1.0
490,0.3612244898,0.1816326531,0.2714285714,0.7346938776,0.8897959184,0.4346938776,1.0
491,0.3604887984,0.1812627291,0.2729124236,0.733197556,0.8900203666,0.433808554,1.0
492,0.3617886179,0.1808943089,0.2723577236,0.7317073171,0.8902439024,0.4329268293,1.0
493,0.3610547667,0.1805273834,0.2718052738,0.7322515213,0.8884381339,0.4340770791,1.0
494,0.3603238866,0.1801619433,0.2712550607,0.7327935223,0.8886639676,0.4352226721,1.0
495,0.3616161616,0.1797979798,0.2707070707,0.7313131313,0.8888888889,0.4363636364,1.0
496,0.3629032258,0.1794354839,0.2701612903,0.7298387097,0.8891129032,0.4375,1.0
497,0.3621730382,0.1790744467,0.2696177062,0.7283702213,0.8873239437,0.4366197183,1.0
498,0.3614457831,0.1787148594,0.2690763052,0.7269076305,0.8875502008,0.437751004,1.0
499,0.3607214429,0.1803607214,0.2685370741,0.7274549098,0.8877755511,0.4368737475,1.0
500,0.362,0.182,0.268,0.726,0.888,0.438,1.0
501,0.3612774451,0.1836327345,0.2674650699,0.7245508982,0.8882235529,0.4391217565,1.0
502,0.3605577689,0.1852589641,0.2669322709,0.7250996016,0.8884462151,0.438247012,1.0
503,0.3618290258,0.1848906561,0.2664015905,0.7256461233,0.8866799205,0.4373757455,1.0
504,0.3630952381,0.1865079365,0.2678571429,0.7261904762,0.8869047619,0.4365079365,1.0
505,0.3623762376,0.1861386139,0.2673267327,0.7267326733,0.8871287129,0.4376237624,1.0
506,0.3616600791,0.1877470356,0.2687747036,0.7272727273,0.8853754941,0.4367588933,1.0
507,0.3609467456,0.1873767258,0.2702169625,0.7278106509,0.8856015779,0.4378698225,1.0
508,0.3602362205,0.187007874,0.2696850394,0.7283464567,0.8858267717,0.437007874,1.0
509,0.3595284872,0.1866404715,0.2711198428,0.7288801572,0.884086444,0.4361493124,1.0
510,0.3588235294,0.1882352941,0.2705882353,0.7274509804,0.8843137255,0.4352941176,1.0
511,0.3581213307,0.1878669276,0.2700587084,0.7279843444,0.8845401174,0.4344422701,1.0
512,0.359375,0.1875,0.26953125,0.728515625,0.884765625,0.435546875,1.0
513,0.3586744639,0.1890838207,0.269005848,0.7290448343,0.8849902534,0.4346978558,1.0
514,0.359922179,0.1887159533,0.2684824903,0.7295719844,0.8852140078,0.4338521401,1.0
515,0.3611650485,0.1883495146,0.267961165,0.7281553398,0.8834951456,0.4349514563,1.0
516,0.3604651163,0.1899224806,0.2674418605,0.726744186,0.8837209302,0.4341085271,1.0
517,0.3617021277,0.1895551257,0.2669245648,0.7253384913,0.8839458414,0.4332688588,1.0
518,0.3629343629,0.1891891892,0.2664092664,0.7258687259,0.8841698842,0.4324324324,1.0
519,0.3641618497,0.1888246628,0.2658959538,0.7244701349,0.8843930636,0.4335260116,1.0
520,0.3653846154,0.1884615385,0.2673076923,0.7230769231,0.8846153846,0.4346153846,1.0
521,0.3666026871,0.1900191939,0.2667946257,0.7236084453,0.8848368522,0.43378119,1.0
522,0.367816092,0.1896551724,0.2681992337,0.724137931,0.8850574713,0.4329501916,1.0
523,0.3690248566,0.1912045889,0.2676864245,0.724665392,0.8852772467,0.4321223709,1.0
524,0.3683206107,0.1927480916,0.2671755725,0.7251908397,0.8854961832,0.4312977099,1.0
525,0.3695238095,0.1923809524,0.2666666667,0.7257142857,0.8857142857,0.4323809524,1.0
526,0.3707224335,0.1920152091,0.2661596958,0.7262357414,0.8859315589,0.4315589354,1.0
527,0.3719165085,0.1916508539,0.2675521822,0.7267552182,0.8861480076,0.430740038,1.0
528,0.3712121212,0.1931818182,0.2670454545,0.7272727273,0.8863636364,0.4299242424,1.0
529,0.3724007561,0.1928166352,0.2665406427,0.7277882798,0.8846880907,0.4310018904,1.0
530,0.3735849057,0.1924528302,0.2660377358,0.7264150943,0.8849056604,0.4301886792,1.0
531,0.3728813559,0.1920903955,0.2655367232,0.7269303202,0.8851224105,0.4312617702,1.0
532,0.3740601504,0.1917293233,0.2669172932,0.727443609,0.8853383459,0.4304511278,1.0
533,0.373358349,0.191369606,0.2664165103,0.7279549719,0.8855534709,0.4296435272,1.0
534,0.372659176,0.191011236,0.265917603,0.7265917603,0.8857677903,0.4307116105,1.0
535,0.3719626168,0.1906542056,0.2654205607,0.7271028037,0.8859813084,0.4299065421,1.0
536,0.3712686567,0.1921641791,0.2649253731,0.7257462687,0.8861940299,0.4291044776,1.0
537,0.3724394786,0.1918063315,0.2644320298,0.7262569832,0.886405959,0.4301675978,1.0
538,0.373605948,0.1933085502,0.2639405204,0.7249070632,0.8866171004,0.4293680297,1.0
539,0.3729128015,0.1948051948,0.2653061224,0.7254174397,0.8868274583,0.4285714286,1.0
540,0.3740740741,0.1944444444,0.2648148148,0.7259259259,0.8851851852,0.4296296296,1.0
541,0.3752310536,0.1959334566,0.2643253235,0.7245841035,0.8853974122,0.4306839187,1.0
542,0.3763837638,0.1955719557,0.2638376384,0.7232472325,0.8856088561,0.4317343173,1.0
543,0.3756906077,0.197053407,0.2633517495,0.7237569061,0.8858195212,0.4309392265,1.0
544,0.375,0.1985294118,0.2647058824,0.7242647059,0.8860294118,0.4301470588,1.0
545,0.3743119266,0.1981651376,0.2642201835,0.7247706422,0.8862385321,0.4293577982,1.0
546,0.3736263736,0.1996336996,0.2637362637,0.7252747253,0.8864468864,0.4304029304,1.0
547,0.3747714808,0.1992687386,0.2632541133,0.7239488117,0.886654479,0.4296160878,1.0
548,0.3740875912,0.200729927,0.2627737226,0.7244525547,0.8850364964,0.4306569343,1.0
549,0.3752276867,0.2003642987,0.262295082,0.723132969,0.8852459016,0.4316939891,1.0
550,0.3763636364,0.2018181818,0.2636363636,0.7218181818,0.8854545455,0.4327272727,1.0
551,0.3774954628,0.2032667877,0.2631578947,0.722323049,0.8856624319,0.4319419238,1.0
552,0.3768115942,0.2028985507,0.2626811594,0.722826087,0.8858695652,0.4311594203,1.0
553,0.3761301989,0.2025316456,0.2622061483,0.7233273056,0.8860759494,0.4321880651,1.0
554,0.3772563177,0.202166065,0.261732852,0.7220216606,0.8862815884,0.4332129964,1.0
555,0.3783783784,0.2018018018,0.2630630631,0.7225225225,0.8864864865,0.4342342342,1.0
556,0.3794964029,0.2032374101,0.2643884892,0.7230215827,0.8866906475,0.4352517986,1.0
557,0.3788150808,0.2046678636,0.2639138241,0.723518851,0.8868940754,0.434470377,1.0
558,0.3781362007,0.2043010753,0.2652329749,0.7222222222,0.8870967742,0.4336917563,1.0
559,0.3792486583,0.2057245081,0.2647584973,0.7209302326,0.8872987478,0.4347048301,1.0
560,0.3803571429,0.2071428571,0.2660714286,0.7214285714,0.8875,0.4357142857,1.0
561,0.3814616756,0.2085561497,0.265597148,0.7201426025,0.8859180036,0.4349376114,1.0
562,0.3825622776,0.2099644128,0.2651245552,0.71886121,0.8861209964,0.4359430605,1.0
563,0.3818827709,0.2095914742,0.2664298401,0.7175843694,0.8863232682,0.4351687389,1.0
564,0.3829787234,0.2092198582,0.2677304965,0.7180851064,0.8865248227,0.4343971631,1.0
565,0.3840707965,0.2088495575,0.2690265487,0.7168141593,0.8849557522,0.4353982301,1.0
566,0.3833922261,0.2102473498,0.2703180212,0.7173144876,0.8851590106,0.4346289753,1.0
567,0.3827160494,0.2116402116,0.2698412698,0.7178130511,0.885361552,0.4356261023,1.0
568,0.3820422535,0.213028169,0.2711267606,0.7183098592,0.8838028169,0.4348591549,1.0
569,0.3831282953,0.2126537786,0.2706502636,0.7188049209,0.8822495606,0.4340949033,1.0
570,0.3824561404,0.2140350877,0.2719298246,0.7192982456,0.8824561404,0.4333333333,1.0
571,0.3817863398,0.2136602452,0.2714535902,0.7180385289,0.8826619965,0.4325744308,1.0
572,0.3828671329,0.2132867133,0.270979021,0.7167832168,0.8811188811,0.4318181818,1.0
573,0.3821989529,0.2146596859,0.2705061082,0.7172774869,0.8813263525,0.4328097731,1.0
574,0.3832752613,0.2142857143,0.2717770035,0.7160278746,0.8797909408,0.4320557491,1.0
575,0.3826086957,0.2139130435,0.2713043478,0.7165217391,0.88,0.4313043478,1.0
576,0.3836805556,0.2135416667,0.2708333333,0.7170138889,0.8802083333,0.4305555556,1.0
577,0.3830155979,0.2131715771,0.2703639515,0.7175043328,0.8804159445,0.431542461,1.0
578,0.384083045,0.214532872,0.2716262976,0.7179930796,0.8806228374,0.4307958478,1.0
579,0.3834196891,0.2141623489,0.2711571675,0.7184801382,0.8808290155,0.4317789292,1.0
580,0.3827586207,0.2155172414,0.2706896552,0.7172413793,0.8810344828,0.4310344828,1.0
581,0.3820998279,0.2151462995,0.2702237522,0.7177280551,0.8795180723,0.4320137694,1.0
582,0.383161512,0.2147766323,0.2714776632,0.7182130584,0.8797250859,0.4329896907,1.0
583,0.3825042882,0.2144082333,0.2727272727,0.7186963979,0.8799313894,0.4339622642,1.0
584,0.3818493151,0.2140410959,0.2739726027,0.7191780822,0.8801369863,0.4349315068,1.0
585,0.3811965812,0.2136752137,0.2735042735,0.7196581197,0.8803418803,0.4341880342,1.0
586,0.3822525597,0.2150170648,0.2747440273,0.7201365188,0.8805460751,0.4351535836,1.0
587,0.3816013629,0.2146507666,0.2742759796,0.7206132879,0.8807495741,0.4361158433,1.0
588,0.3826530612,0.2142857143,0.2738095238,0.7210884354,0.880952381,0.4353741497,1.0
589,0.3820033956,0.2156196944,0.273344652,0.7215619694,0.8811544992,0.4346349745,1.0
590,0.3830508475,0.2152542373,0.2728813559,0.7203389831,0.8813559322,0.4355932203,1.0
591,0.3840947547,0.2148900169,0.2724196277,0.7191201354,0.8815566836,0.434856176,1.0
592,0.3834459459,0.214527027,0.2719594595,0.7179054054,0.8817567568,0.4358108108,1.0
593,0.3844856661,0.215851602,0.2715008432,0.7166947723,0.8819561551,0.4350758853,1.0
594,0.3855218855,0.2154882155,0.271043771,0.7171717172,0.8821548822,0.4343434343,1.0
595,0.3865546218,0.2168067227,0.2705882353,0.7176470588,0.8806722689,0.4352941176,1.0
596,0.3859060403,0.216442953,0.2718120805,0.716442953,0.8808724832,0.4362416107,1.0
597,0.3852596315,0.2177554439,0.2730318258,0.7169179229,0.8810720268,0.4355108878,1.0
598,0.3862876254,0.2190635452,0.2725752508,0.7157190635,0.881270903,0.4347826087,1.0
599,0.3856427379,0.2203672788,0.2721202003,0.714524207,0.8797996661,0.4357262104,1.0
600,0.3866666667,0.22,0.2716666667,0.7133333333,0.88,0.4366666667,1.0
601,0.387687188,0.2212978369,0.2712146423,0.7121464226,0.8801996672,0.4359400998,1.0
602,0.3870431894,0.2225913621,0.2707641196,0.7126245847,0.8787375415,0.4368770764,1.0
603,0.3880597015,0.2222222222,0.271973466,0.7114427861,0.8789386401,0.4361525705,1.0
604,0.3874172185,0.2235099338,0.2715231788,0.7102649007,0.8791390728,0.4370860927,1.0
605,0.3884297521,0.2231404959,0.2710743802,0.7107438017,0.879338843,0.4380165289,1.0
606,0.3877887789,0.2227722772,0.2722772277,0.7112211221,0.8795379538,0.4372937294,1.0
607,0.3887973641,0.2240527183,0.2718286656,0.7116968699,0.8797364086,0.4365733114,1.0
608,0.3881578947,0.2253289474,0.2730263158,0.7121710526,0.8782894737,0.4375,1.0
609,0.3891625616,0.2266009852,0.2742200328,0.711001642,0.8784893268,0.4367816092,1.0
610,0.3901639344,0.2278688525,0.2737704918,0.7098360656,0.8786885246,0.437704918,1.0
611,0.3895253682,0.2291325696,0.2733224223,0.7103109656,0.8788870704,0.4386252046,1.0
612,0.3888888889,0.2287581699,0.272875817,0.7107843137,0.8790849673,0.4395424837,1.0
613,0.3882544861,0.2300163132,0.2724306688,0.7096247961,0.8792822186,0.4388254486,1.0
614,0.3892508143,0.2312703583,0.2719869707,0.7100977199,0.8778501629,0.4397394137,1.0
615,0.3902439024,0.2308943089,0.2715447154,0.7105691057,0.8780487805,0.4390243902,1.0
616,0.3912337662,0.2305194805,0.2727272727,0.711038961,0.8782467532,0.4383116883,1.0
617,0.3922204214,0.2301458671,0.2722852512,0.7098865478,0.8784440843,0.4376012966,1.0
618,0.3932038835,0.2297734628,0.2718446602,0.7103559871,0.8770226537,0.4368932039,1.0
619,0.3925686591,0.2294022617,0.2714054927,0.7092084006,0.8756058158,0.436187399,1.0
620,0.3935483871,0.2290322581,0.2709677419,0.7096774194,0.8741935484,0.435483871,1.0
621,0.3929146538,0.2286634461,0.270531401,0.7101449275,0.8727858293,0.4347826087,1.0
622,0.3922829582,0.2282958199,0.270096463,0.7106109325,0.8713826367,0.4356913183,1.0
623,0.393258427,0.227929374,0.2712680578,0.7110754414,0.8715890851,0.4349919743,1.0
624,0.3942307692,0.2275641026,0.2708333333,0.7099358974,0.8701923077,0.4358974359,1.0
625,0.3952,0.2288,0.2704,0.7104,0.8704,0.4352,1.0
626,0.3945686901,0.2284345048,0.2699680511,0.7092651757,0.8706070288,0.4345047923,1.0
627,0.3939393939,0.2280701754,0.2695374801,0.7097288676,0.8708133971,0.4338118022,1.0
628,0.3933121019,0.2277070064,0.2691082803,0.7085987261,0.8710191083,0.4331210191,1.0
629,0.3942766296,0.2289348172,0.2686804452,0.7090620032,0.8696343402,0.4324324324,1.0
630,0.3952380952,0.2285714286,0.2698412698,0.7079365079,0.8698412698,0.4317460317,1.0
631,0.3961965135,0.2282091918,0.2694136292,0.7083993661,0.8684627575,0.4310618067,1.0
632,0.3971518987,0.2294303797,0.2689873418,0.7088607595,0.8686708861,0.4303797468,1.0
633,0.3981042654,0.2290679305,0.2685624013,0.7077409163,0.868878357,0.429699842,1.0
634,0.3990536278,0.2287066246,0.2681388013,0.7082018927,0.8690851735,0.4305993691,1.0
635,0.3984251969,0.2299212598,0.2692913386,0.7086614173,0.8692913386,0.431496063,1.0
636,0.3993710692,0.2311320755,0.2704402516,0.7091194969,0.8694968553,0.4323899371,1.0
637,0.4003139717,0.2323390895,0.2715855573,0.7095761381,0.8697017268,0.4332810047,1.0
638,0.4012539185,0.2319749216,0.2711598746,0.710031348,0.868338558,0.4326018809,1.0
639,0.4021909233,0.2316118936,0.2707355243,0.710485133,0.8685446009,0.4319248826,1.0
640,0.403125,0.2328125,0.271875,0.7109375,0.86875,0.4328125,1.0
641,0.4024960998,0.232449298,0.2730109204,0.7113884555,0.8673946958,0.4321372855,1.0
642,0.4018691589,0.2336448598,0.2725856698,0.7102803738,0.8660436137,0.4330218069,1.0
643,0.4027993779,0.234836703,0.2721617418,0.7091757387,0.8646967341,0.433903577,1.0
644,0.4037267081,0.2344720497,0.2717391304,0.7080745342,0.8649068323,0.4332298137,1.0
645,0.4046511628,0.2341085271,0.2713178295,0.7069767442,0.8651162791,0.4325581395,1.0
646,0.4055727554,0.2352941176,0.2708978328,0.7074303406,0.8637770898,0.4318885449,1.0
647,0.4064914992,0.2349304482,0.2720247295,0.7063369397,0.8639876352,0.4327666151,1.0
648,0.4074074074,0.2345679012,0.2731481481,0.7067901235,0.862654321,0.4320987654,1.0
649,0.406779661,0.2357473035,0.2742681048,0.7057010786,0.8613251156,0.4329738059,1.0
650,0.4076923077,0.2369230769,0.2753846154,0.7061538462,0.8615384615,0.4338461538,1.0
651,0.4070660522,0.2380952381,0.2749615975,0.7050691244,0.8617511521,0.4347158218,1.0
652,0.4079754601,0.2377300613,0.2745398773,0.7039877301,0.8619631902,0.4355828221,1.0
653,0.4088820827,0.2388973966,0.2741194487,0.7044410413,0.8621745789,0.4364471669,1.0
654,0.4097859327,0.2385321101,0.2752293578,0.7048929664,0.8623853211,0.4357798165,1.0
655,0.4106870229,0.2381679389,0.2748091603,0.7053435115,0.8625954198,0.4351145038,1.0
656,0.4115853659,0.2393292683,0.2743902439,0.7057926829,0.862804878,0.4359756098,1.0
657,0.4109589041,0.2389649924,0.2739726027,0.7062404871,0.8630136986,0.4353120244,1.0
658,0.4118541033,0.2386018237,0.273556231,0.7066869301,0.8617021277,0.4361702128,1.0
659,0.4112291351,0.2382397572,0.2731411229,0.7071320182,0.8619119879,0.4370257967,1.0
660,0.4121212121,0.2378787879,0.2727272727,0.7075757576,0.8621212121,0.4378787879,1.0
661,0.41301059,0.2375189107,0.2723146747,0.7080181543,0.8623298033,0.4387291982,1.0
662,0.413897281,0.2371601208,0.2734138973,0.7084592145,0.8625377644,0.4395770393,1.0
663,0.4147812971,0.2368024133,0.2730015083,0.7088989442,0.8612368024,0.4404223228,1.0
664,0.4141566265,0.2364457831,0.2725903614,0.7078313253,0.8614457831,0.4412650602,1.0
665,0.415037594,0.237593985,0.2736842105,0.7067669173,0.8616541353,0.4406015038,1.0
666,0.4159159159,0.2372372372,0.2732732733,0.7057057057,0.8603603604,0.4399399399,1.0
667,0.4167916042,0.2383808096,0.2728635682,0.7061469265,0.8605697151,0.4407796102,1.0
668,0.4161676647,0.2380239521,0.2724550898,0.7050898204,0.8607784431,0.4416167665,1.0
669,0.4155455904,0.2391629297,0.2720478326,0.7040358744,0.8594917788,0.44245142,1.0
670,0.4164179104,0.2402985075,0.2731343284,0.7044776119,0.8582089552,0.4417910448,1.0
671,0.4172876304,0.2399403875,0.2742175857,0.7049180328,0.8569299553,0.4426229508,1.0
672,0.4166666667,0.2410714286,0.2738095238,0.7038690476,0.8571428571,0.4419642857,1.0
673,0.4175334324,0.2407132244,0.2748885587,0.7028231798,0.8573551263,0.4427934621,1.0
674,0.4183976261,0.2403560831,0.2744807122,0.7017804154,0.8575667656,0.4421364985,1.0
675,0.4192592593,0.2414814815,0.2755555556,0.7007407407,0.8577777778,0.4414814815,1.0
676,0.4201183432,0.2426035503,0.275147929,0.699704142,0.8565088757,0.4408284024,1.0
677,0.4194977843,0.2422451994,0.2747415066,0.7001477105,0.8552437223,0.4401772526,1.0
678,0.4203539823,0.2433628319,0.2743362832,0.7005899705,0.8554572271,0.4410029499,1.0
679,0.4197349043,0.2444771723,0.2739322533,0.6995581738,0.8556701031,0.441826215,1.0
680,0.4205882353,0.2455882353,0.2735294118,0.6985294118,0.8558823529,0.4411764706,1.0
681,0.4199706314,0.2466960352,0.2731277533,0.6975036711,0.8560939794,0.4405286344,1.0
682,0.4208211144,0.2463343109,0.2727272727,0.6979472141,0.8548387097,0.4413489736,1.0
683,0.420204978,0.2459736457,0.2723279649,0.6983894583,0.8550512445,0.4407027818,1.0
684,0.4210526316,0.2470760234,0.2719298246,0.6988304094,0.8552631579,0.4400584795,1.0
685,0.4218978102,0.2481751825,0.2715328467,0.699270073,0.8554744526,0.4394160584,1.0
686,0.4227405248,0.2478134111,0.2725947522,0.6997084548,0.8542274052,0.4402332362,1.0
687,0.422125182,0.2489082969,0.2736535662,0.6986899563,0.8529839884,0.4395924309,1.0
688,0.4229651163,0.2485465116,0.273255814,0.699127907,0.8531976744,0.4404069767,1.0
689,0.4238026125,0.2496371553,0.2743105951,0.6981132075,0.8519593614,0.4397677794,1.0
690,0.4246376812,0.2507246377,0.2739130435,0.6985507246,0.8507246377,0.4391304348,1.0
691,0.4254703329,0.2503617945,0.2749638205,0.6975397974,0.8494934877,0.4384949349,1.0
692,0.426300578,0.2514450867,0.274566474,0.6965317919,0.8497109827,0.4378612717,1.0
693,0.4256854257,0.2525252525,0.2756132756,0.6955266955,0.8499278499,0.4372294372,1.0
694,0.4265129683,0.2536023055,0.2766570605,0.6959654179,0.8501440922,0.4365994236,1.0
695,0.4273381295,0.2532374101,0.2776978417,0.6949640288,0.8503597122,0.435971223,1.0
696,0.4281609195,0.2528735632,0.2772988506,0.6939655172,0.849137931,0.4367816092,1.0
697,0.4289813486,0.2525107604,0.2769010043,0.6944045911,0.8479196557,0.43758967,1.0
698,0.4297994269,0.2521489971,0.2779369628,0.6934097421,0.8481375358,0.4383954155,1.0
699,0.4291845494,0.2532188841,0.2775393419,0.6924177396,0.8469241774,0.4377682403,1.0
700,0.4285714286,0.2542857143,0.2771428571,0.6928571429,0.8471428571,0.4385714286,1.0
701,0.4279600571,0.2553495007,0.2767475036,0.6918687589,0.8459343795,0.4393723252,1.0
702,0.4287749288,0.254985755,0.2777777778,0.6923076923,0.8461538462,0.4401709402,1.0
703,0.4281650071,0.2546230441,0.2773826458,0.692745377,0.8463726885,0.439544808,1.0
704,0.4289772727,0.2556818182,0.2784090909,0.6931818182,0.8465909091,0.4389204545,1.0
705,0.429787234,0.2553191489,0.2780141844,0.6921985816,0.8468085106,0.4397163121,1.0
706,0.4291784703,0.2563739377,0.2776203966,0.6926345609,0.8470254958,0.440509915,1.0
707,0.4299858557,0.2574257426,0.2786421499,0.6916548798,0.8458274399,0.441301273,1.0
708,0.4307909605,0.2584745763,0.2782485876,0.6906779661,0.8446327684,0.4406779661,1.0
709,0.4315937941,0.2581100141,0.2778561354,0.6897038082,0.8448519041,0.4414668547,1.0
710,0.4309859155,0.2591549296,0.2788732394,0.6901408451,0.8450704225,0.4422535211,1.0
711,0.4303797468,0.258790436,0.2784810127,0.6905766526,0.8452883263,0.4416315049,1.0
712,0.4297752809,0.2584269663,0.2780898876,0.691011236,0.845505618,0.4424157303,1.0
713,0.4305750351,0.2580645161,0.2791023843,0.6900420757,0.8457223001,0.443197756,1.0
714,0.431372549,0.2591036415,0.2787114846,0.6904761905,0.8459383754,0.4425770308,1.0
715,0.4321678322,0.2601398601,0.2797202797,0.6909090909,0.8461538462,0.441958042,1.0
716,0.4315642458,0.2597765363,0.2793296089,0.6913407821,0.8463687151,0.4413407821,1.0
717,0.4309623431,0.2594142259,0.2789400279,0.690376569,0.8465829847,0.4421199442,1.0
718,0.4317548747,0.2590529248,0.278551532,0.6908077994,0.8454038997,0.4415041783,1.0
719,0.4311543811,0.2586926287,0.2781641168,0.6912378303,0.8456189152,0.4422809458,1.0
720,0.4305555556,0.2597222222,0.2777777778,0.6916666667,0.8444444444,0.4416666667,1.0
721,0.4313453537,0.2593619972,0.2773925104,0.6907073509,0.8446601942,0.4424410541,1.0
722,0.432132964,0.2603878116,0.2770083102,0.6911357341,0.8434903047,0.4432132964,1.0
723,0.4329183956,0.2614107884,0.2766251729,0.6901798064,0.8423236515,0.4439834025,1.0
724,0.432320442,0.2624309392,0.2762430939,0.6906077348,0.8425414365,0.4433701657,1.0
725,0.4317241379,0.2634482759,0.2772413793,0.6910344828,0.8427586207,0.4427586207,1.0
726,0.4311294766,0.2630853994,0.2782369146,0.6914600551,0.8415977961,0.4421487603,1.0
727,0.4305364512,0.2627235213,0.2792297111,0.6905089409,0.8404401651,0.4415405777,1.0
728,0.4313186813,0.2623626374,0.2788461538,0.6895604396,0.8406593407,0.4423076923,1.0
729,0.4320987654,0.2633744856,0.2784636488,0.6899862826,0.840877915,0.4417009602,1.0
730,0.4328767123,0.2643835616,0.2780821918,0.6890410959,0.8410958904,0.4424657534,1.0
731,0.4322845417,0.2653898769,0.2777017784,0.6880984952,0.8413132695,0.4418604651,1.0
732,0.4330601093,0.2650273224,0.2773224044,0.6871584699,0.8415300546,0.4426229508,1.0
733,0.4338335607,0.2646657572,0.2769440655,0.687585266,0.8403819918,0.4433833561,1.0
734,0.4332425068,0.2643051771,0.2765667575,0.6866485014,0.840599455,0.4441416894,1.0
735,0.4340136054,0.2653061224,0.2775510204,0.6870748299,0.8408163265,0.4448979592,1.0
736,0.433423913,0.2663043478,0.277173913,0.6861413043,0.839673913,0.4442934783,1.0
737,0.434192673,0.2659430122,0.276797829,0.6852103121,0.8398914518,0.4436906377,1.0
738,0.4349593496,0.2655826558,0.2764227642,0.6856368564,0.8401084011,0.4430894309,1.0
739,0.4357239513,0.2665764547,0.2760487145,0.6847090663,0.8389715832,0.4438430311,1.0
740,0.4364864865,0.2662162162,0.2756756757,0.6851351351,0.8391891892,0.4432432432,1.0
741,0.4372469636,0.2672064777,0.2753036437,0.6842105263,0.8380566802,0.4426450742,1.0
742,0.4366576819,0.2668463612,0.2749326146,0.6832884097,0.8382749326,0.4420485175,1.0
743,0.4374158816,0.266487214,0.2745625841,0.6837146703,0.8384925976,0.4414535666,1.0
744,0.438172043,0.2661290323,0.2755376344,0.6841397849,0.8387096774,0.4408602151,1.0
745,0.4389261745,0.2657718121,0.2765100671,0.6832214765,0.8389261745,0.4402684564,1.0
746,0.4383378016,0.2654155496,0.2774798928,0.6836461126,0.8391420912,0.4396782842,1.0
747,0.437751004,0.265060241,0.2784471218,0.6840696118,0.8393574297,0.4390896921,1.0
748,0.4385026738,0.2660427807,0.2780748663,0.6831550802,0.8395721925,0.4398395722,1.0
749,0.4392523364,0.2670226969,0.2777036048,0.6835781041,0.8397863818,0.4405874499,1.0
750,0.44,0.2666666667,0.2786666667,0.684,0.8386666667,0.4413333333,1.0
751,0.4407456724,0.2663115846,0.2782956059,0.6844207723,0.8388814913,0.4420772304,1.0
752,0.4401595745,0.267287234,0.2779255319,0.6848404255,0.8377659574,0.4428191489,1.0
753,0.4409030544,0.2682602922,0.2788844622,0.6839309429,0.8366533865,0.4422310757,1.0
754,0.4416445623,0.2692307692,0.2798408488,0.6843501326,0.8355437666,0.4429708223,1.0
755,0.4410596026,0.2688741722,0.2794701987,0.6834437086,0.8357615894,0.442384106,1.0
756,0.4404761905,0.2698412698,0.2791005291,0.6838624339,0.835978836,0.4417989418,1.0
757,0.4412153236,0.2694848085,0.2800528402,0.6829590489,0.8348745046,0.4412153236,1.0
758,0.4419525066,0.2691292876,0.2796833773,0.6820580475,0.8337730871,0.4406332454,1.0
759,0.441370224,0.2700922266,0.2806324111,0.6824769433,0.8339920949,0.4400527009,1.0
760,0.4407894737,0.2710526316,0.2815789474,0.6815789474,0.8342105263,0.4394736842,1.0
761,0.4415243101,0.270696452,0.2812089356,0.6819973719,0.8344283837,0.4388961892,1.0
762,0.4422572178,0.2703412073,0.280839895,0.6811023622,0.8346456693,0.43832021,1.0
763,0.4416775885,0.2712975098,0.2804718218,0.6815203145,0.8348623853,0.4377457405,1.0
764,0.4410994764,0.2709424084,0.280104712,0.6806282723,0.835078534,0.4371727749,1.0
765,0.4418300654,0.2705882353,0.2810457516,0.6797385621,0.8339869281,0.4379084967,1.0
766,0.4425587467,0.27154047,0.2806788512,0.680156658,0.8342036554,0.4373368146,1.0
767,0.443285528,0.2711864407,0.2803129074,0.6792698827,0.8344198175,0.4367666232,1.0
768,0.4427083333,0.2708333333,0.2799479167,0.6783854167,0.8346354167,0.4375,1.0
769,0.4421326398,0.2704811443,0.2795838752,0.677503251,0.833550065,0.4369310793,1.0
770,0.4415584416,0.2714285714,0.2792207792,0.6766233766,0.8337662338,0.4363636364,1.0
771,0.4422827497,0.2723735409,0.2788586252,0.6770428016,0.8326848249,0.4357976654,1.0
772,0.4417098446,0.2720207254,0.2797927461,0.6774611399,0.8329015544,0.4352331606,1.0
773,0.4411384217,0.2729624838,0.2794307891,0.6765847348,0.8318240621,0.4359637775,1.0
774,0.4418604651,0.2726098191,0.2790697674,0.6757105943,0.830749354,0.4354005168,1.0
775,0.4425806452,0.2722580645,0.28,0.6748387097,0.8309677419,0.4348387097,1.0
776,0.4432989691,0.2719072165,0.2809278351,0.6739690722,0.831185567,0.4342783505,1.0
777,0.4427284427,0.2728442728,0.2805662806,0.6743886744,0.8301158301,0.4337194337,1.0
778,0.442159383,0.2724935733,0.2802056555,0.6748071979,0.8303341902,0.4344473008,1.0
779,0.4415917843,0.2734274711,0.2811296534,0.6739409499,0.8305519897,0.4338896021,1.0
780,0.441025641,0.2730769231,0.2807692308,0.6730769231,0.8294871795,0.4346153846,1.0
781,0.4417413572,0.2727272727,0.2816901408,0.6722151088,0.828425096,0.4340588988,1.0
782,0.442455243,0.273657289,0.2826086957,0.6713554987,0.8286445013,0.4335038363,1.0
783,0.441890166,0.2733077905,0.282247765,0.6717752235,0.8288633461,0.4329501916,1.0
784,0.4413265306,0.2729591837,0.2831632653,0.6709183673,0.8290816327,0.4336734694,1.0
785,0.4407643312,0.272611465,0.2828025478,0.6700636943,0.8292993631,0.4343949045,1.0
786,0.4402035623,0.2735368957,0.2824427481,0.6704834606,0.8295165394,0.4351145038,1.0
787,0.4409148666,0.2744599746,0.2820838628,0.6709021601,0.8297331639,0.4345616264,1.0
788,0.4416243655,0.2753807107,0.2829949239,0.671319797,0.828680203,0.4340101523,1.0
789,0.4423320659,0.2762991128,0.2826362484,0.670468948,0.8288973384,0.4347275032,1.0
790,0.4430379747,0.2759493671,0.282278481,0.6708860759,0.8278481013,0.4341772152,1.0
791,0.4437420986,0.2756005057,0.2819216182,0.6700379267,0.8280657396,0.4348925411,1.0
792,0.4444444444,0.2752525253,0.2828282828,0.6704545455,0.827020202,0.4356060606,1.0
793,0.4451450189,0.2761664565,0.2837326608,0.6696090794,0.8272383354,0.4363177806,1.0
794,0.4445843829,0.2770780856,0.2846347607,0.6687657431,0.8274559194,0.4370277078,1.0
795,0.4440251572,0.2779874214,0.2855345912,0.6679245283,0.827672956,0.4377358491,1.0
796,0.4434673367,0.2788944724,0.2851758794,0.6683417085,0.8266331658,0.4371859296,1.0
797,0.4429109159,0.2797992472,0.2860727729,0.6687578419,0.8255959849,0.4366373902,1.0
798,0.4436090226,0.2807017544,0.2869674185,0.6691729323,0.8258145363,0.4373433584,1.0
799,0.4443053817,0.2816020025,0.2866082603,0.6683354193,0.8260325407,0.436795995,1.0
800,0.44375,0.2825,0.28625,0.66875,0.82625,0.4375,1.0
801,0.443196005,0.2833957553,0.2858926342,0.6679151061,0.8252184769,0.4369538077,1.0
802,0.4438902743,0.2842892768,0.2867830424,0.6683291771,0.8241895262,0.4376558603,1.0
803,0.4445828144,0.2839352428,0.2864259029,0.6674968867,0.8244084682,0.4383561644,1.0
804,0.4440298507,0.2848258706,0.2860696517,0.6679104478,0.8246268657,0.4378109453,1.0
805,0.4447204969,0.2857142857,0.2869565217,0.6670807453,0.8248447205,0.4385093168,1.0
806,0.4441687345,0.2866004963,0.2866004963,0.6662531017,0.82382134,0.4379652605,1.0
807,0.4448574969,0.2874845105,0.2862453532,0.6666666667,0.824039653,0.4374225527,1.0
808,0.4443069307,0.2883663366,0.2858910891,0.6658415842,0.823019802,0.4381188119,1.0
809,0.4449938195,0.2892459827,0.2867737948,0.6650185414,0.8220024722,0.4388133498,1.0
810,0.4444444444,0.2888888889,0.287654321,0.6641975309,0.8222222222,0.4395061728,1.0
811,0.4451294698,0.2885326757,0.2872996301,0.663378545,0.8224414303,0.4389642417,1.0
812,0.4445812808,0.2881773399,0.2881773399,0.6625615764,0.8214285714,0.4384236453,1.0
813,0.4452644526,0.2890528905,0.2878228782,0.6629766298,0.8204182042,0.4391143911,1.0
814,0.4447174447,0.2886977887,0.2886977887,0.6621621622,0.8194103194,0.4385749386,1.0
815,0.445398773,0.2883435583,0.2883435583,0.6625766871,0.8196319018,0.4380368098,1.0
816,0.4460784314,0.2892156863,0.2879901961,0.6617647059,0.8198529412,0.4375,1.0
817,0.4455324357,0.2900856793,0.2888616891,0.6609547124,0.8200734394,0.4381884945,1.0
818,0.4462102689,0.2909535452,0.2885085575,0.6601466993,0.8190709046,0.4376528117,1.0
819,0.4456654457,0.2918192918,0.2881562882,0.6605616606,0.8192918193,0.4371184371,1.0
820,0.4451219512,0.2914634146,0.2890243902,0.6609756098,0.8195121951,0.437804878,1.0
821,0.4457978076,0.2911084044,0.2898903776,0.6601705238,0.8185140073,0.4384896468,1.0
822,0.4452554745,0.2919708029,0.2895377129,0.6605839416,0.8187347932,0.4391727494,1.0
823,0.4459295261,0.2916160389,0.2891859052,0.6609963548,0.8189550425,0.4386391252,1.0
824,0.4453883495,0.2924757282,0.2900485437,0.6601941748,0.817961165,0.4393203883,1.0
825,0.4460606061,0.2921212121,0.2896969697,0.6606060606,0.816969697,0.44,1.0
826,0.4467312349,0.2917675545,0.289346247,0.6598062954,0.8159806295,0.4406779661,1.0
827,0.446191052,0.2914147521,0.2902055623,0.6590084643,0.8162031439,0.4413542926,1.0
828,0.4468599034,0.2910628019,0.2898550725,0.6594202899,0.8164251208,0.4420289855,1.0
829,0.4463208685,0.2919179735,0.2895054282,0.6598311218,0.8154402895,0.441495778,1.0
830,0.4457831325,0.2915662651,0.2891566265,0.6602409639,0.8156626506,0.4409638554,1.0
831,0.4464500602,0.2924187726,0.2888086643,0.6606498195,0.8158844765,0.4416365824,1.0
832,0.4471153846,0.2920673077,0.2896634615,0.6598557692,0.8149038462,0.4411057692,1.0
833,0.4477791116,0.2929171669,0.2905162065,0.6590636255,0.8139255702,0.4417767107,1.0
834,0.448441247,0.2925659472,0.2913669065,0.6582733813,0.8129496403,0.4424460432,1.0
835,0.4479041916,0.2934131737,0.2910179641,0.6586826347,0.8119760479,0.4419161677,1.0
836,0.4485645933,0.2942583732,0.2906698565,0.6578947368,0.8122009569,0.4425837321,1.0
837,0.449223417,0.2951015532,0.2915173238,0.6583034648,0.8124253286,0.4420549582,1.0
838,0.4498806683,0.2947494033,0.2911694511,0.6575178998,0.8114558473,0.4427207637,1.0
839,0.4493444577,0.294398093,0.2920143027,0.6567342074,0.810488677,0.4433849821,1.0
840,0.45,0.294047619,0.2916666667,0.655952381,0.8107142857,0.444047619,1.0
841,0.4506539834,0.2936979786,0.2913198573,0.6551724138,0.8097502973,0.4447086801,1.0
842,0.4501187648,0.2933491686,0.2909738717,0.6555819477,0.809976247,0.445368171,1.0
843,0.4495848161,0.2930011862,0.290628707,0.6559905101,0.8102016607,0.4448398577,1.0
844,0.4490521327,0.2938388626,0.2902843602,0.6563981043,0.8092417062,0.4454976303,1.0
845,0.449704142,0.2934911243,0.2911242604,0.6556213018,0.8082840237,0.4449704142,1.0
846,0.4503546099,0.293144208,0.2919621749,0.6560283688,0.8073286052,0.4456264775,1.0
847,0.4510035419,0.292798111,0.2916174734,0.6552538371,0.8063754427,0.4451003542,1.0
848,0.4504716981,0.2936320755,0.2924528302,0.6556603774,0.8066037736,0.4445754717,1.0
849,0.4511189635,0.2944640754,0.2921083628,0.65606596,0.8056537102,0.4440518257,1.0
850,0.4517647059,0.2952941176,0.2929411765,0.6552941176,0.8047058824,0.4435294118,1.0
851,0.4524089307,0.294947121,0.2925969448,0.6545240893,0.803760282,0.4441833137,1.0
852,0.4530516432,0.294600939,0.29342723,0.6549295775,0.8028169014,0.4448356808,1.0
853,0.4536928488,0.2942555686,0.2942555686,0.6553341149,0.8030480657,0.4454865182,1.0
854,0.4531615925,0.2950819672,0.293911007,0.6557377049,0.8032786885,0.4449648712,1.0
855,0.4526315789,0.2959064327,0.2935672515,0.6561403509,0.8023391813,0.4456140351,1.0
856,0.4521028037,0.296728972,0.2943925234,0.6553738318,0.8025700935,0.4450934579,1.0
857,0.4515752625,0.2975495916,0.2940490082,0.6546091015,0.8028004667,0.4445740957,1.0
858,0.4522144522,0.2983682984,0.2937062937,0.6538461538,0.803030303,0.4440559441,1.0
859,0.4516880093,0.2980209546,0.2945285215,0.6542491269,0.8020954598,0.4447031432,1.0
860,0.4511627907,0.2988372093,0.2941860465,0.6546511628,0.8011627907,0.4441860465,1.0
861,0.4506387921,0.2984901278,0.293844367,0.6538908246,0.8013937282,0.443670151,1.0
862,0.4512761021,0.2993039443,0.2946635731,0.6542923434,0.8016241299,0.4431554524,1.0
863,0.4507531866,0.2989571263,0.2954808806,0.6535341831,0.8006952491,0.4426419467,1.0
864,0.4502314815,0.2997685185,0.2951388889,0.6539351852,0.8009259259,0.4421296296,1.0
865,0.450867052,0.3005780347,0.2959537572,0.6531791908,0.8,0.4427745665,1.0
866,0.4503464203,0.3002309469,0.2956120092,0.6535796767,0.7990762125,0.4422632794,1.0
867,0.4498269896,0.3010380623,0.2952710496,0.6528258362,0.7981545559,0.4417531719,1.0
868,0.4493087558,0.301843318,0.2949308756,0.6520737327,0.7983870968,0.4412442396,1.0
869,0.4487917146,0.3014959724,0.2957422325,0.6513233602,0.7974683544,0.4418872267,1.0
870,0.4482758621,0.3011494253,0.2954022989,0.6517241379,0.7965517241,0.4425287356,1.0
871,0.447761194,0.3019517796,0.2950631458,0.6521239954,0.7967853042,0.4420206659,1.0
872,0.4472477064,0.3027522936,0.2958715596,0.6525229358,0.7958715596,0.4415137615,1.0
873,0.4478808706,0.3024054983,0.295532646,0.6529209622,0.7961053837,0.4421534937,1.0
874,0.4485125858,0.3032036613,0.295194508,0.652173913,0.7963386728,0.4416475973,1.0
875,0.448,0.3028571429,0.2948571429,0.6514285714,0.7954285714,0.4422857143,1.0
876,0.448630137,0.303652968,0.2945205479,0.6506849315,0.7956621005,0.4417808219,1.0
877,0.4492588369,0.3044469783,0.2941847206,0.6510832383,0.7958950969,0.4424173318,1.0
878,0.4498861048,0.3041002278,0.2949886105,0.6514806378,0.7949886105,0.4419134396,1.0
879,0.449374289,0.3048919226,0.2946530148,0.6507394767,0.795221843,0.4425483504,1.0
880,0.4488636364,0.3045454545,0.2943181818,0.65,0.7943181818,0.4420454545,1.0
881,0.448354143,0.304199773,0.293984109,0.649262202,0.7934165721,0.4426787741,1.0
882,0.4489795918,0.3038548753,0.2936507937,0.6496598639,0.7925170068,0.4421768707,1.0
883,0.449603624,0.3046432616,0.2944507361,0.6489241223,0.791619479,0.4416761042,1.0
884,0.4490950226,0.3042986425,0.2941176471,0.649321267,0.7907239819,0.4411764706,1.0
885,0.4497175141,0.3050847458,0.2949152542,0.6497175141,0.790960452,0.4406779661,1.0
886,0.4503386005,0.3047404063,0.2957110609,0.6501128668,0.7911963883,0.4413092551,1.0
887,0.4498308906,0.3043968433,0.2965050733,0.6505073281,0.7914317926,0.4419391206,1.0
888,0.4504504505,0.3040540541,0.2961711712,0.6509009009,0.7905405405,0.4414414414,1.0
889,0.4510686164,0.303712036,0.2969628796,0.6512935883,0.790776153,0.4409448819,1.0
890,0.4516853933,0.304494382,0.2966292135,0.6516853933,0.791011236,0.4404494382,1.0
891,0.4523007856,0.3041526375,0.2974186308,0.6520763187,0.7901234568,0.4399551066,1.0
892,0.4529147982,0.3038116592,0.298206278,0.6524663677,0.7903587444,0.4394618834,1.0
893,0.4535274356,0.3034714446,0.2989921613,0.6517357223,0.7894736842,0.4389697648,1.0
894,0.4530201342,0.3031319911,0.2986577181,0.6510067114,0.7897091723,0.4395973154,1.0
895,0.4525139665,0.3027932961,0.2983240223,0.6502793296,0.7888268156,0.4391061453,1.0
896,0.4520089286,0.3035714286,0.2979910714,0.6495535714,0.7879464286,0.4386160714,1.0
897,0.4526198439,0.3032329989,0.2976588629,0.6488294314,0.7870680045,0.4381270903,1.0
898,0.4521158129,0.3040089087,0.2973273942,0.6481069042,0.7861915367,0.4376391982,1.0
899,0.4516129032,0.3036707453,0.296996663,0.6484983315,0.786429366,0.4371523915,1.0
900,0.4522222222,0.3033333333,0.2977777778,0.6477777778,0.7866666667,0.4366666667,1.0
901,0.4528301887,0.3041065483,0.2974472808,0.6481687014,0.7869034406,0.43618202,1.0
902,0.4523281596,0.3048780488,0.2982261641,0.6485587583,0.7871396896,0.4368070953,1.0
903,0.4529346622,0.3045404208,0.2978959025,0.6489479513,0.7873754153,0.4374307863,1.0
904,0.453539823,0.3053097345,0.2986725664,0.6482300885,0.7876106195,0.4369469027,1.0
905,0.453038674,0.3060773481,0.2994475138,0.6486187845,0.7867403315,0.4364640884,1.0
906,0.4525386313,0.3057395143,0.3002207506,0.6479028698,0.7869757174,0.43598234,1.0
907,0.4520396913,0.3054024256,0.3009922822,0.6482910695,0.7861080485,0.4355016538,1.0
908,0.4526431718,0.3050660793,0.300660793,0.6475770925,0.7863436123,0.4350220264,1.0
909,0.4532453245,0.304730473,0.301430143,0.6468646865,0.7854785479,0.4345434543,1.0
910,0.4538461538,0.3054945055,0.3010989011,0.6461538462,0.7846153846,0.4340659341,1.0
911,0.4544456641,0.3051591658,0.3018660812,0.6465422613,0.7848518112,0.4335894621,1.0
912,0.4550438596,0.3048245614,0.3015350877,0.6469298246,0.7850877193,0.4331140351,0.9989035088
913,0.4545454545,0.3055859803,0.3012048193,0.6462212486,0.7842278204,0.4326396495,0.9978094195
914,0.4551422319,0.306345733,0.3008752735,0.6455142232,0.784463895,0.4332603939,0.9967177243
915,0.4557377049,0.306010929,0.3005464481,0.6459016393,0.7846994536,0.4338797814,0.9956284153
916,0.4552401747,0.3056768559,0.3013100437,0.6462882096,0.7838427948,0.4334061135,0.9945414847
917,0.4547437296,0.306434024,0.3009814613,0.6466739368,0.7829880044,0.4340239913,0.9934569248
918,0.454248366,0.3071895425,0.3017429194,0.6470588235,0.7832244009,0.4346405229,0.9923747277
919,0.4548422198,0.3079434168,0.3014145811,0.6463547334,0.7834602829,0.4341675734,0.9912948857
920,0.4554347826,0.3086956522,0.302173913,0.6467391304,0.7826086957,0.4336956522,0.9902173913
921,0.4560260586,0.3083604777,0.3029315961,0.6471226927,0.7817589577,0.434310532,0.9891422367
922,0.4555314534,0.3091106291,0.3026030369,0.6464208243,0.7809110629,0.4349240781,0.9880694143
923,0.4561213434,0.3087757313,0.3033586132,0.6457204767,0.781148429,0.4355362947,0.9869989166
924,0.4556277056,0.3095238095,0.303030303,0.645021645,0.7803030303,0.4361471861,0.9859307359
925,0.4562162162,0.3102702703,0.3027027027,0.6454054054,0.7794594595,0.4356756757,0.9848648649
926,0.4568034557,0.3099352052,0.3034557235,0.6457883369,0.7796976242,0.4352051836,0.9838012959
927,0.4563106796,0.309600863,0.3031283711,0.6450916936,0.7799352751,0.4358144552,0.9827400216
928,0.4558189655,0.3092672414,0.3028017241,0.6443965517,0.7801724138,0.4364224138,0.9816810345
929,0.45532831,0.308934338,0.3024757804,0.6437029064,0.780409042,0.4359526372,0.9806243272
930,0.4548387097,0.3086021505,0.3021505376,0.6430107527,0.7795698925,0.4365591398,0.9795698925
931,0.4543501611,0.3093447905,0.3018259936,0.6433941998,0.7798066595,0.4360902256,0.9785177229
932,0.4549356223,0.3100858369,0.3015021459,0.6427038627,0.7789699571,0.4356223176,0.9774678112
933,0.4544480171,0.3097534834,0.3011789925,0.6420150054,0.7792068596,0.4351554126,0.9764201501
934,0.4539614561,0.3094218415,0.300856531,0.6423982869,0.7794432548,0.4346895075,0.9753747323
935,0.4545454545,0.3101604278,0.3016042781,0.6417112299,0.7796791444,0.4352941176,0.9743315508
936,0.4551282051,0.3098290598,0.3012820513,0.641025641,0.7788461538,0.4358974359,0.9732905983
937,0.4557097118,0.310565635,0.3009605123,0.6403415155,0.7780149413,0.4354322305,0.9722518677
938,0.4562899787,0.3102345416,0.3006396588,0.6396588486,0.7771855011,0.4360341151,0.9712153518
939,0.4568690096,0.3109691161,0.3013844515,0.6389776358,0.7763578275,0.4366347178,0.9701810437
940,0.4563829787,0.3117021277,0.3021276596,0.6393617021,0.7755319149,0.4361702128,0.9691489362
941,0.4569606801,0.311370882,0.3018065887,0.6386822529,0.7747077577,0.4367693943,0.9681190223
942,0.457537155,0.3121019108,0.3014861996,0.6390658174,0.7738853503,0.4363057325,0.9670912951
943,0.4581124072,0.3117709438,0.3022269353,0.638388123,0.7741251326,0.4358430541,0.9660657476
944,0.4586864407,0.3125,0.3029661017,0.6377118644,0.7743644068,0.436440678,0.9650423729
945,0.4582010582,0.3121693122,0.3026455026,0.6380952381,0.7746031746,0.435978836,0.964021164
946,0.4577167019,0.3128964059,0.3023255814,0.6374207188,0.7748414376,0.4355179704,0.9630021142
947,0.4582893347,0.3136219641,0.303062302,0.6378035903,0.7750791975,0.4350580781,0.9619852165
948,0.4578059072,0.3132911392,0.302742616,0.6371308017,0.7753164557,0.4356540084,0.9609704641
949,0.4573234984,0.3140147524,0.3024236038,0.636459431,0.7744994731,0.435194942,0.9599578504
950,0.4568421053,0.3136842105,0.3031578947,0.6357894737,0.7736842105,0.4357894737,0.9589473684
951,0.4563617245,0.3133543638,0.3038906414,0.6361724501,0.7739221872,0.4353312303,0.9579390116
952,0.4569327731,0.3140756303,0.3046218487,0.6365546218,0.7731092437,0.4359243697,0.9569327731
953,0.4564533054,0.3137460651,0.3053515215,0.6358866737,0.7722980063,0.4365162644,0.9559286464
954,0.4559748428,0.3144654088,0.3060796646,0.6362683438,0.7714884696,0.4371069182,0.9549266247
955,0.4565445026,0.3151832461,0.3057591623,0.6356020942,0.7706806283,0.4366492147,0.9539267016
956,0.4560669456,0.3148535565,0.3054393305,0.6349372385,0.7709205021,0.4372384937,0.9529288703
957,0.4555903866,0.315569488,0.3051201672,0.6353187043,0.7711598746,0.4367816092,0.9519331243
958,0.4561586639,0.3162839248,0.3048016701,0.6356993737,0.7713987474,0.4363256785,0.9509394572
959,0.4556830031,0.3159541189,0.3044838373,0.6350364964,0.7705943691,0.4358706986,0.9499478624
960,0.4552083333,0.3166666667,0.3041666667,0.634375,0.7697916667,0.4354166667,0.9489583333
961,0.4547346514,0.3173777315,0.3038501561,0.6337148803,0.7700312175,0.4360041623,0.9479708637
962,0.4542619543,0.3180873181,0.3045738046,0.6340956341,0.7692307692,0.4355509356,0.946985447
963,0.4537902388,0.3177570093,0.3042575286,0.6334371755,0.769470405,0.4361370717,0.9460020768
964,0.4543568465,0.3184647303,0.3039419087,0.6338174274,0.7697095436,0.4356846473,0.9450207469
965,0.4549222798,0.3191709845,0.303626943,0.6331606218,0.7689119171,0.4352331606,0.9440414508
966,0.4554865424,0.3198757764,0.3043478261,0.632505176,0.768115942,0.4358178054,0.9430641822
967,0.4560496381,0.3205791107,0.3050672182,0.632885212,0.7683557394,0.4353671148,0.9420889349
968,0.4566115702,0.3202479339,0.305785124,0.6332644628,0.7675619835,0.4349173554,0.9411157025
969,0.4571723426,0.3199174407,0.306501548,0.6336429309,0.7678018576,0.4344685243,0.9401444788
970,0.4577319588,0.3195876289,0.306185567,0.6329896907,0.7670103093,0.4350515464,0.9391752577
971,0.4572605561,0.3192584964,0.3058702369,0.6333676622,0.7662203913,0.4346035015,0.938208033
972,0.4567901235,0.3189300412,0.3055555556,0.6327160494,0.7664609053,0.4341563786,0.9372427984
973,0.457348407,0.318602261,0.3052415211,0.6330935252,0.766700925,0.4337101747,0.9362795478
974,0.4568788501,0.319301848,0.3059548255,0.6334702259,0.7659137577,0.4332648871,0.9353182752
975,0.4564102564,0.32,0.3056410256,0.6328205128,0.7651282051,0.4328205128,0.9343589744
976,0.455942623,0.3206967213,0.306352459,0.6321721311,0.7643442623,0.4323770492,0.9334016393
977,0.4554759468,0.3213920164,0.3060388946,0.6315250768,0.7645854657,0.4329580348,0.9324462641
978,0.4560327198,0.3210633947,0.3057259714,0.6319018405,0.763803681,0.4325153374,0.9314928425
979,0.4565883555,0.3207354443,0.3064351379,0.6322778345,0.7640449438,0.4330949949,0.9305413687
980,0.456122449,0.3204081633,0.306122449,0.6316326531,0.7632653061,0.4336734694,0.9295918367
981,0.4566768603,0.3200815494,0.3068297655,0.630988787,0.7635066259,0.4332313965,0.9286442406
982,0.4572301426,0.3197556008,0.3065173116,0.6303462322,0.7627291242,0.432790224,0.9276985743
983,0.4577822991,0.3194303154,0.3062054934,0.6297049847,0.7619532045,0.4333672431,0.9267548321
984,0.4573170732,0.3201219512,0.3069105691,0.6290650407,0.7611788618,0.4329268293,0.9258130081
985,0.4578680203,0.3208121827,0.3076142132,0.6294416244,0.7604060914,0.4335025381,0.9248730964
986,0.4584178499,0.3204868154,0.3073022312,0.6298174442,0.7606490872,0.4340770791,0.9239350913
987,0.4579533941,0.3201621074,0.3069908815,0.6291793313,0.7608915907,0.4336372847,0.9229989868
988,0.4585020243,0.3208502024,0.3066801619,0.6295546559,0.7611336032,0.4331983806,0.9220647773
989,0.459049545,0.3205257836,0.3063700708,0.6289180991,0.760364004,0.432760364,0.921132457
990,0.4585858586,0.3202020202,0.3060606061,0.6282828283,0.7606060606,0.4323232323,0.9202020202
991,0.458123108,0.3198789102,0.3057517659,0.6276488396,0.7598385469,0.4318869828,0.9192734612
992,0.4576612903,0.3205645161,0.3054435484,0.627016129,0.7590725806,0.4324596774,0.9183467742
993,0.4582074522,0.3212487412,0.3051359517,0.6263846928,0.7593152064,0.4320241692,0.9174219537
994,0.4577464789,0.3219315895,0.3058350101,0.6257545272,0.7595573441,0.4325955734,0.916498994
995,0.4582914573,0.3216080402,0.3055276382,0.6251256281,0.7587939698,0.432160804,0.9155778894
996,0.4588353414,0.3212851406,0.3052208835,0.624497992,0.7590361446,0.4327309237,0.9146586345
997,0.4593781344,0.3209628887,0.3049147442,0.6238716148,0.7582748245,0.4332998997,0.9137412237
998,0.4589178357,0.3216432866,0.3046092184,0.624248497,0.7575150301,0.4338677355,0.9128256513
999,0.4584584585,0.3223223223,0.3053053053,0.6246246246,0.7577577578,0.4344344344,0.9119119119
1000,0.459,0.323,0.305,0.624,0.757,0.435,0.911
1001,0.4585414585,0.3236763237,0.3056943057,0.6233766234,0.7562437562,0.4345654346,0.9100899101
1002,0.4590818363,0.3233532934,0.3063872255,0.623752495,0.7564870259,0.4341317365,0.9091816367
1003,0.4586241276,0.3230309073,0.3060817547,0.6231306082,0.7557328016,0.4336989033,0.9082751745
1004,0.4581673307,0.3237051793,0.3057768924,0.6235059761,0.7549800797,0.4342629482,0.9073705179
1005,0.4587064677,0.3233830846,0.3064676617,0.6228855721,0.7542288557,0.4348258706,0.9064676617
1006,0.458250497,0.3230616302,0.3071570577,0.6232604374,0.754473161,0.4343936382,0.9055666004
1007,0.4587884806,0.323733863,0.3068520357,0.6236345581,0.7537239325,0.4349553128,0.9046673287
1008,0.4593253968,0.3244047619,0.306547619,0.6240079365,0.7529761905,0.4345238095,0.9037698413
1009,0.4588701685,0.325074331,0.307234886,0.6243805748,0.7532210109,0.4340931615,0.9028741328
1010,0.4594059406,0.3257425743,0.3069306931,0.6237623762,0.7524752475,0.4346534653,0.901980198
1011,0.4589515331,0.3264094955,0.3076162216,0.6231454006,0.7517309594,0.4352126607,0.9010880317
1012,0.459486166,0.3260869565,0.3083003953,0.6225296443,0.7519762846,0.435770751,0.9001976285
1013,0.4600197433,0.3267522211,0.3079960513,0.6219151037,0.7522211254,0.4353405726,0.8993089832
1014,0.4605522682,0.3264299803,0.3076923077,0.6222879684,0.7514792899,0.4349112426,0.8984220907
1015,0.4610837438,0.3270935961,0.3073891626,0.6226600985,0.7507389163,0.4344827586,0.8975369458
1016,0.4606299213,0.3267716535,0.3070866142,0.6230314961,0.75,0.4350393701,0.8966535433
1017,0.4601769912,0.3264503441,0.3067846608,0.6234021632,0.7492625369,0.4346116028,0.8957718781
1018,0.4597249509,0.326129666,0.3074656189,0.6227897839,0.7495088409,0.4351669941,0.894891945
1019,0.4602551521,0.3267909715,0.3081452404,0.6221786065,0.7487733072,0.4347399411,0.894013739
1020,0.4607843137,0.3264705882,0.3078431373,0.6215686275,0.7480392157,0.4352941176,0.8931372549
1021,0.4603330069,0.3271302644,0.3075416259,0.6219392752,0.7482859941,0.4358472086,0.8922624878
1022,0.4598825832,0.3277886497,0.3072407045,0.6213307241,0.747553816,0.4354207436,0.8913894325
1023,0.4604105572,0.3284457478,0.3069403715,0.6217008798,0.7468230694,0.4349951124,0.8905180841
1024,0.4599609375,0.3291015625,0.306640625,0.6220703125,0.74609375,0.435546875,0.8896484375
1025,0.4595121951,0.3287804878,0.3063414634,0.6224390244,0.7463414634,0.4351219512,0.8887804878
1026,0.4600389864,0.328460039,0.306042885,0.6218323587,0.746588694,0.4346978558,0.88791423
1027,0.4595910419,0.3281402142,0.3067185979,0.6212268744,0.7458617332,0.435248296,0.8870496592
1028,0.4591439689,0.3278210117,0.3073929961,0.6215953307,0.7451361868,0.4357976654,0.8861867704
1029,0.4586977648,0.3284742468,0.3070942663,0.6209912536,0.7453838678,0.4353741497,0.8853255588
1030,0.4582524272,0.3291262136,0.3067961165,0.6213592233,0.7446601942,0.4349514563,0.8844660194
1031,0.4587778855,0.3288069835,0.3074684772,0.6217264791,0.7439379243,0.4345295829,0.8836081474
1032,0.4583333333,0.3294573643,0.3071705426,0.6220930233,0.7441860465,0.4341085271,0.882751938
1033,0.458857696,0.330106486,0.3068731849,0.6214908035,0.7444336883,0.4336882865,0.8818973863
1034,0.4593810445,0.329787234,0.3065764023,0.6218568665,0.7446808511,0.4332688588,0.8810444874
1035,0.4599033816,0.3304347826,0.3062801932,0.6222222222,0.7439613527,0.4328502415,0.8801932367
1036,0.4604247104,0.3310810811,0.3069498069,0.6216216216,0.7432432432,0.4324324324,0.8793436293
1037,0.4599807136,0.3317261331,0.3076181292,0.6210221794,0.7425265188,0.4320154291,0.8784956606
1038,0.4605009634,0.3314065511,0.3073217726,0.6204238921,0.7427745665,0.4315992293,0.8776493256
1039,0.4610202117,0.3320500481,0.3079884504,0.6207892204,0.7430221367,0.4311838306,0.8768046198
1040,0.4615384615,0.3317307692,0.3076923077,0.6201923077,0.7432692308,0.4317307692,0.8759615385
1041,0.4620557157,0.3323727185,0.3073967339,0.6205571566,0.7435158501,0.4322766571,0.8751200768
1042,0.462571977,0.3330134357,0.3071017274,0.6199616123,0.7428023033,0.4328214971,0.8742802303
1043,0.4621284756,0.3336529243,0.3068072867,0.61936721,0.7430488974,0.4324065197,0.8734419942
1044,0.4616858238,0.3333333333,0.30651341,0.6197318008,0.7423371648,0.4319923372,0.872605364
1045,0.4612440191,0.3339712919,0.3071770335,0.6200956938,0.7416267943,0.4315789474,0.8717703349
1046,0.4617590822,0.3346080306,0.3068833652,0.620458891,0.740917782,0.431166348,0.8709369025
1047,0.4613180516,0.3342884432,0.3065902579,0.6198662846,0.7402101242,0.4317096466,0.8701050621
1048,0.4618320611,0.3349236641,0.3062977099,0.6192748092,0.7404580153,0.4322519084,0.8692748092
1049,0.4623450906,0.3346043851,0.3069590086,0.6186844614,0.7397521449,0.4327931363,0.8684461392
1050,0.4628571429,0.3352380952,0.3066666667,0.6180952381,0.739047619,0.4323809524,0.8676190476
1051,0.4633682207,0.3358705994,0.3063748811,0.6184586108,0.7383444339,0.4319695528,0.86679353
1052,0.4629277567,0.3355513308,0.3060836502,0.6188212928,0.7385931559,0.4315589354,0.8659695817
1053,0.4634377968,0.3361823362,0.3057929725,0.6182336182,0.7388414055,0.4320987654,0.8651471985
1054,0.4629981025,0.3368121442,0.3055028463,0.6176470588,0.7390891841,0.4316888046,0.8643263757
1055,0.4625592417,0.336492891,0.3052132701,0.6180094787,0.7383886256,0.4312796209,0.863507109
1056,0.4621212121,0.3371212121,0.3049242424,0.6174242424,0.7376893939,0.4318181818,0.8626893939
1057,0.4626300851,0.3377483444,0.3055818354,0.6177861873,0.7369914853,0.43140965,0.8618732261
1058,0.4621928166,0.3374291115,0.3052930057,0.6172022684,0.736294896,0.4319470699,0.8610586011
1059,0.462700661,0.3371104816,0.3050047214,0.6166194523,0.7365439093,0.432483475,0.8602455146
1060,0.4632075472,0.3377358491,0.3056603774,0.6169811321,0.7358490566,0.4320754717,0.8594339623
1061,0.4627709708,0.3374175306,0.3063147974,0.6173421301,0.7351555137,0.4316682375,0.8586239397
1062,0.4623352166,0.3380414313,0.3060263653,0.6167608286,0.7344632768,0.4312617702,0.8578154426
1063,0.4619002822,0.338664158,0.305738476,0.6161806209,0.7337723424,0.4308560677,0.8570084666
1064,0.4614661654,0.3392857143,0.3063909774,0.6165413534,0.7330827068,0.4313909774,0.8562030075
1065,0.4610328638,0.3399061033,0.3061032864,0.6159624413,0.7323943662,0.4319248826,0.855399061
1066,0.4606003752,0.3405253283,0.3058161351,0.6153846154,0.7317073171,0.4324577861,0.8545966229
1067,0.4601686973,0.3402061856,0.305529522,0.6148078725,0.7310215558,0.4329896907,0.8537956888
1068,0.4606741573,0.34082397,0.3052434457,0.6151685393,0.7303370787,0.4335205993,0.8529962547
1069,0.460243218,0.3414405987,0.3049579046,0.6155285313,0.7296538821,0.4331150608,0.8521983162
1070,0.4598130841,0.3420560748,0.3046728972,0.614953271,0.7299065421,0.4336448598,0.8514018692
1071,0.4593837535,0.3426704015,0.304388422,0.6153127918,0.7292250233,0.4341736695,0.8506069094
1072,0.4589552239,0.3423507463,0.3041044776,0.614738806,0.7285447761,0.4347014925,0.8498134328
1073,0.458527493,0.3420316869,0.3038210624,0.61416589,0.7278657968,0.4342963653,0.8490214352
1074,0.4590316574,0.3417132216,0.303538175,0.613594041,0.7281191806,0.4348230912,0.8482309125
1075,0.4586046512,0.3423255814,0.303255814,0.6130232558,0.7274418605,0.4344186047,0.8474418605
1076,0.4591078067,0.3420074349,0.3029739777,0.6124535316,0.7267657993,0.4340148699,0.8466542751
1077,0.4596100279,0.3416898793,0.3026926648,0.6118848654,0.7260909935,0.4336118849,0.8458681523
1078,0.4601113173,0.3413729128,0.3024118738,0.6113172542,0.7254174397,0.4341372913,0.8450834879
1079,0.4596848934,0.3419833179,0.3021316033,0.6107506951,0.7247451344,0.4346617238,0.844300278
1080,0.4592592593,0.3425925926,0.3018518519,0.6111111111,0.7240740741,0.4351851852,0.8435185185
1081,0.4588344126,0.3422756707,0.3015726179,0.6105457909,0.7234042553,0.4357076781,0.8427382054
1082,0.4593345656,0.342883549,0.3022181146,0.6109057301,0.7227356747,0.4353049908,0.8419593346
1083,0.458910434,0.3425669437,0.3019390582,0.6103416436,0.7220683287,0.4358264081,0.8411819021
1084,0.4584870849,0.3422509225,0.3016605166,0.610701107,0.721402214,0.4363468635,0.8404059041
1085,0.4580645161,0.3428571429,0.3023041475,0.6101382488,0.7216589862,0.4368663594,0.8396313364
1086,0.4576427256,0.3425414365,0.302946593,0.6104972376,0.7209944751,0.4364640884,0.8388581952
1087,0.4572217111,0.3422263109,0.3035878565,0.6099356026,0.7203311868,0.4369825207,0.8380864765
1088,0.4577205882,0.3419117647,0.3033088235,0.609375,0.7196691176,0.4375,0.8373161765
1089,0.4582185491,0.3425160698,0.303030303,0.6097337006,0.7190082645,0.4380165289,0.8365472911
1090,0.4577981651,0.3422018349,0.3027522936,0.6100917431,0.7183486239,0.4376146789,0.8357798165
1091,0.4582951421,0.3428047663,0.3033913841,0.609532539,0.7176901925,0.4372135655,0.8350137489
1092,0.4578754579,0.3424908425,0.3031135531,0.608974359,0.717032967,0.4368131868,0.8342490842
1093,0.4583714547,0.3430924062,0.3028362306,0.6093321134,0.7163769442,0.4373284538,0.8334858188
1094,0.457952468,0.3436928702,0.302559415,0.6087751371,0.7157221207,0.4378427788,0.8327239488
1095,0.4584474886,0.3433789954,0.302283105,0.6091324201,0.7159817352,0.4383561644,0.8319634703
1096,0.4589416058,0.3439781022,0.302919708,0.6085766423,0.7162408759,0.4388686131,0.8312043796
1097,0.4594348222,0.3436645397,0.3035551504,0.6080218778,0.7155879672,0.4384685506,0.8304466727
1098,0.4590163934,0.3442622951,0.3032786885,0.6074681239,0.7149362477,0.4380692168,0.8296903461
1099,0.4585987261,0.3448589627,0.3030027298,0.6078252957,0.7142857143,0.4376706096,0.8289353958
1100,0.4581818182,0.3445454545,0.3027272727,0.6081818182,0.7136363636,0.4381818182,0.8281818182
1101,0.4577656676,0.3451407811,0.3033605813,0.6076294278,0.7138964578,0.4386920981,0.8274296094
1102,0.4582577132,0.3448275862,0.3030852995,0.6070780399,0.7141560799,0.4382940109,0.8266787659
1103,0.4587488667,0.3445149592,0.3028105168,0.6074342702,0.7144152312,0.4388032638,0.8259292838
1104,0.4592391304,0.3442028986,0.3025362319,0.606884058,0.714673913,0.4393115942,0.8251811594
1105,0.4588235294,0.3438914027,0.3022624434,0.607239819,0.7149321267,0.4389140271,0.8244343891
1106,0.4593128391,0.3444846293,0.3019891501,0.6066907776,0.7151898734,0.4394213382,0.8236889693
1107,0.4588979223,0.3450767841,0.3026196929,0.6070460705,0.7145438121,0.4390243902,0.8229448961
1108,0.4593862816,0.34566787,0.3023465704,0.6064981949,0.713898917,0.4395306859,0.8222021661
1109,0.4589720469,0.34625789,0.3020739405,0.6059513075,0.7132551849,0.4400360685,0.8214607755
1110,0.4585585586,0.3459459459,0.3027027027,0.6063063063,0.7126126126,0.4396396396,0.8207207207
1111,0.4581458146,0.3465346535,0.303330333,0.6057605761,0.7119711971,0.4392439244,0.8199819982
1112,0.4577338129,0.3471223022,0.3039568345,0.6052158273,0.7113309353,0.4388489209,0.8192446043
1113,0.4582210243,0.3477088949,0.3045822102,0.6055705301,0.7106918239,0.4393530997,0.8185085355
1114,0.4578096948,0.3473967684,0.3052064632,0.60502693,0.710951526,0.4389587074,0.8177737882
1115,0.4573991031,0.3479820628,0.3049327354,0.6044843049,0.7103139013,0.4385650224,0.8170403587
1116,0.4578853047,0.3476702509,0.3046594982,0.6048387097,0.7105734767,0.438172043,0.8163082437
1117,0.4574753805,0.3473589973,0.3043867502,0.6042972247,0.7099373321,0.4377797672,0.8155774396
1118,0.457960644,0.3470483005,0.3041144902,0.6037567084,0.71019678,0.4373881932,0.8148479428
1119,0.4575513852,0.3467381591,0.3038427167,0.6041108132,0.709562109,0.436997319,0.8141197498
1120,0.4571428571,0.3464285714,0.3044642857,0.6035714286,0.7098214286,0.4375,0.8133928571
1121,0.456735058,0.3470115968,0.3050847458,0.6030330062,0.7100802855,0.4371097235,0.8126672614
1122,0.4563279857,0.3467023173,0.3048128342,0.6024955437,0.7094474153,0.4367201426,0.811942959
1123,0.4568121104,0.3472840606,0.3045414069,0.6019590383,0.7097061443,0.4372217275,0.8112199466
1124,0.4572953737,0.3478647687,0.3051601423,0.6023131673,0.7099644128,0.4368327402,0.8104982206
1125,0.4568888889,0.3484444444,0.3048888889,0.6017777778,0.7093333333,0.4364444444,0.8097777778
1126,0.4573712256,0.3490230906,0.3055062167,0.6012433393,0.7087033748,0.4360568384,0.8090586146
1127,0.4578527063,0.3487133984,0.3052351375,0.6015971606,0.7089618456,0.4365572316,0.8083407276
1128,0.4574468085,0.3484042553,0.304964539,0.6019503546,0.7083333333,0.4370567376,0.8076241135
1129,0.4579273694,0.3489813995,0.3055801594,0.6014171833,0.708591674,0.4375553587,0.8069087688
1130,0.4575221239,0.3486725664,0.3053097345,0.6008849558,0.7088495575,0.4380530973,0.8061946903
1131,0.4580017683,0.3492484527,0.3050397878,0.6012378426,0.709106985,0.4376657825,0.8054818744
1132,0.4575971731,0.3498233216,0.304770318,0.6007067138,0.7084805654,0.4372791519,0.804770318
1133,0.4580759047,0.3495145631,0.3053839365,0.601059135,0.7087378641,0.4368932039,0.8040600177
1134,0.4576719577,0.3500881834,0.3059964727,0.6005291005,0.7081128748,0.4373897707,0.80335097
1135,0.4572687225,0.350660793,0.3066079295,0.6008810573,0.7074889868,0.4370044053,0.8026431718
1136,0.4568661972,0.3512323944,0.3072183099,0.6003521127,0.7068661972,0.4366197183,0.8019366197
1137,0.4564643799,0.3518029903,0.3069481091,0.600703606,0.7071240106,0.436235708,0.8012313105
1138,0.4560632689,0.3523725835,0.3066783831,0.6001757469,0.7073813708,0.4358523726,0.8005272408
1139,0.4565408253,0.3529411765,0.3072870939,0.6005267779,0.7067603161,0.4354697103,0.7998244074
1140,0.4561403509,0.3526315789,0.3078947368,0.6,0.7061403509,0.4359649123,0.799122807
1141,0.4557405784,0.3531989483,0.3085013146,0.6003505697,0.7055214724,0.4355828221,0.7984224365
1142,0.4562171629,0.3528896673,0.3082311734,0.5998248687,0.7049036778,0.4352014011,0.7977232925
1143,0.4566929134,0.353455818,0.3088363955,0.5993000875,0.7042869641,0.4348206474,0.7970253718
1144,0.4562937063,0.354020979,0.3094405594,0.5987762238,0.7036713287,0.4344405594,0.7963286713
1145,0.4558951965,0.3545851528,0.3091703057,0.5991266376,0.703930131,0.4340611354,0.7956331878
1146,0.4563699825,0.3542757417,0.3097731239,0.5986038394,0.7041884817,0.4345549738,0.794938918
1147,0.4568439407,0.3539668701,0.3095030514,0.5989537925,0.7044463819,0.4341761116,0.7942458588
1148,0.456445993,0.3536585366,0.3101045296,0.5984320557,0.7038327526,0.4337979094,0.793554007
1149,0.4569190601,0.3533507398,0.3098346388,0.5987815492,0.7032201915,0.4342906876,0.7928633594
1150,0.4565217391,0.3539130435,0.3104347826,0.5982608696,0.7026086957,0.4347826087,0.792173913
1151,0.4569939183,0.3544743701,0.3101650738,0.5986099044,0.7019982624,0.4352736751,0.7914856646
1152,0.4565972222,0.3541666667,0.3098958333,0.5980902778,0.7013888889,0.4348958333,0.7907986111
1153,0.4570685169,0.3547267997,0.3096270598,0.5975715525,0.7007805724,0.4353859497,0.7901127493
1154,0.4575389948,0.3552859619,0.3093587522,0.5979202773,0.7001733102,0.4358752166,0.7894280763
1155,0.458008658,0.3558441558,0.30995671,0.5974025974,0.7004329004,0.4354978355,0.7887445887
1156,0.4576124567,0.3555363322,0.3096885813,0.5977508651,0.6998269896,0.4351211073,0.7880622837
1157,0.4572169404,0.3560933449,0.3102852204,0.5980985307,0.6992221262,0.4347450303,0.7873811582
1158,0.4568221071,0.3557858377,0.310880829,0.5984455959,0.6994818653,0.4343696028,0.786701209
1159,0.4572907679,0.3563416739,0.3106125971,0.5979292494,0.6988783434,0.4339948231,0.7860224331
1160,0.4568965517,0.3560344828,0.3103448276,0.5982758621,0.699137931,0.4344827586,0.7853448276
1161,0.4565030146,0.3565891473,0.3100775194,0.5986218777,0.698535745,0.4341085271,0.7846683893
1162,0.4561101549,0.3571428571,0.3098106713,0.5981067126,0.6979345955,0.434595525,0.7839931153
1163,0.4557179708,0.3568357696,0.309544282,0.5975924334,0.6973344798,0.4350816853,0.7833190026
1164,0.4553264605,0.3565292096,0.3092783505,0.5979381443,0.6967353952,0.4347079038,0.7826460481
1165,0.4549356223,0.3570815451,0.3090128755,0.5982832618,0.6961373391,0.4343347639,0.7819742489
1166,0.4554030875,0.3567753002,0.3087478559,0.5977701544,0.6955403087,0.4339622642,0.7813036021
1167,0.4550128535,0.3573264781,0.3084832905,0.5981148243,0.6949443016,0.4335904027,0.7806341045
1168,0.4546232877,0.3578767123,0.3082191781,0.5976027397,0.6943493151,0.4332191781,0.7799657534
1169,0.4550898204,0.3575705731,0.3079555175,0.5970915312,0.6946107784,0.4328485885,0.7792985458
1170,0.4547008547,0.3581196581,0.3085470085,0.5974358974,0.694017094,0.4324786325,0.7786324786
1171,0.4543125534,0.3586678053,0.3082835184,0.5969257045,0.6942783945,0.4321093083,0.7779675491
1172,0.4539249147,0.3583617747,0.3080204778,0.5964163823,0.6936860068,0.4317406143,0.7773037543
1173,0.4535379369,0.358056266,0.3077578858,0.5959079284,0.6930946292,0.431372549,0.7766410912
1174,0.4531516184,0.3586030664,0.3083475298,0.5954003407,0.6925042589,0.4318568995,0.7759795571
1175,0.4536170213,0.3582978723,0.3080851064,0.5957446809,0.6927659574,0.4314893617,0.7753191489
1176,0.4532312925,0.3588435374,0.3078231293,0.5952380952,0.6921768707,0.431122449,0.7746598639
1177,0.4536958369,0.3593882753,0.308411215,0.5947323704,0.691588785,0.4307561597,0.7740016992
1178,0.4541595925,0.3590831919,0.3081494058,0.5942275042,0.6910016978,0.4303904924,0.773344652
1179,0.4546225615,0.358778626,0.3087362171,0.5945716709,0.6904156064,0.4308736217,0.7726887193
1180,0.4550847458,0.3593220339,0.3093220339,0.5940677966,0.6898305085,0.4305084746,0.7720338983
1181,0.4555461473,0.3590177815,0.3090601185,0.5944115157,0.6892464014,0.4301439458,0.7713801863
1182,0.4551607445,0.3595600677,0.3096446701,0.5939086294,0.6886632826,0.4297800338,0.7707275804
1183,0.4547759932,0.360101437,0.3093829248,0.5934065934,0.6880811496,0.4302620456,0.7700760778
1184,0.4543918919,0.3597972973,0.3091216216,0.5929054054,0.6875,0.4298986486,0.7694256757
1185,0.4540084388,0.3594936709,0.3097046414,0.5924050633,0.6869198312,0.429535865,0.7687763713
1186,0.4536256324,0.3600337268,0.3094435076,0.5927487352,0.6863406408,0.4291736931,0.7681281619
1187,0.4532434709,0.3605728728,0.3091828138,0.5922493682,0.6857624263,0.4296545914,0.7674810447
1188,0.4537037037,0.3602693603,0.3089225589,0.5925925926,0.6851851852,0.4292929293,0.7668350168
1189,0.4533221194,0.3599663583,0.3095037847,0.5929352397,0.6846089151,0.4297729184,0.7661900757
1190,0.4529411765,0.3605042017,0.3092436975,0.5932773109,0.6840336134,0.4302521008,0.7655462185
1191,0.4534005038,0.3610411419,0.308984047,0.5936188077,0.6842989085,0.4307304786,0.7649034425
1192,0.4538590604,0.3615771812,0.3095637584,0.5939597315,0.6837248322,0.4303691275,0.764261745
1193,0.4543168483,0.3621123219,0.3093042749,0.5943000838,0.6831517184,0.4300083822,0.7636211232
1194,0.4547738693,0.3618090452,0.3098827471,0.5938023451,0.6834170854,0.4296482412,0.7629815745
1195,0.4552301255,0.3623430962,0.309623431,0.5933054393,0.6828451883,0.430125523,0.7623430962
1196,0.4556856187,0.3620401338,0.3093645485,0.5936454849,0.6831103679,0.4306020067,0.7617056856
1197,0.4561403509,0.3625730994,0.3091060986,0.5939849624,0.6825396825,0.4310776942,0.76106934
1198,0.4557595993,0.3631051753,0.3088480801,0.5934891486,0.6819699499,0.4307178631,0.7604340568
1199,0.4553794829,0.3636363636,0.3094245204,0.5929941618,0.682235196,0.4303586322,0.7597998332
1200,0.455,0.3641666667,0.3091666667,0.5925,0.6816666667,0.43,0.7591666667
1201,0.4554537885,0.3638634471,0.3089092423,0.5920066611,0.6810990841,0.429641965,0.7585345545
1202,0.4550748752,0.3643926789,0.3086522463,0.5915141431,0.6805324459,0.4292845258,0.7579034942
1203,0.4546965919,0.3640897756,0.3083956775,0.5918536991,0.6799667498,0.4289276808,0.757273483
1204,0.4543189369,0.3637873754,0.3089700997,0.5913621262,0.6794019934,0.4285714286,0.7566445183
1205,0.4547717842,0.3643153527,0.3095435685,0.5908713693,0.6788381743,0.4290456432,0.7560165975
1206,0.4552238806,0.3648424544,0.3101160862,0.5903814262,0.6782752902,0.4286898839,0.7553897181
1207,0.4548467274,0.3653686827,0.3098591549,0.5907207954,0.6777133389,0.4291632146,0.7547638774
1208,0.4544701987,0.3658940397,0.309602649,0.5902317881,0.6779801325,0.428807947,0.7541390728
1209,0.4549214227,0.3664185277,0.3101736973,0.5897435897,0.6774193548,0.429280397,0.7535153019
1210,0.4553719008,0.3661157025,0.3099173554,0.5900826446,0.6768595041,0.4289256198,0.752892562
1211,0.455821635,0.3666391412,0.3104872007,0.5904211396,0.676300578,0.4285714286,0.7522708505
1212,0.4554455446,0.3671617162,0.3110561056,0.5907590759,0.6757425743,0.4290429043,0.751650165
1213,0.4550700742,0.3668590272,0.3116240725,0.5910964551,0.6751854905,0.4295136026,0.7510305029
1214,0.4555189456,0.3665568369,0.3113673806,0.5906095552,0.6746293245,0.4291598023,0.7504118616
1215,0.4551440329,0.366255144,0.3119341564,0.5901234568,0.6740740741,0.4288065844,0.7497942387
1216,0.4547697368,0.3659539474,0.3116776316,0.5896381579,0.6735197368,0.4292763158,0.7491776316
1217,0.4543960559,0.3656532457,0.312243221,0.5899753492,0.6729663106,0.4289235826,0.7485620378
1218,0.4548440066,0.3653530378,0.3128078818,0.5894909688,0.6724137931,0.4285714286,0.7479474548
1219,0.4544708778,0.3650533224,0.3133716161,0.5890073831,0.6718621821,0.4282198523,0.7473338802
1220,0.4549180328,0.3655737705,0.3131147541,0.5893442623,0.6713114754,0.4278688525,0.7467213115
1221,0.4553644554,0.3652743653,0.3128583129,0.5896805897,0.6707616708,0.4275184275,0.7461097461
1222,0.4558101473,0.3657937807,0.3126022913,0.5900163666,0.670212766,0.4271685761,0.7454991817
1223,0.4554374489,0.3663123467,0.31316435,0.589533933,0.6696647588,0.4268192968,0.7448896157
1224,0.4558823529,0.3660130719,0.3129084967,0.5890522876,0.6699346405,0.4272875817,0.7442810458
1225,0.4555102041,0.3657142857,0.3134693878,0.5885714286,0.6693877551,0.4269387755,0.7436734694
1226,0.4551386623,0.3654159869,0.3132137031,0.588091354,0.6688417618,0.4265905383,0.7430668842
1227,0.4555827221,0.3651181744,0.3129584352,0.5876120619,0.6682966585,0.4270578647,0.7424612877
1228,0.4560260586,0.3656351792,0.3135179153,0.5879478827,0.6685667752,0.42752443,0.7418566775
1229,0.4556550041,0.3653376729,0.3132628153,0.5874694874,0.6680227828,0.427990236,0.7412530513
1230,0.4552845528,0.3650406504,0.3130081301,0.5869918699,0.6674796748,0.4284552846,0.7406504065
1231,0.4557270512,0.3655564582,0.3127538587,0.5873273761,0.6669374492,0.4281072299,0.7400487409
1232,0.4553571429,0.3652597403,0.3133116883,0.5868506494,0.6663961039,0.4277597403,0.7394480519
1233,0.4557988646,0.3657745337,0.3138686131,0.5871857259,0.6658556367,0.4282238443,0.7388483374
1234,0.4562398703,0.3662884927,0.3136142626,0.5875202593,0.6653160454,0.4286871961,0.7382495948
1235,0.4566801619,0.3668016194,0.3133603239,0.587854251,0.6647773279,0.428340081,0.7376518219
1236,0.4563106796,0.3673139159,0.3131067961,0.5881877023,0.6650485437,0.428802589,0.7370550162
1237,0.4559417947,0.367825384,0.3136620857,0.5885206144,0.6645109135,0.4284559418,0.7364591754
1238,0.4563812601,0.3683360258,0.3134087237,0.5880452342,0.6639741519,0.4281098546,0.7358642973
1239,0.4568200161,0.3680387409,0.3131557708,0.5875706215,0.6634382567,0.4277643261,0.7352703793
1240,0.4564516129,0.3677419355,0.3137096774,0.5870967742,0.6629032258,0.4274193548,0.7346774194
1241,0.4568896052,0.3682514102,0.3142626914,0.5874294923,0.6623690572,0.4270749396,0.734085415
1242,0.4565217391,0.3679549114,0.3148148148,0.5877616747,0.6618357488,0.4275362319,0.7334943639
1243,0.4569589702,0.368463395,0.3153660499,0.5872888174,0.6613032985,0.4271922767,0.7329042639
1244,0.4565916399,0.3689710611,0.3159163987,0.5876205788,0.6607717042,0.4268488746,0.7323151125
1245,0.4562248996,0.3686746988,0.3156626506,0.5871485944,0.6610441767,0.4265060241,0.7317269076
1246,0.4566613162,0.3691813804,0.316211878,0.5866773676,0.6605136437,0.4269662921,0.7311396469
1247,0.4562951083,0.3696872494,0.3159582999,0.5862068966,0.6599839615,0.4266238974,0.730553328
1248,0.4567307692,0.3693910256,0.3165064103,0.5865384615,0.6594551282,0.4262820513,0.7299679487
1249,0.4571657326,0.3698959167,0.3162530024,0.5860688551,0.6589271417,0.4267413931,0.7293835068
1250,0.4568,0.3696,0.3168,0.5856,0.6584,0.4264,0.7288
1251,0.4564348521,0.3701039169,0.3165467626,0.5851318945,0.6586730616,0.4260591527,0.7282174261
1252,0.4560702875,0.3698083067,0.3162939297,0.5854632588,0.6589456869,0.4257188498,0.7276357827
1253,0.4565043895,0.3695131684,0.3160415004,0.5857940942,0.6592178771,0.4253790902,0.7270550678
1254,0.4561403509,0.370015949,0.3165869219,0.5861244019,0.6594896332,0.4250398724,0.7264752791
1255,0.4565737052,0.3697211155,0.3171314741,0.5856573705,0.6597609562,0.4247011952,0.7258964143
1256,0.4562101911,0.3702229299,0.3168789809,0.5851910828,0.6600318471,0.4243630573,0.7253184713
1257,0.4566428003,0.369928401,0.3174224344,0.5855210819,0.6603023071,0.4240254574,0.7247414479
1258,0.4562798092,0.3696343402,0.3171701113,0.5850556439,0.6597774245,0.4244833068,0.7241653418
1259,0.4567116759,0.3701350278,0.316918189,0.5853852264,0.6592533757,0.4241461477,0.7235901509
1260,0.4563492063,0.3706349206,0.3166666667,0.5849206349,0.6587301587,0.4238095238,0.723015873
1261,0.4567803331,0.3711340206,0.3172085646,0.5852498017,0.6582077716,0.4242664552,0.7224425059
1262,0.4564183835,0.3708399366,0.3169572108,0.5855784469,0.6584786054,0.4239302694,0.7218700475
1263,0.4560570071,0.3705463183,0.3174980206,0.5859065717,0.6579572447,0.4243863816,0.7212984956
1264,0.4564873418,0.3702531646,0.3172468354,0.585443038,0.6582278481,0.4248417722,0.7207278481
1265,0.4561264822,0.3707509881,0.3169960474,0.585770751,0.6577075099,0.4252964427,0.7201581028
1266,0.4557661927,0.3712480253,0.3167456556,0.5853080569,0.6571879937,0.4249605055,0.7195892575
1267,0.456195738,0.3717442778,0.317284925,0.5848460931,0.6566692976,0.4254143646,0.7190213102
1268,0.4566246057,0.3714511041,0.3178233438,0.5851735016,0.6561514196,0.4258675079,0.7184542587
1269,0.4570527975,0.3719464145,0.317572892,0.5847123719,0.6564223798,0.4255319149,0.7178881009
1270,0.4566929134,0.3724409449,0.3173228346,0.5850393701,0.6559055118,0.425984252,0.7173228346
1271,0.4563335956,0.3729346971,0.3170731707,0.5853658537,0.6553894571,0.4264358773,0.7167584579
1272,0.4567610063,0.373427673,0.3176100629,0.5856918239,0.6548742138,0.4261006289,0.7161949686
1273,0.4571877455,0.3731343284,0.3173605656,0.5852317361,0.65435978,0.4265514533,0.7156323645
1274,0.4568288854,0.3728414443,0.31711146,0.5847723705,0.6538461538,0.4262166405,0.7150706436
1275,0.4564705882,0.3733333333,0.3176470588,0.5850980392,0.6533333333,0.4258823529,0.7145098039
1276,0.4561128527,0.3738244514,0.3181818182,0.5846394984,0.6528213166,0.4263322884,0.7139498433
1277,0.4565387627,0.3743148003,0.31871574,0.5841816758,0.6523101018,0.4267815192,0.7133907596
1278,0.4561815336,0.3748043818,0.3184663537,0.5837245696,0.651799687,0.4272300469,0.7128325509
1279,0.456606724,0.374511337,0.3189992181,0.5840500391,0.6512900704,0.4276778733,0.712275215
1280,0.45703125,0.375,0.31875,0.58359375,0.65078125,0.42734375,0.71171875
1281,0.4566744731,0.3754879001,0.318501171,0.5831381733,0.6510538642,0.4270101483,0.7111631538
1282,0.4570982839,0.375975039,0.3182527301,0.5826833073,0.6505460218,0.4266770671,0.7106084243
1283,0.4567420109,0.3756819953,0.3180046765,0.5822291504,0.6500389712,0.4263445051,0.7100545596
1284,0.4563862928,0.3761682243,0.3185358255,0.5817757009,0.6495327103,0.4267912773,0.7095015576
1285,0.4568093385,0.3766536965,0.3190661479,0.5813229572,0.6490272374,0.426459144,0.7089494163
1286,0.4564541213,0.3763608087,0.3195956454,0.5808709176,0.6485225505,0.4261275272,0.7083981337
1287,0.4560994561,0.3768453768,0.3193473193,0.5804195804,0.648018648,0.4257964258,0.7078477078
1288,0.4565217391,0.3773291925,0.3198757764,0.5799689441,0.6482919255,0.4254658385,0.7072981366
1289,0.4561675718,0.3778122576,0.3196276183,0.5802948022,0.6477889837,0.4251357642,0.7067494182
1290,0.4558139535,0.3775193798,0.319379845,0.5798449612,0.6472868217,0.4248062016,0.7062015504
1291,0.4562354764,0.3772269558,0.3191324555,0.5793958172,0.6467854376,0.4252517428,0.7056545314
1292,0.4558823529,0.3769349845,0.3188854489,0.5797213622,0.6462848297,0.4249226006,0.7051083591
1293,0.4563031709,0.37741686,0.3194122196,0.5792730085,0.6457849961,0.4245939675,0.7045630317
1294,0.4567233385,0.3771251932,0.3191653787,0.5788253478,0.6452859351,0.4242658423,0.7040185471
1295,0.4563706564,0.3768339768,0.3189189189,0.5783783784,0.6447876448,0.4239382239,0.7034749035
1296,0.4560185185,0.3765432099,0.3186728395,0.5787037037,0.6442901235,0.4236111111,0.7029320988
1297,0.4564379337,0.3770239013,0.3184271396,0.5782575173,0.6437933693,0.4232845027,0.7023901311
1298,0.4560862866,0.3775038521,0.3181818182,0.5778120185,0.6432973806,0.4229583975,0.7018489985
1299,0.4557351809,0.3779830639,0.3179368745,0.5773672055,0.6428021555,0.4234026174,0.701308699
1300,0.4561538462,0.3776923077,0.3176923077,0.5769230769,0.6423076923,0.4230769231,0.7007692308
1301,0.4565718678,0.378170638,0.3182167563,0.5764796311,0.6418139892,0.4227517294,0.7002305919
1302,0.4569892473,0.3778801843,0.3179723502,0.5760368664,0.6413210445,0.4231950845,0.6996927803
1303,0.4574059862,0.3775901765,0.3177283193,0.5755947813,0.6408288565,0.4228702993,0.6991557943
1304,0.4578220859,0.3780674847,0.3174846626,0.5751533742,0.6403374233,0.4233128834,0.6986196319
1305,0.4574712644,0.3785440613,0.3180076628,0.5747126437,0.6398467433,0.4229885057,0.6980842912
1306,0.4571209801,0.3790199081,0.3185298622,0.5742725881,0.6393568147,0.4226646248,0.6975497703
1307,0.4567712318,0.3794950268,0.3190512624,0.5745983168,0.6396327467,0.4223412395,0.6970160673
1308,0.4564220183,0.379204893,0.3195718654,0.5741590214,0.6391437309,0.4220183486,0.6964831804
1309,0.4560733384,0.3789152024,0.320091673,0.5737203972,0.6386554622,0.4216959511,0.6959511077
1310,0.4557251908,0.379389313,0.3198473282,0.5732824427,0.6389312977,0.4221374046,0.6954198473
1311,0.4561403509,0.3798627002,0.3196033562,0.5728451564,0.6384439359,0.4225781846,0.6948893974
1312,0.4557926829,0.3795731707,0.3193597561,0.5724085366,0.6387195122,0.4222560976,0.6943597561
1313,0.4562071592,0.3792840823,0.319116527,0.5727341965,0.6382330541,0.4219345011,0.6938309216
1314,0.4558599696,0.3797564688,0.3188736682,0.5722983257,0.6377473364,0.4223744292,0.6933028919
1315,0.4562737643,0.3794676806,0.319391635,0.5718631179,0.6372623574,0.4220532319,0.6927756654
1316,0.4559270517,0.3791793313,0.3199088146,0.5721884498,0.6367781155,0.4217325228,0.6922492401
1317,0.456340167,0.3796507213,0.3196659074,0.5717539863,0.6370539104,0.4214123007,0.6917236143
1318,0.4567526555,0.3801213961,0.3201820941,0.5720789074,0.6365705615,0.4210925645,0.691198786
1319,0.4564063685,0.379833207,0.319939348,0.5724033359,0.6360879454,0.4215314632,0.6906747536
1320,0.4560606061,0.3803030303,0.3196969697,0.571969697,0.6356060606,0.421969697,0.6901515152
1321,0.4557153671,0.3807721423,0.3194549584,0.5722937169,0.6351249054,0.4224072672,0.6896290689
1322,0.4553706505,0.3812405446,0.3192133132,0.5726172466,0.6346444781,0.4220877458,0.689107413
1323,0.455026455,0.3817082389,0.3189720333,0.5729402872,0.6349206349,0.4225245654,0.6885865457
1324,0.4546827795,0.3821752266,0.3194864048,0.5725075529,0.6344410876,0.4222054381,0.6880664653
1325,0.4543396226,0.3826415094,0.319245283,0.5720754717,0.6347169811,0.4226415094,0.6875471698
1326,0.4547511312,0.3823529412,0.3190045249,0.57239819,0.6342383107,0.4223227753,0.6870286576
1327,0.4551620196,0.3820648078,0.3187641296,0.5719668425,0.6337603617,0.4220045215,0.6865109269
1328,0.4548192771,0.3817771084,0.3192771084,0.5715361446,0.6340361446,0.421686747,0.6859939759
1329,0.4544770504,0.3822422874,0.3197893153,0.5711060948,0.633559067,0.4221218962,0.6854778029
1330,0.454887218,0.3827067669,0.3195488722,0.5706766917,0.6330827068,0.422556391,0.684962406
1331,0.4552967693,0.3824192337,0.3200601052,0.5702479339,0.6326070624,0.4229902329,0.6844477836
1332,0.454954955,0.3828828829,0.3198198198,0.5698198198,0.6321321321,0.4226726727,0.6839339339
1333,0.4546136534,0.3825956489,0.3203300825,0.5693923481,0.6316579145,0.4231057764,0.6834208552
1334,0.4550224888,0.3823088456,0.3208395802,0.5697151424,0.6311844078,0.4235382309,0.6829085457
1335,0.4546816479,0.3827715356,0.3205992509,0.5692883895,0.6307116105,0.4239700375,0.6823970037
1336,0.4550898204,0.3824850299,0.3203592814,0.5688622754,0.630239521,0.4244011976,0.6818862275
1337,0.4554973822,0.382946896,0.3201196709,0.569184742,0.6297681376,0.4240837696,0.6813762154
1338,0.4551569507,0.3834080717,0.3198804185,0.5687593423,0.6292974589,0.4237668161,0.6808669656
1339,0.4548170276,0.3838685586,0.3196415235,0.569081404,0.6295743092,0.4234503361,0.6803584765
1340,0.4552238806,0.3843283582,0.3194029851,0.5686567164,0.6291044776,0.4231343284,0.6798507463
1341,0.4556301268,0.384787472,0.3199105145,0.5682326622,0.6286353468,0.4228187919,0.6793437733
1342,0.4560357675,0.3852459016,0.3204172876,0.5685543964,0.6281669151,0.4225037258,0.6788375559
1343,0.4556962025,0.3857036485,0.3201787044,0.5681310499,0.6284437826,0.4229337305,0.6783320923
1344,0.4561011905,0.3861607143,0.3199404762,0.568452381,0.6279761905,0.4233630952,0.677827381
1345,0.4557620818,0.3866171004,0.3204460967,0.5680297398,0.6282527881,0.4230483271,0.6773234201
1346,0.455423477,0.3870728083,0.3202080238,0.5683506686,0.6277860327,0.4227340267,0.676820208
1347,0.4550853749,0.3875278396,0.3199703044,0.5679287305,0.6273199703,0.4231625835,0.6763177431
1348,0.4547477745,0.3872403561,0.3197329377,0.5675074184,0.6268545994,0.4235905045,0.6758160237
1349,0.4551519644,0.3869532987,0.3194959229,0.5670867309,0.6263899185,0.4232765011,0.6753150482
1350,0.4555555556,0.3874074074,0.32,0.5666666667,0.6266666667,0.4237037037,0.6748148148
1351,0.4552183568,0.3878608438,0.3197631384,0.5669874167,0.6262028127,0.4233900814,0.674315322
1352,0.4548816568,0.3875739645,0.3195266272,0.5665680473,0.625739645,0.4230769231,0.673816568
1353,0.4552845528,0.3872875092,0.3192904656,0.5668883962,0.6252771619,0.4227642276,0.6733185514
1354,0.4549483013,0.3870014771,0.3197932053,0.5664697194,0.6248153619,0.4224519941,0.6728212703
1355,0.4553505535,0.3867158672,0.3195571956,0.5660516605,0.6243542435,0.4221402214,0.6723247232
1356,0.4557522124,0.3871681416,0.3200589971,0.5663716814,0.6238938053,0.4225663717,0.6718289086
1357,0.4561532793,0.3876197494,0.3198231393,0.5666912307,0.6234340457,0.4222549742,0.6713338246
1358,0.4565537555,0.3873343152,0.3195876289,0.5662739323,0.6229749632,0.4226804124,0.6708394698
1359,0.4569536424,0.3877851361,0.3200883002,0.565857248,0.6225165563,0.4231052244,0.6703458425
1360,0.4566176471,0.3875,0.3205882353,0.5661764706,0.6220588235,0.4227941176,0.6698529412
1361,0.4570168993,0.3879500367,0.3210874357,0.5657604702,0.6216017634,0.422483468,0.6693607641
1362,0.4574155653,0.3876651982,0.3215859031,0.5653450808,0.6211453744,0.422907489,0.6688693098
1363,0.4570799707,0.3873807777,0.3213499633,0.5649303008,0.6206896552,0.4233308877,0.6683785767
1364,0.4574780059,0.387829912,0.3218475073,0.564516129,0.6202346041,0.4230205279,0.667888563
1365,0.4571428571,0.3882783883,0.3216117216,0.5648351648,0.6197802198,0.4227106227,0.6673992674
1366,0.4568081991,0.3887262079,0.3213762811,0.5644216691,0.6200585652,0.4224011713,0.6669106881
1367,0.4572055596,0.3891733723,0.3211411851,0.5640087783,0.6196049744,0.4228237015,0.6664228237
1368,0.456871345,0.3888888889,0.3209064327,0.5635964912,0.6191520468,0.423245614,0.6659356725
1369,0.4565376187,0.388604821,0.3214024836,0.5631848064,0.6186997809,0.42293645,0.665449233
1370,0.4569343066,0.3890510949,0.3211678832,0.5627737226,0.6182481752,0.4233576642,0.6649635036
1371,0.4566010212,0.3894967177,0.3209336251,0.5630926331,0.6177972283,0.423778264,0.6644784829
1372,0.4562682216,0.389212828,0.3214285714,0.5626822157,0.6173469388,0.4234693878,0.6639941691
1373,0.4559359068,0.3896576839,0.3219227968,0.5630007283,0.6168973052,0.4238892935,0.6635105608
1374,0.4556040757,0.3901018923,0.3224163028,0.5633187773,0.6164483261,0.423580786,0.6630276565
1375,0.4552727273,0.3905454545,0.3229090909,0.5629090909,0.616,0.4232727273,0.6625454545
1376,0.4549418605,0.3909883721,0.3234011628,0.5625,0.6155523256,0.4229651163,0.6620639535
1377,0.4553376906,0.3907044299,0.3231663036,0.5628177197,0.6158315178,0.4233841685,0.6615831518
1378,0.4557329463,0.3904208999,0.3229317852,0.5631349782,0.6153846154,0.4238026125,0.6611030479
1379,0.4561276287,0.390137781,0.322697607,0.5634517766,0.6149383611,0.4242204496,0.6606236403
1380,0.4557971014,0.3905797101,0.3224637681,0.5637681159,0.6144927536,0.4239130435,0.6601449275
1381,0.4561911658,0.3910209993,0.3222302679,0.5633598841,0.6140477915,0.4243301955,0.659666908
1382,0.4565846599,0.3907380608,0.3227206946,0.5636758321,0.6136034732,0.4247467438,0.6591895803
1383,0.4562545192,0.3904555315,0.3232104121,0.5632682574,0.6131597975,0.424439624,0.6587129429
1384,0.4559248555,0.3901734104,0.3229768786,0.5628612717,0.612716763,0.424132948,0.6582369942
1385,0.4563176895,0.3898916968,0.3227436823,0.5631768953,0.6122743682,0.4238267148,0.6577617329
1386,0.4567099567,0.3903318903,0.3232323232,0.5634920635,0.6118326118,0.4242424242,0.6572871573
1387,0.4563806777,0.3907714492,0.322999279,0.5638067772,0.6113914924,0.4239365537,0.656813266
1388,0.4567723343,0.3912103746,0.3234870317,0.5641210375,0.6109510086,0.4236311239,0.6563400576
1389,0.4571634269,0.3909287257,0.3232541397,0.5637149028,0.6105111591,0.4233261339,0.6558675306
1390,0.4575539568,0.3913669065,0.3230215827,0.5633093525,0.6100719424,0.4237410072,0.6553956835
1391,0.457225018,0.39108555,0.3227893602,0.5636232926,0.6096333573,0.424155284,0.6549245147
1392,0.4576149425,0.3915229885,0.3225574713,0.5639367816,0.6091954023,0.4238505747,0.654454023
1393,0.4580043073,0.391959799,0.3223259153,0.5635319454,0.6087580761,0.4235463029,0.6539842067
1394,0.4583931133,0.3916786227,0.3220946915,0.5631276901,0.6083213773,0.4232424677,0.6535150646
1395,0.458781362,0.3913978495,0.3225806452,0.5634408602,0.6078853047,0.423655914,0.653046595
1396,0.4591690544,0.3911174785,0.3223495702,0.5637535817,0.6074498567,0.4233524355,0.6525787966
1397,0.4595561918,0.3908375089,0.3221188261,0.5640658554,0.6070150322,0.4230493916,0.6521116679
1398,0.4599427754,0.3905579399,0.3226037196,0.5636623748,0.6065808298,0.4227467811,0.6516452074
1399,0.45961401,0.3909935668,0.3230879199,0.5632594711,0.606147248,0.4231593996,0.6511794139
1400,0.46,0.3914285714,0.3228571429,0.5628571429,0.6057142857,0.4235714286,0.6507142857
1401,0.460385439,0.3911491792,0.3226266952,0.5631691649,0.6052819415,0.4232690935,0.6502498216
1402,0.4607703281,0.3915834522,0.3231098431,0.5634807418,0.604850214,0.4229671897,0.64978602
1403,0.4604419102,0.3920171062,0.3235923022,0.5637918746,0.6044191019,0.4226657163,0.6493228795
1404,0.4601139601,0.3917378917,0.3233618234,0.5633903134,0.6047008547,0.4230769231,0.6488603989
1405,0.4604982206,0.3921708185,0.3231316726,0.5629893238,0.6042704626,0.4227758007,0.6483985765
1406,0.460170697,0.3926031294,0.3229018492,0.5625889047,0.6038406828,0.4231863442,0.6479374111
1407,0.460554371,0.3930348259,0.3233830846,0.5621890547,0.6034115139,0.4235963042,0.6474769012
1408,0.4602272727,0.3934659091,0.3231534091,0.5617897727,0.6029829545,0.4232954545,0.6470170455
1409,0.460610362,0.3931866572,0.3236337828,0.5613910575,0.6025550035,0.4229950319,0.6465578424
1410,0.4602836879,0.3929078014,0.3234042553,0.5609929078,0.6021276596,0.4226950355,0.6460992908
1411,0.4606661942,0.3933380581,0.3231750532,0.5605953225,0.6017009213,0.4231041814,0.6456413891
1412,0.4603399433,0.3930594901,0.3229461756,0.5601983003,0.6012747875,0.4235127479,0.645184136
1413,0.4607218684,0.3934890304,0.3234253362,0.5598018401,0.6008492569,0.423920736,0.6447275301
1414,0.4611032532,0.3932107496,0.323903819,0.5594059406,0.6004243281,0.4243281471,0.64427157
1415,0.4607773852,0.3929328622,0.3243816254,0.5590106007,0.6,0.4240282686,0.6438162544
1416,0.4611581921,0.3933615819,0.3241525424,0.5586158192,0.5995762712,0.4237288136,0.6433615819
1417,0.4608327452,0.3930839802,0.3246294989,0.5582215949,0.5998588567,0.4241354975,0.6429075512
1418,0.4605077574,0.3935119887,0.3244005642,0.5585331453,0.5994358251,0.4245416079,0.6424541608
1419,0.4601832276,0.3939393939,0.3248766737,0.5581395349,0.5990133897,0.4242424242,0.6420014094
1420,0.4598591549,0.3943661972,0.3246478873,0.5584507042,0.5985915493,0.423943662,0.6415492958
1421,0.4602392681,0.39408867,0.3251231527,0.5587614356,0.5988740324,0.42434905,0.6410978184
1422,0.4606188467,0.3938115331,0.3248945148,0.55907173,0.5984528833,0.4247538678,0.6406469761
1423,0.4609978918,0.3942375264,0.3246661982,0.5586788475,0.5980323261,0.424455376,0.6401967674
1424,0.4606741573,0.3939606742,0.3251404494,0.5582865169,0.5983146067,0.4248595506,0.639747191
1425,0.4610526316,0.3936842105,0.3249122807,0.5578947368,0.5978947368,0.4245614035,0.6392982456
1426,0.4607293128,0.3934081346,0.324684432,0.5575035063,0.5974754558,0.4249649369,0.6388499299
1427,0.4611072179,0.3938332165,0.3244569026,0.5571128241,0.5970567624,0.4253679047,0.6384022425
1428,0.4614845938,0.3942577031,0.324929972,0.5567226891,0.5966386555,0.425070028,0.6379551821
1429,0.4618614416,0.3946815955,0.3254023793,0.5563331001,0.5962211337,0.4247725682,0.6375087474
1430,0.4622377622,0.3951048951,0.3251748252,0.5559440559,0.5958041958,0.4244755245,0.6370629371
1431,0.4619147449,0.3955276031,0.3249475891,0.5555555556,0.5953878407,0.4248777079,0.6366177498
1432,0.4622905028,0.3952513966,0.3247206704,0.5551675978,0.594972067,0.4252793296,0.6361731844
1433,0.4626657362,0.3956734124,0.3251919051,0.5547801814,0.5945568737,0.4249825541,0.6357292394
1434,0.4630404463,0.3953974895,0.3249651325,0.5543933054,0.5941422594,0.4253835425,0.6352859135
1435,0.4634146341,0.3958188153,0.3254355401,0.5540069686,0.593728223,0.4257839721,0.6348432056
1436,0.4637883008,0.3955431755,0.3252089136,0.5536211699,0.5933147632,0.4254874652,0.6344011142
1437,0.4634655532,0.3952679193,0.3249826026,0.5532359081,0.5929018789,0.4251913709,0.6339596381
1438,0.4631432545,0.3949930459,0.3247566064,0.5535465925,0.5931849791,0.4255910987,0.6335187761
1439,0.4628214038,0.3954134816,0.3245309243,0.553856845,0.5927727589,0.425295344,0.6330785268
1440,0.4631944444,0.3951388889,0.3243055556,0.5534722222,0.5923611111,0.425,0.6326388889
1441,0.4635669674,0.3948646773,0.3247744622,0.5530881332,0.5919500347,0.4247050659,0.6321998612
1442,0.4639389736,0.3952843273,0.3245492372,0.552704577,0.5922330097,0.4244105409,0.6317614424
1443,0.4643104643,0.395010395,0.325017325,0.5523215523,0.5918225918,0.4248094248,0.6313236313
1444,0.4646814404,0.3954293629,0.3254847645,0.5519390582,0.5921052632,0.4245152355,0.6308864266
1445,0.4650519031,0.3951557093,0.3259515571,0.5522491349,0.5916955017,0.4249134948,0.630449827
1446,0.4647302905,0.3948824343,0.3257261411,0.5518672199,0.5912863071,0.4246196404,0.6300138313
1447,0.4651002073,0.395300622,0.3261921216,0.5521769178,0.591568763,0.4250172771,0.6295784381
1448,0.4647790055,0.3950276243,0.3266574586,0.5517955801,0.591160221,0.4247237569,0.6291436464
1449,0.4644582471,0.3954451346,0.3271221532,0.5514147688,0.5907522429,0.4251207729,0.6287094548
1450,0.464137931,0.395862069,0.3275862069,0.5510344828,0.5903448276,0.4248275862,0.6282758621
1451,0.4645072364,0.3962784287,0.328049621,0.5513439008,0.5906271537,0.4245348036,0.627842867
1452,0.4648760331,0.3966942149,0.3285123967,0.5509641873,0.5902203857,0.4249311295,0.6274104683
1453,0.4652443221,0.3964211975,0.3282863042,0.5505849966,0.5898141776,0.4246386786,0.6269786648
1454,0.4656121045,0.3961485557,0.3280605227,0.5508940853,0.5900962861,0.4250343879,0.6265474553
1455,0.4652920962,0.3965635739,0.3278350515,0.5512027491,0.5896907216,0.424742268,0.6261168385
1456,0.4649725275,0.3962912088,0.3276098901,0.551510989,0.5892857143,0.4244505495,0.6256868132
1457,0.4653397392,0.3960192176,0.3273850377,0.551132464,0.5888812629,0.4241592313,0.6252573782
1458,0.4657064472,0.3957475995,0.3271604938,0.5507544582,0.5884773663,0.4238683128,0.6248285322
1459,0.4660726525,0.3961617546,0.3269362577,0.5503769705,0.5880740233,0.424263194,0.6244002742
1460,0.4657534247,0.395890411,0.3273972603,0.55,0.5876712329,0.4239726027,0.6239726027
1461,0.4654346338,0.3956194387,0.3271731691,0.5496235455,0.5872689938,0.4236824093,0.6235455168
1462,0.4651162791,0.3960328317,0.3276333789,0.549247606,0.5868673051,0.4233926129,0.623119015
1463,0.4654818865,0.3964456596,0.3280929597,0.5488721805,0.5864661654,0.4231032126,0.6226930964
1464,0.4658469945,0.3968579235,0.3278688525,0.5484972678,0.5860655738,0.4234972678,0.6222677596
1465,0.4662116041,0.3972696246,0.3283276451,0.5488054608,0.585665529,0.4232081911,0.6218430034
1466,0.465893588,0.3969986357,0.3281036835,0.548431105,0.58526603,0.4236016371,0.6214188267
1467,0.4662576687,0.3974096796,0.3285616905,0.5480572597,0.5848670757,0.4239945467,0.6209952284
1468,0.4666212534,0.3978201635,0.3290190736,0.5476839237,0.5851498638,0.4237057221,0.6205722071
1469,0.4669843431,0.3982300885,0.3287950987,0.547311096,0.5847515317,0.4240980259,0.6201497617
1470,0.4673469388,0.3979591837,0.3292517007,0.5469387755,0.5843537415,0.4238095238,0.6197278912
1471,0.4670292318,0.3983684568,0.3297076818,0.5465669613,0.5839564922,0.423521414,0.6193065942
1472,0.4667119565,0.3987771739,0.3294836957,0.5461956522,0.5835597826,0.4239130435,0.6188858696
1473,0.4670739986,0.399185336,0.3299389002,0.5465037339,0.5831636117,0.4236252546,0.6184657162
1474,0.4667571235,0.3989145183,0.3303934871,0.5461329715,0.5827679783,0.4240162822,0.618046133
1475,0.466440678,0.3993220339,0.3308474576,0.5457627119,0.5823728814,0.4237288136,0.6176271186
1476,0.4661246612,0.3997289973,0.331300813,0.5453929539,0.5819783198,0.4241192412,0.6172086721
1477,0.4658090724,0.3994583615,0.3317535545,0.5450236967,0.5815842925,0.4238320921,0.6167907921
1478,0.4661705007,0.399188092,0.3322056834,0.5453315291,0.5811907984,0.4242219215,0.6163734777
1479,0.4665314402,0.3995943205,0.3326572008,0.5456389452,0.5807978364,0.4246112238,0.6159567275
1480,0.4668918919,0.4,0.3331081081,0.5452702703,0.5804054054,0.4243243243,0.6155405405
1481,0.4672518569,0.3997299122,0.332883187,0.5449020932,0.5800135044,0.4247130317,0.6151249156
1482,0.467611336,0.3994601889,0.3333333333,0.544534413,0.5796221323,0.4251012146,0.6147098516
1483,0.4672960216,0.3991908294,0.3331085637,0.5448415374,0.5792312879,0.4254888739,0.6142953473
1484,0.4676549865,0.3995956873,0.3335579515,0.5444743935,0.5788409704,0.4252021563,0.6138814016
1485,0.4673400673,0.4,0.3333333333,0.5441077441,0.5784511785,0.4255892256,0.6134680135
1486,0.467025572,0.399730821,0.333781965,0.5444145357,0.5780619112,0.4259757739,0.6130551817
1487,0.4673839946,0.400134499,0.3342299933,0.5447209146,0.5776731675,0.4256893073,0.6126429052
1488,0.4670698925,0.4005376344,0.3346774194,0.5443548387,0.5772849462,0.4254032258,0.6122311828
1489,0.4667562122,0.4002686367,0.3351242445,0.5446608462,0.5768972465,0.4251175285,0.6118200134
1490,0.467114094,0.4006711409,0.3348993289,0.544295302,0.5765100671,0.4255033557,0.611409396
1491,0.4674714956,0.4004024145,0.334674715,0.5439302482,0.5761234071,0.4258886653,0.6109993293
1492,0.4671581769,0.4008042895,0.3351206434,0.5435656836,0.5757372654,0.4256032172,0.6105898123
1493,0.4675150703,0.4012056263,0.3348961822,0.5432016075,0.575351641,0.4253181514,0.6101808439
1494,0.4672021419,0.4009370817,0.3353413655,0.5428380187,0.5749665328,0.4257028112,0.609772423
1495,0.4668896321,0.4006688963,0.3357859532,0.5424749164,0.5745819398,0.4260869565,0.6093645485
1496,0.4672459893,0.4010695187,0.3355614973,0.5427807487,0.574197861,0.4264705882,0.6089572193
1497,0.4669338677,0.4014696059,0.336005344,0.5424181697,0.5738142953,0.4261857047,0.6085504342
1498,0.4672897196,0.4012016021,0.3364485981,0.5427236315,0.5734312417,0.4259012016,0.6081441923
1499,0.4669779853,0.400933956,0.3368912608,0.5423615744,0.5730486991,0.4262841895,0.6077384923
1500,0.4666666667,0.4013333333,0.3366666667,0.5426666667,0.5726666667,0.4266666667,0.6073333333
1501,0.4663557628,0.401065956,0.3371085943,0.5429713524,0.5722851432,0.4263824117,0.6069287142
1502,0.466045273,0.4014647137,0.3368841545,0.5426098535,0.5719041278,0.4260985353,0.6065246338
1503,0.4664005323,0.4018629408,0.3366600133,0.5422488357,0.5721889554,0.4264803726,0.6061210912
1504,0.4660904255,0.4015957447,0.3371010638,0.5418882979,0.5724734043,0.4261968085,0.6057180851
1505,0.4664451827,0.4013289037,0.3375415282,0.5415282392,0.5720930233,0.4265780731,0.6053156146
1506,0.4661354582,0.4017264276,0.3379814077,0.5411686587,0.5717131474,0.4262948207,0.6049136786
1507,0.4658261447,0.402123424,0.3384207034,0.5408095554,0.5713337757,0.4260119443,0.604512276
1508,0.4655172414,0.4018567639,0.3388594164,0.5404509284,0.5709549072,0.425729443,0.6041114058
1509,0.4652087475,0.4015904573,0.339297548,0.5400927767,0.5705765408,0.4254473161,0.6037110669
1510,0.4649006623,0.401986755,0.3390728477,0.5397350993,0.5701986755,0.4251655629,0.6033112583
1511,0.4645929848,0.4023825281,0.3395102581,0.5400397088,0.5698213104,0.425545996,0.6029119788
1512,0.4642857143,0.4027777778,0.3399470899,0.5396825397,0.5701058201,0.4252645503,0.6025132275
1513,0.46397885,0.403172505,0.3397224058,0.5393258427,0.5697290152,0.4249834765,0.6021150033
1514,0.464332893,0.4035667107,0.3394980185,0.5396301189,0.57001321,0.4253632761,0.6017173052
1515,0.4646864686,0.403960396,0.3399339934,0.5392739274,0.5696369637,0.4250825083,0.601320132
1516,0.4650395778,0.4036939314,0.3403693931,0.5389182058,0.5692612137,0.4254617414,0.6009234828
1517,0.4647330257,0.4040870138,0.3408042189,0.539222149,0.5688859591,0.4258404746,0.6005273566
1518,0.4644268775,0.4044795784,0.3412384717,0.5388669302,0.5685111989,0.4255599473,0.6001317523
1519,0.4647794602,0.4042132982,0.3416721527,0.5385121791,0.5681369322,0.4252797893,0.5997366689
1520,0.4651315789,0.4046052632,0.3414473684,0.5381578947,0.5677631579,0.425,0.5993421053
1521,0.4654832347,0.4043392505,0.3418803419,0.5378040763,0.5680473373,0.4253780408,0.5989480605
1522,0.4658344284,0.4040735874,0.3416557162,0.5374507227,0.567674113,0.4250985545,0.5985545335
1523,0.4661851609,0.404464872,0.3414313854,0.5370978332,0.5673013789,0.4254760341,0.5981615233
1524,0.4658792651,0.404855643,0.3412073491,0.5367454068,0.5675853018,0.4251968504,0.5977690289
1525,0.4655737705,0.4052459016,0.3416393443,0.5363934426,0.5672131148,0.4249180328,0.5973770492
1526,0.4652686763,0.4056356488,0.3420707733,0.5360419397,0.5668414155,0.4252948886,0.5969855832
1527,0.4656188605,0.4053700065,0.3418467583,0.5356908972,0.5671250819,0.425016372,0.59659463
1528,0.4659685864,0.405104712,0.3416230366,0.5353403141,0.5667539267,0.4253926702,0.5962041885
1529,0.4663178548,0.4054937868,0.3420536298,0.5349901897,0.566383257,0.4251144539,0.5958142577
1530,0.4666666667,0.4058823529,0.3418300654,0.5346405229,0.5660130719,0.4254901961,0.5954248366
1531,0.466361855,0.4062704115,0.3416067929,0.5349444807,0.5662965382,0.4252122796,0.5950359242
1532,0.4667101828,0.4066579634,0.341383812,0.5345953003,0.565926893,0.4249347258,0.5946475196
1533,0.4664057404,0.4070450098,0.3418134377,0.5348988911,0.5655577299,0.42530985,0.5942596217
1534,0.4667535854,0.4074315515,0.3415906128,0.535202086,0.5651890482,0.425684485,0.5938722295
1535,0.4671009772,0.4071661238,0.342019544,0.5348534202,0.5648208469,0.4260586319,0.593485342
1536,0.4674479167,0.4069010417,0.3424479167,0.5345052083,0.564453125,0.42578125,0.5930989583
1537,0.4677944047,0.4072869226,0.3428757319,0.5341574496,0.5640858816,0.4261548471,0.5927130774
1538,0.4681404421,0.4070221066,0.3433029909,0.533810143,0.5637191157,0.4265279584,0.5923276983
1539,0.4678362573,0.4067576348,0.3437296946,0.5334632878,0.5633528265,0.4262508122,0.59194282
1540,0.4675324675,0.4064935065,0.3441558442,0.5331168831,0.562987013,0.425974026,0.5915584416
1541,0.4678780013,0.406229721,0.3439325114,0.5334198572,0.5626216742,0.4263465282,0.591174562
1542,0.4682230869,0.406614786,0.3443579767,0.53307393,0.5622568093,0.4267185473,0.5907911803
1543,0.4685677252,0.4063512638,0.3447828905,0.5327284511,0.5618924174,0.4264419961,0.5904082955
1544,0.4689119171,0.4067357513,0.3445595855,0.5330310881,0.5615284974,0.4261658031,0.5900259067
1545,0.4692556634,0.4071197411,0.3443365696,0.5333333333,0.5611650485,0.4265372168,0.5896440129
1546,0.4689521345,0.4075032342,0.3441138422,0.5336351876,0.5608020699,0.4262613195,0.5892626132
1547,0.4686489981,0.407239819,0.3438914027,0.5332902392,0.5604395604,0.4266321913,0.5888817065
1548,0.4689922481,0.407622739,0.3443152455,0.5329457364,0.5600775194,0.427002584,0.588501292
1549,0.4693350549,0.4080051646,0.3440929632,0.5326016785,0.5597159458,0.4267269206,0.5881213686
1550,0.4690322581,0.4083870968,0.3438709677,0.5329032258,0.5593548387,0.4264516129,0.5877419355
1551,0.469374597,0.4087685364,0.3436492585,0.5325596389,0.5589941973,0.4268214055,0.5873629916
1552,0.4690721649,0.4091494845,0.3434278351,0.5322164948,0.5586340206,0.4265463918,0.5869845361
1553,0.4694140373,0.408886027,0.3432066967,0.5318737927,0.5582743078,0.4262717321,0.5866065679
1554,0.4697554698,0.4086229086,0.342985843,0.5315315315,0.5579150579,0.425997426,0.5862290862
1555,0.470096463,0.4090032154,0.3434083601,0.5311897106,0.5575562701,0.4257234727,0.58585209
1556,0.4697943445,0.4087403599,0.3431876607,0.530848329,0.5571979434,0.4254498715,0.5854755784
1557,0.4701348748,0.4091201028,0.3429672447,0.530507386,0.5568400771,0.4258188825,0.5850995504
1558,0.4698331194,0.4088575096,0.3427471117,0.5301668806,0.5571245186,0.4261874198,0.5847240051
1559,0.4695317511,0.4085952534,0.3431686979,0.5304682489,0.5567671584,0.4259140475,0.5843489416
1560,0.4692307692,0.408974359,0.3429487179,0.5301282051,0.5564102564,0.4256410256,0.583974359
1561,0.469570788,0.4093529789,0.3427290199,0.5297885971,0.5560538117,0.4253683536,0.5836002562
1562,0.4692701665,0.4090909091,0.3431498079,0.5294494238,0.5556978233,0.4250960307,0.5832266325
1563,0.4696097249,0.4088291747,0.3435700576,0.5297504798,0.5553422905,0.4248240563,0.5828534869
1564,0.4699488491,0.4085677749,0.3433503836,0.5294117647,0.5549872123,0.4245524297,0.5824808184
1565,0.4696485623,0.4089456869,0.3437699681,0.5290734824,0.5546325879,0.4242811502,0.5821086262
1566,0.469348659,0.4093231162,0.343550447,0.5287356322,0.5542784163,0.4246487867,0.5817369093
1567,0.4690491385,0.4097000638,0.3439693682,0.5283982131,0.5539246969,0.424377792,0.5813656669
1568,0.46875,0.4094387755,0.3443877551,0.5280612245,0.5535714286,0.4241071429,0.580994898
1569,0.4684512428,0.4091778203,0.34416826,0.528362014,0.5532186106,0.4238368388,0.5806246017
1570,0.4681528662,0.4089171975,0.3439490446,0.5286624204,0.552866242,0.423566879,0.5802547771
1571,0.4684914067,0.4092934437,0.3437301082,0.5283259071,0.5525143221,0.4232972629,0.5798854233
1572,0.4681933842,0.4090330789,0.3441475827,0.5286259542,0.5521628499,0.4230279898,0.5795165394
1573,0.4678957406,0.4087730451,0.3439287985,0.5282898919,0.5524475524,0.423394787,0.5791481246
1574,0.4682337992,0.4091486658,0.3443456163,0.5285895807,0.5520965693,0.4231257942,0.5787801779
1575,0.4685714286,0.4095238095,0.3447619048,0.5282539683,0.5517460317,0.4228571429,0.5784126984
1576,0.4682741117,0.4098984772,0.3445431472,0.5279187817,0.5513959391,0.4225888325,0.5780456853
1577,0.4686112873,0.4102726696,0.3449587825,0.5275840203,0.5510462904,0.4229549778,0.5776791376
1578,0.4689480355,0.4100126743,0.3447401774,0.5272496831,0.5506970849,0.4226869455,0.5773130545
1579,0.4692843572,0.4103863205,0.3451551615,0.5275490817,0.5503483217,0.4224192527,0.5769474351
1580,0.4689873418,0.4101265823,0.3449367089,0.5272151899,0.55,0.4227848101,0.5765822785
1581,0.4693232132,0.4098671727,0.3453510436,0.5268817204,0.5496521189,0.4231499051,0.5762175838
1582,0.4696586599,0.4102402023,0.3457648546,0.5271807838,0.5493046776,0.4235145386,0.5758533502
1583,0.4693619709,0.4106127606,0.3461781428,0.5268477574,0.5489576753,0.4232469994,0.5754895768
1584,0.4690656566,0.4109848485,0.3465909091,0.5265151515,0.5486111111,0.4236111111,0.5751262626
1585,0.4687697161,0.4107255521,0.3470031546,0.5261829653,0.5482649842,0.4239747634,0.5747634069
1586,0.4684741488,0.4104665826,0.3474148802,0.525851198,0.5479192938,0.4243379571,0.5744010088
1587,0.468178954,0.4108380592,0.347826087,0.5261499685,0.5475740391,0.4247006931,0.5740390674
1588,0.467884131,0.4105793451,0.3482367758,0.5258186398,0.5472292191,0.4244332494,0.5736775819
1589,0.467589679,0.4109502832,0.3486469478,0.5254877281,0.5468848332,0.4247954688,0.5733165513
1590,0.4672955975,0.4106918239,0.3490566038,0.5257861635,0.5465408805,0.4251572327,0.5729559748
1591,0.4670018856,0.411062225,0.3494657448,0.5254556882,0.5461973602,0.4248900063,0.5725958517
1592,0.4673366834,0.4108040201,0.3498743719,0.5251256281,0.5458542714,0.4252512563,0.5722361809
1593,0.4676710609,0.4111738858,0.3502824859,0.5247959824,0.5455116133,0.4256120527,0.5718769617
1594,0.4680050188,0.4115432873,0.3506900878,0.5244667503,0.5451693852,0.4259723965,0.5715181932
1595,0.468338558,0.4112852665,0.3510971787,0.524137931,0.5448275862,0.4257053292,0.5711598746
1596,0.4686716792,0.4116541353,0.350877193,0.5238095238,0.5444862155,0.4260651629,0.570802005
1597,0.4683782091,0.4113963682,0.3512836569,0.5234815279,0.5441452724,0.426424546,0.5704445836
1598,0.4680851064,0.4111389237,0.351689612,0.5231539424,0.5438047559,0.4267834793,0.5700876095
1599,0.4684177611,0.4108818011,0.3520950594,0.5228267667,0.5434646654,0.4265165729,0.5697310819
1600,0.468125,0.41125,0.3525,0.5225,0.543125,0.426875,0.569375
1601,0.4678326046,0.4109931293,0.3522798251,0.5221736415,0.5427857589,0.4272329794,0.5690193629
1602,0.4675405743,0.411360799,0.3526841448,0.5218476904,0.5424469413,0.4275905119,0.5686641698
1603,0.4672489083,0.41172801,0.3530879601,0.521522146,0.5427323768,0.4273237679,0.5683094198
1604,0.466957606,0.4114713217,0.3534912718,0.5211970075,0.542394015,0.427680798,0.5679551122
1605,0.4666666667,0.4118380062,0.353271028,0.5208722741,0.5420560748,0.4280373832,0.5676012461
1606,0.4669987547,0.4122042341,0.3536737235,0.5205479452,0.5417185554,0.4277708593,0.5672478207
1607,0.4667081518,0.4125700062,0.3540759179,0.5208462974,0.5413814561,0.4281269446,0.5668948351
1608,0.467039801,0.4123134328,0.3538557214,0.5205223881,0.5416666667,0.4278606965,0.5665422886
1609,0.4673710379,0.4126786824,0.3536357986,0.5201988813,0.5413300186,0.4282162834,0.5661901802
1610,0.4670807453,0.4124223602,0.3540372671,0.5198757764,0.5409937888,0.4279503106,0.5658385093
1611,0.4667908132,0.4121663563,0.3544382371,0.5201738051,0.5406579764,0.4283054004,0.565487275
1612,0.4665012407,0.41191067,0.3542183623,0.5198511166,0.5403225806,0.4286600496,0.5651364764
1613,0.4662120273,0.4122752635,0.3539987601,0.5195288283,0.5399876007,0.4290142591,0.5647861128
1614,0.4665427509,0.4126394052,0.3543990087,0.5192069393,0.5396530359,0.4287484511,0.5644361834
1615,0.46625387,0.4123839009,0.3541795666,0.519504644,0.5393188854,0.4291021672,0.5640866873
1616,0.4665841584,0.4127475248,0.353960396,0.5191831683,0.5389851485,0.4294554455,0.5637376238
1617,0.4662956092,0.4124922696,0.3543599258,0.5188620903,0.5386518244,0.4291898578,0.563388992
1618,0.4660074166,0.412855377,0.3547589617,0.5185414091,0.5383189122,0.4295426452,0.5630407911
1619,0.4663372452,0.4126003706,0.3551575046,0.5182211242,0.5379864114,0.4298949969,0.5626930204
1620,0.4660493827,0.412345679,0.3555555556,0.5179012346,0.537654321,0.4302469136,0.562345679
1621,0.4657618754,0.4120913017,0.3559531154,0.5175817397,0.5373226403,0.4299814929,0.5619987662
1622,0.4654747226,0.411837238,0.356350185,0.5172626387,0.5369913687,0.4303329223,0.5616522811
1623,0.4651879236,0.4115834874,0.3567467652,0.5175600739,0.5366605052,0.4300677757,0.561306223
1624,0.4649014778,0.4119458128,0.3565270936,0.5172413793,0.5363300493,0.4304187192,0.5609605911
1625,0.4652307692,0.4116923077,0.3563076923,0.5169230769,0.536,0.4307692308,0.5606153846
1626,0.4649446494,0.4114391144,0.3560885609,0.5166051661,0.5356703567,0.430504305,0.5602706027
1627,0.4646588814,0.4111862323,0.3558696988,0.516287646,0.5353411186,0.430239705,0.5599262446
1628,0.4643734644,0.4115479115,0.3562653563,0.5165847666,0.535012285,0.42997543,0.5595823096
1629,0.4640883978,0.4112952732,0.3566605279,0.5162676489,0.5346838551,0.430325353,0.5592387968
1630,0.463803681,0.4110429448,0.3564417178,0.5159509202,0.5343558282,0.4306748466,0.5588957055
1631,0.4635193133,0.4107909258,0.3568362968,0.51563458,0.5340282036,0.4310239117,0.5585530349
1632,0.4632352941,0.4105392157,0.3566176471,0.5159313725,0.5337009804,0.431372549,0.5582107843
1633,0.4635639927,0.4109001837,0.357011635,0.5162278016,0.533374158,0.4311083895,0.5578689528
1634,0.4632802938,0.4112607099,0.3567931457,0.5159118727,0.5330477356,0.4314565483,0.5575275398
1635,0.4629969419,0.4116207951,0.3571865443,0.5155963303,0.5327217125,0.4318042813,0.5571865443
1636,0.4633251834,0.4113691932,0.3569682152,0.5158924205,0.532396088,0.4315403423,0.5568459658
1637,0.4636530238,0.4111178986,0.3567501527,0.5161881491,0.5320708613,0.4312767257,0.5565058033
1638,0.4633699634,0.4108669109,0.3571428571,0.5158730159,0.5317460317,0.4316239316,0.5561660562
1639,0.4630872483,0.4112263575,0.3575350824,0.5155582672,0.5314215985,0.4319707138,0.5558267236
1640,0.462804878,0.4115853659,0.3579268293,0.5152439024,0.5317073171,0.4317073171,0.5554878049
1641,0.4625228519,0.4113345521,0.3583180987,0.5149299208,0.5313833029,0.4314442413,0.5551492992
1642,0.4622411693,0.4116930572,0.3580998782,0.5146163216,0.5310596833,0.431181486,0.5548112058
1643,0.4619598296,0.412051126,0.3578819233,0.5149117468,0.5307364577,0.4315276932,0.554473524
1644,0.4616788321,0.4124087591,0.3582725061,0.5145985401,0.5304136253,0.4318734793,0.554136253
1645,0.4613981763,0.4127659574,0.358662614,0.5142857143,0.5306990881,0.432218845,0.5537993921
1646,0.4611178615,0.4131227217,0.3590522479,0.5139732685,0.5303766707,0.4319562576,0.5534629405
1647,0.4608378871,0.4128718883,0.3594414086,0.5136612022,0.5300546448,0.4323011536,0.5531268974
1648,0.4605582524,0.4126213592,0.3598300971,0.5133495146,0.5297330097,0.4326456311,0.5527912621
1649,0.4602789569,0.4129775622,0.359611886,0.513038205,0.5294117647,0.4323832626,0.552456034
1650,0.46,0.4133333333,0.36,0.5133333333,0.5290909091,0.4321212121,0.5521212121
1651,0.459721381,0.41308298,0.3597819503,0.5130224107,0.5287704422,0.4318594791,0.5517867959
1652,0.4594430993,0.4128329298,0.3601694915,0.5127118644,0.5284503632,0.4322033898,0.5514527845
1653,0.4591651543,0.4131881428,0.3599516031,0.5124016939,0.5281306715,0.4325468845,0.5511191773
1654,0.4588875453,0.4135429262,0.3597339782,0.5120918984,0.5278113664,0.4322853688,0.5507859734
1655,0.4586102719,0.413897281,0.3601208459,0.5117824773,0.5274924471,0.4326283988,0.5504531722
1656,0.4583333333,0.413647343,0.3605072464,0.51147343,0.527173913,0.4323671498,0.5501207729
1657,0.458056729,0.414001207,0.3602896801,0.5111647556,0.5268557634,0.4327097164,0.5497887749
1658,0.4577804584,0.4143546441,0.3600723764,0.5108564536,0.5265379976,0.4330518697,0.5494571773
1659,0.4575045208,0.4141048825,0.3604581073,0.5105485232,0.5262206148,0.4333936106,0.5491259795
1660,0.4572289157,0.4138554217,0.3608433735,0.5102409639,0.5259036145,0.4337349398,0.5487951807
1661,0.4569536424,0.4142083082,0.3606261288,0.5099337748,0.5255869958,0.433473811,0.5484647803
1662,0.4566787004,0.4145607702,0.3604091456,0.5096269555,0.5252707581,0.4332129964,0.5481347774
1663,0.456404089,0.4149128082,0.3607937462,0.509921828,0.5249549008,0.4329524955,0.5478051714
1664,0.4561298077,0.4152644231,0.3605769231,0.5096153846,0.5246394231,0.4326923077,0.5474759615
1665,0.4558558559,0.4156156156,0.3603603604,0.5093093093,0.5243243243,0.433033033,0.5471471471
1666,0.4555822329,0.4159663866,0.3607442977,0.5090036014,0.5240096038,0.4333733493,0.5468187275
1667,0.4553089382,0.4163167367,0.3605278944,0.5086982603,0.5236952609,0.4331133773,0.5464907019
1668,0.4550359712,0.4166666667,0.3603117506,0.5083932854,0.523381295,0.432853717,0.5461630695
1669,0.4547633313,0.4164170162,0.3600958658,0.5080886759,0.5230677052,0.4325943679,0.5458358298
1670,0.454491018,0.4161676647,0.3598802395,0.5077844311,0.522754491,0.4329341317,0.545508982
1671,0.4542190305,0.4165170557,0.3596648713,0.5074805506,0.5224416517,0.4326750449,0.5451825254
1672,0.4539473684,0.4162679426,0.3594497608,0.5071770335,0.5221291866,0.4330143541,0.5448564593
1673,0.4536760311,0.4166168559,0.359832636,0.5068738793,0.521817095,0.4333532576,0.544530783
1674,0.4540023895,0.4163679809,0.3602150538,0.5065710872,0.5215053763,0.4336917563,0.5442054958
1675,0.4537313433,0.416119403,0.3605970149,0.5068656716,0.5211940299,0.4340298507,0.543880597
1676,0.4540572792,0.4158711217,0.3609785203,0.5071599045,0.5208830549,0.4337708831,0.5435560859
1677,0.4543828265,0.4162194395,0.3607632677,0.5068574836,0.5205724508,0.4341085271,0.5432319618
1678,0.4541120381,0.4165673421,0.3611442193,0.5065554231,0.5202622169,0.4338498212,0.5429082241
1679,0.4538415724,0.4169148303,0.3615247171,0.5062537225,0.5199523526,0.4335914235,0.5425848719
1680,0.4541666667,0.4172619048,0.3619047619,0.505952381,0.5196428571,0.4333333333,0.5422619048
1681,0.4538964902,0.4170136823,0.3616894706,0.505651398,0.5193337299,0.4336704343,0.5419393218
1682,0.453626635,0.4173602854,0.3620689655,0.5059453032,0.5190249703,0.433412604,0.5416171225
1683,0.4533571004,0.4171122995,0.3618538324,0.5056446821,0.5193107546,0.4337492573,0.541295306
1684,0.4536817102,0.4168646081,0.3616389549,0.5053444181,0.5190023753,0.4340855107,0.5409738717
1685,0.4540059347,0.4172106825,0.3620178042,0.5050445104,0.518694362,0.434421365,0.540652819
1686,0.4543297746,0.4175563464,0.362396204,0.5053380783,0.5183867141,0.4347568209,0.5403321471
1687,0.4540604624,0.4179016005,0.3621813871,0.5050385299,0.5180794309,0.4344991108,0.5400118554
1688,0.4537914692,0.4182464455,0.3625592417,0.5047393365,0.5177725118,0.4348341232,0.5396919431
1689,0.4535227946,0.4179988159,0.3623445826,0.5044404973,0.5174659562,0.4345766726,0.5393724097
1690,0.4532544379,0.4183431953,0.3627218935,0.5041420118,0.5171597633,0.4343195266,0.5390532544
1691,0.4529863986,0.4186871674,0.3630987581,0.5038438794,0.5174452986,0.4340626848,0.5387344766
1692,0.4533096927,0.4190307329,0.3628841608,0.5035460993,0.5171394799,0.4338061466,0.5384160757
1693,0.4536326048,0.4193738925,0.3626698169,0.503248671,0.5168340224,0.4335499114,0.5380980508
1694,0.4539551358,0.4191263282,0.3624557261,0.5029515939,0.5165289256,0.4338842975,0.5377804014
1695,0.4536873156,0.4194690265,0.3622418879,0.5026548673,0.5162241888,0.4336283186,0.5374631268
1696,0.4534198113,0.4192216981,0.3626179245,0.5029481132,0.5159198113,0.4339622642,0.5371462264
1697,0.4531526223,0.4195639364,0.362993518,0.5026517384,0.5156157926,0.4342958161,0.5368296995
1698,0.4528857479,0.4199057715,0.3627797409,0.5029446408,0.5153121319,0.4346289753,0.5365135453
1699,0.4526191878,0.4196586227,0.3631547969,0.5026486168,0.5150088287,0.4343731607,0.5361977634
1700,0.4523529412,0.4194117647,0.3635294118,0.5023529412,0.5147058824,0.4341176471,0.5358823529
1701,0.4520870076,0.4197530864,0.3639035861,0.5020576132,0.5144032922,0.4344503233,0.5355673133
1702,0.4518213866,0.4200940071,0.3636897767,0.5017626322,0.5141010576,0.4341950646,0.5352526439
1703,0.4521432766,0.4204345273,0.3640634175,0.5014679977,0.5137991779,0.4339401057,0.5349383441
1704,0.4518779343,0.4207746479,0.3638497653,0.5011737089,0.5134976526,0.433685446,0.5346244131
1705,0.4521994135,0.4205278592,0.3642228739,0.5008797654,0.5131964809,0.433431085,0.5343108504
1706,0.4525205158,0.4202813599,0.3640093787,0.5005861665,0.5128956624,0.4331770223,0.5339976553
1707,0.4528412419,0.4206209725,0.3643819566,0.5002929115,0.5125951963,0.4335090803,0.5336848272
1708,0.4525761124,0.4203747073,0.3647540984,0.5,0.512295082,0.4338407494,0.5333723653
1709,0.4523112932,0.4207138678,0.3645406671,0.4997074312,0.5119953189,0.4341720304,0.5330602692
1710,0.4526315789,0.4210526316,0.3649122807,0.4994152047,0.5116959064,0.434502924,0.532748538
1711,0.4523670368,0.4208065459,0.3646990064,0.4991233197,0.511396844,0.4342489772,0.5324371712
1712,0.4521028037,0.4211448598,0.3650700935,0.4988317757,0.5110981308,0.4339953271,0.5321261682
1713,0.4518388792,0.4214827788,0.3654407472,0.4985405721,0.5107997665,0.4337419731,0.5318155283
1714,0.4515752625,0.4212368728,0.3652275379,0.4982497083,0.5110851809,0.4334889148,0.5315052509
1715,0.4513119534,0.421574344,0.3655976676,0.4979591837,0.510787172,0.433819242,0.5311953353
1716,0.451048951,0.4219114219,0.3653846154,0.4982517483,0.5104895105,0.4335664336,0.5308857809
1717,0.4507862551,0.421665696,0.3657542225,0.498543972,0.5101921957,0.4333139196,0.5305765871
1718,0.450523865,0.4214202561,0.3661233993,0.4982537835,0.509895227,0.4330616997,0.5302677532
1719,0.4508435137,0.4211751018,0.3664921466,0.4979639325,0.5095986038,0.4328097731,0.5299592787
1720,0.4511627907,0.4209302326,0.3668604651,0.4976744186,0.5098837209,0.4325581395,0.5296511628
1721,0.4509006392,0.4212667054,0.3666472981,0.4973852411,0.5095874492,0.4328878559,0.529343405
1722,0.4506387921,0.4210220674,0.3670150987,0.4976771196,0.5092915215,0.4326364692,0.5290360046
1723,0.450957632,0.4207777133,0.3673824724,0.4973882763,0.5089959373,0.4329657574,0.5287289611
1724,0.4506960557,0.4205336427,0.36774942,0.4976798144,0.5087006961,0.4327146172,0.5284222738
1725,0.4504347826,0.4208695652,0.368115942,0.4973913043,0.5084057971,0.4330434783,0.528115942
1726,0.4507531866,0.4206257242,0.3679026651,0.4971031286,0.5081112399,0.4333719583,0.5278099652
1727,0.450492183,0.4209612044,0.3676896352,0.4968152866,0.5078170237,0.4331210191,0.5275043428
1728,0.4502314815,0.4207175926,0.3680555556,0.4965277778,0.5081018519,0.4328703704,0.5271990741
1729,0.4499710816,0.4210526316,0.3678426836,0.4962406015,0.5078079815,0.4331983806,0.5268941585
1730,0.4502890173,0.4208092486,0.3682080925,0.4959537572,0.5075144509,0.4329479769,0.5265895954
1731,0.450028885,0.4211438475,0.3679953784,0.4956672444,0.5072212594,0.4332755633,0.5262853842
1732,0.4503464203,0.42147806,0.3683602771,0.4953810624,0.5069284065,0.4336027714,0.5259815242
1733,0.4500865551,0.4218118869,0.3681477207,0.4950952106,0.5066358915,0.4333525678,0.525678015
1734,0.4498269896,0.4221453287,0.3679354095,0.4948096886,0.506343714,0.4336793541,0.5253748558
1735,0.4501440922,0.4224783862,0.3682997118,0.4945244957,0.5060518732,0.4340057637,0.5250720461
1736,0.4498847926,0.422235023,0.3680875576,0.4942396313,0.5057603687,0.4337557604,0.5247695853
1737,0.4496257916,0.4225676454,0.3678756477,0.4945308002,0.5054691998,0.4340817501,0.5244674727
1738,0.4499424626,0.4223245109,0.3682393556,0.4942462601,0.5051783659,0.4338319908,0.5241657077
1739,0.4502587694,0.4226566993,0.3680276021,0.4939620472,0.5048878666,0.4335825187,0.5238642898
1740,0.4505747126,0.4224137931,0.367816092,0.4936781609,0.5045977011,0.4333333333,0.5235632184
1741,0.4508902929,0.422171166,0.3681792074,0.4933946008,0.5048822516,0.4330844342,0.5232624928
1742,0.4506314581,0.4225028703,0.367967853,0.4936854191,0.5045924225,0.4334098737,0.5229621125
1743,0.4509466437,0.4222604705,0.3683304647,0.4939759036,0.504302926,0.4331612163,0.5226620769
1744,0.4506880734,0.4225917431,0.3686926606,0.4936926606,0.5040137615,0.4334862385,0.5223623853
1745,0.4504297994,0.4223495702,0.3684813754,0.4934097421,0.5037249284,0.4332378223,0.5220630372
1746,0.450744559,0.4226804124,0.3688430699,0.4931271478,0.5034364261,0.4329896907,0.5217640321
1747,0.4510589582,0.4230108758,0.3692043503,0.4928448769,0.5031482541,0.4327418432,0.5214653692
1748,0.4508009153,0.4233409611,0.3695652174,0.4925629291,0.5028604119,0.4330663616,0.5211670481
1749,0.4505431675,0.4230989137,0.3699256718,0.4928530589,0.5025728988,0.4328187536,0.520869068
1750,0.4502857143,0.4234285714,0.3697142857,0.4925714286,0.5022857143,0.4331428571,0.5205714286
1751,0.4505996573,0.4231867504,0.3695031411,0.4922901199,0.5019988578,0.4328954883,0.5202741291
1752,0.4503424658,0.4235159817,0.3698630137,0.4920091324,0.5017123288,0.4326484018,0.5199771689
1753,0.4500855676,0.4232743868,0.3696520251,0.4917284655,0.5014261266,0.4324015973,0.5196805476
1754,0.4498289624,0.4230330673,0.3700114025,0.4914481186,0.5011402509,0.4327251995,0.5193842645
1755,0.4495726496,0.4233618234,0.3703703704,0.4911680912,0.5008547009,0.433048433,0.5190883191
1756,0.4493166287,0.4231207289,0.3707289294,0.4908883827,0.5005694761,0.4328018223,0.5187927107
1757,0.4490608993,0.4234490609,0.3710870803,0.4906089926,0.500284576,0.4331246443,0.5184974388
1758,0.4488054608,0.4237770193,0.3708759954,0.4908987486,0.5005688282,0.433447099,0.5182025028
1759,0.4485503127,0.4235361001,0.3712336555,0.4906196703,0.5002842524,0.4332006822,0.5179079022
1760,0.4488636364,0.4232954545,0.3715909091,0.4903409091,0.5,0.4329545455,0.5176136364
1761,0.4491766042,0.4230550823,0.371947757,0.4900624645,0.4997160704,0.4332765474,0.5173197047
1762,0.4494892168,0.422814983,0.3723041998,0.489784336,0.5,0.4335981839,0.5170261067
1763,0.4498014748,0.422575156,0.3720930233,0.489506523,0.4997163925,0.4333522405,0.5167328417
1764,0.4495464853,0.4229024943,0.3718820862,0.4892290249,0.4994331066,0.4336734694,0.5164399093
1765,0.4492917847,0.4226628895,0.3722379603,0.4889518414,0.4991501416,0.4339943343,0.5161473088
1766,0.4490373726,0.4224235561,0.3725934315,0.4886749717,0.4988674972,0.4343148358,0.5158550396
1767,0.4487832484,0.4221844935,0.3723825693,0.4883984154,0.4985851726,0.4346349745,0.5155631013
1768,0.4490950226,0.4225113122,0.3727375566,0.4881221719,0.4983031674,0.4349547511,0.5152714932
1769,0.4488411532,0.4228377614,0.3725268513,0.4884115319,0.4980214811,0.4347088751,0.5149802148
1770,0.4491525424,0.4225988701,0.3728813559,0.488700565,0.497740113,0.4350282486,0.5146892655
1771,0.4488989272,0.4223602484,0.3732354602,0.4884246189,0.4974590627,0.4347826087,0.5143986448
1772,0.4492099323,0.4226862302,0.3730248307,0.4887133183,0.4971783296,0.4351015801,0.5141083521
1773,0.4489565708,0.4224478285,0.3733784546,0.4884376763,0.4968979131,0.4354201918,0.5138183869
1774,0.4487034949,0.4222096956,0.373167982,0.488162345,0.4966178129,0.4351747463,0.5135287486
1775,0.4490140845,0.4225352113,0.3735211268,0.4878873239,0.4963380282,0.4349295775,0.5132394366
1776,0.4487612613,0.4228603604,0.3733108108,0.4881756757,0.4960585586,0.4346846847,0.5129504505
1777,0.4485087226,0.4226223973,0.3736634778,0.4879009567,0.4957794035,0.4344400675,0.5126617895
1778,0.4488188976,0.4223847019,0.374015748,0.4881889764,0.4955005624,0.4341957255,0.5123734533
1779,0.4485666105,0.4227093873,0.3738055087,0.4884766723,0.4952220349,0.4345137718,0.5120854413
1780,0.4488764045,0.4224719101,0.3735955056,0.4882022472,0.4949438202,0.4348314607,0.5117977528
1781,0.4486243683,0.4222346996,0.3739472207,0.4879281303,0.494665918,0.4345873105,0.5115103874
1782,0.448372615,0.4219977553,0.374298541,0.487654321,0.4943883277,0.4343434343,0.5112233446
1783,0.4486819966,0.4217610768,0.3746494672,0.4879416713,0.4941110488,0.4340998317,0.5109366237
1784,0.4484304933,0.4220852018,0.375,0.4876681614,0.4938340807,0.4338565022,0.5106502242
1785,0.4481792717,0.4218487395,0.3753501401,0.487394958,0.493557423,0.4341736695,0.5103641457
1786,0.4479283315,0.421612542,0.375699888,0.4871220605,0.4938409854,0.4339305711,0.5100783875
1787,0.4476776721,0.4213766088,0.3760492445,0.4868494684,0.4935646335,0.4336877448,0.5097929491
1788,0.4474272931,0.4217002237,0.3758389262,0.4865771812,0.4932885906,0.4340044743,0.50950783
1789,0.447177194,0.4220234768,0.3756288429,0.4863051984,0.4930128563,0.4343208496,0.5092230296
1790,0.4474860335,0.4223463687,0.3754189944,0.4860335196,0.4927374302,0.4346368715,0.5089385475
1791,0.4477945282,0.4226689001,0.3757677275,0.4857621441,0.4924623116,0.4349525405,0.508654383
1792,0.4475446429,0.4224330357,0.3755580357,0.4854910714,0.4921875,0.4347098214,0.5083705357
1793,0.4472950363,0.422755159,0.3759063023,0.4852203012,0.491912995,0.4344673731,0.508087005
1794,0.4470457079,0.4225195095,0.3762541806,0.4849498328,0.491638796,0.4342251951,0.5078037904
1795,0.4467966574,0.4222841226,0.3766016713,0.4846796657,0.4913649025,0.4339832869,0.5075208914
1796,0.4465478842,0.4226057906,0.3763919822,0.4844097996,0.491091314,0.4337416481,0.5072383073
1797,0.4468558709,0.4229271007,0.3767390095,0.4846967168,0.4908180301,0.4335002782,0.5069560378
1798,0.447163515,0.4226918799,0.3770856507,0.4844271413,0.4905450501,0.4338153504,0.5066740823
1799,0.4474708171,0.4230127849,0.3774319066,0.4841578655,0.4902723735,0.4341300723,0.5063924402
1800,0.4477777778,0.4233333333,0.3772222222,0.4838888889,0.49,0.4344444444,0.5061111111
1801,0.4480843976,0.4230982787,0.3770127707,0.483620211,0.4897279289,0.4342032204,0.5058300944
1802,0.4478357381,0.423418424,0.3773584906,0.4833518313,0.4894561598,0.4345172031,0.5055493896
1803,0.4475873544,0.4231835829,0.377703827,0.4830837493,0.4891846922,0.4342762063,0.5052689961
1804,0.4478935698,0.4235033259,0.3780487805,0.4828159645,0.4889135255,0.4345898004,0.5049889135
1805,0.448199446,0.4232686981,0.3783933518,0.4825484765,0.4886426593,0.4349030471,0.5047091413
1806,0.4479512735,0.4235880399,0.3781838317,0.4822812846,0.488372093,0.434662237,0.5044296788
1807,0.4482567792,0.4239070282,0.3785279469,0.4820143885,0.4886552297,0.4344216934,0.5041505257
1808,0.4480088496,0.4236725664,0.3783185841,0.4817477876,0.4883849558,0.4341814159,0.5038716814
1809,0.447761194,0.4239911553,0.3786622443,0.4814814815,0.4881149807,0.4339414041,0.5035931454
1810,0.4475138122,0.4237569061,0.3790055249,0.4817679558,0.4878453039,0.4342541436,0.5033149171
1811,0.4478188846,0.4240750966,0.3787962452,0.4815019326,0.4875759249,0.4340143567,0.5030369961
1812,0.4475717439,0.4238410596,0.3785871965,0.4812362031,0.4873068433,0.4337748344,0.5027593819
1813,0.4473248759,0.4236072808,0.3789299504,0.4809707667,0.4870380585,0.4335355764,0.5024820739
1814,0.447629548,0.4233737596,0.3792723264,0.4807056229,0.48676957,0.4338478501,0.5022050717
1815,0.4473829201,0.4231404959,0.3790633609,0.4804407713,0.4865013774,0.4336088154,0.5019283747
1816,0.4471365639,0.4234581498,0.3794052863,0.4801762115,0.4862334802,0.4333700441,0.5016519824
1817,0.4468904788,0.423775454,0.3797468354,0.4799119428,0.4859658778,0.4331315355,0.5013758943
1818,0.4466446645,0.4235423542,0.3800880088,0.4796479648,0.4856985699,0.4328932893,0.50110011
1819,0.4463991204,0.4233095107,0.380428807,0.4793842771,0.4854315558,0.4326553051,0.5008246289
1820,0.4467032967,0.4236263736,0.3807692308,0.4791208791,0.4851648352,0.4324175824,0.5005494505
1821,0.4464579901,0.4239428885,0.3811092806,0.4788577705,0.4848984075,0.4321801208,0.5002745744
1822,0.4467618002,0.4237102086,0.3809001098,0.4785949506,0.4846322722,0.4324917673,0.5
1823,0.447065277,0.4240263302,0.3812397148,0.4788809654,0.484366429,0.4322545255,0.4997257268
1824,0.4468201754,0.4243421053,0.3815789474,0.4786184211,0.4841008772,0.4325657895,0.4994517544
1825,0.4471232877,0.424109589,0.381369863,0.4783561644,0.4838356164,0.4328767123,0.4991780822
1826,0.4474260679,0.4238773275,0.3811610077,0.4786418401,0.4835706462,0.4326396495,0.4989047097
1827,0.4471811713,0.4236453202,0.3814997263,0.4783798577,0.4833059661,0.4324028462,0.4986316366
1828,0.4474835886,0.4234135667,0.3818380744,0.4781181619,0.4830415755,0.432166302,0.4983588621
1829,0.4472389284,0.4231820667,0.3821760525,0.4778567523,0.482777474,0.4319300164,0.498086386
1830,0.4475409836,0.4234972678,0.3825136612,0.4775956284,0.4825136612,0.4322404372,0.4978142077
1831,0.4472965593,0.4238121245,0.3828509011,0.4773347897,0.4822501365,0.4325505188,0.4975423266
1832,0.4470524017,0.4241266376,0.3826419214,0.4776200873,0.4819868996,0.432860262,0.4972707424
1833,0.4468085106,0.4244408074,0.3829787234,0.4773595199,0.4822695035,0.4326241135,0.4969994544
1834,0.4471101418,0.4247546347,0.3833151581,0.4770992366,0.4820065431,0.4323882225,0.4967284624
1835,0.446866485,0.4245231608,0.3836512262,0.4768392371,0.4817438692,0.4321525886,0.4964577657
1836,0.4466230937,0.424291939,0.3834422658,0.4765795207,0.4814814815,0.4324618736,0.4961873638
1837,0.4463799673,0.4246053348,0.3837778987,0.4763200871,0.4812193794,0.4322264562,0.4959172564
1838,0.4466811752,0.4249183896,0.3841131665,0.4760609358,0.4809575626,0.4325353645,0.4956474429
1839,0.4469820555,0.4252311039,0.3844480696,0.4763458401,0.4806960305,0.4323001631,0.4953779228
1840,0.4467391304,0.4255434783,0.3847826087,0.4760869565,0.4804347826,0.4326086957,0.4951086957
1841,0.4470396524,0.4253123303,0.3851167844,0.4758283542,0.4801738186,0.4323737099,0.494839761
1842,0.4467969598,0.4256243214,0.3854505972,0.4755700326,0.4799131379,0.4326818675,0.4945711183
1843,0.4470971243,0.425935974,0.3857840477,0.4753119913,0.4796527401,0.4329896907,0.4943027672
1844,0.4473969631,0.4262472885,0.3861171367,0.4750542299,0.4793926247,0.4327548807,0.4940347072
1845,0.4471544715,0.4260162602,0.3864498645,0.474796748,0.4791327913,0.4325203252,0.4937669377
1846,0.4469122427,0.4257854821,0.3867822319,0.4750812568,0.4788732394,0.4328277356,0.4934994583
1847,0.4472116946,0.425554954,0.3871142393,0.474824039,0.4786139686,0.4325933947,0.4932322685
1848,0.446969697,0.4253246753,0.3874458874,0.4745670996,0.4783549784,0.4323593074,0.492965368
1849,0.4472687939,0.4256354786,0.387236344,0.4743104381,0.4780962683,0.4321254732,0.4926987561
1850,0.4475675676,0.4259459459,0.3875675676,0.4740540541,0.4778378378,0.4324324324,0.4924324324
1851,0.4473257699,0.4257158293,0.3878984333,0.4737979471,0.4781199352,0.4321988115,0.4921663965
1852,0.4476241901,0.4260259179,0.3882289417,0.4735421166,0.4778617711,0.4319654428,0.4919006479
1853,0.4473826228,0.4257960065,0.388019428,0.4732865623,0.4776038856,0.4322719914,0.4916351862
1854,0.4476806904,0.4261057174,0.3878101402,0.4730312837,0.4773462783,0.432038835,0.4913700108
1855,0.4474393531,0.4264150943,0.3881401617,0.4727762803,0.4770889488,0.4318059299,0.4911051213
1856,0.447737069,0.4267241379,0.3884698276,0.4725215517,0.4768318966,0.432112069,0.4908405172
1857,0.4474959612,0.4264943457,0.3887991384,0.4722670975,0.4765751212,0.4324178783,0.4905761982
1858,0.4477933262,0.4262648009,0.3891280947,0.4720129171,0.4763186222,0.4321851453,0.4903121636
1859,0.4475524476,0.426035503,0.3894566971,0.4717590102,0.4760623991,0.4319526627,0.4900484131
1860,0.447311828,0.4258064516,0.3897849462,0.4720430108,0.4758064516,0.4317204301,0.4897849462
1861,0.4476088125,0.4255776464,0.3901128426,0.4723267061,0.4755507792,0.4314884471,0.4895217625
1862,0.4473684211,0.4258861439,0.3899033298,0.4720730397,0.4752953813,0.4312567132,0.4892588614
1863,0.4476650564,0.4256575416,0.3902308105,0.4718196457,0.4750402576,0.4315619968,0.4889962426
1864,0.4474248927,0.4254291845,0.3900214592,0.4715665236,0.4747854077,0.4313304721,0.4887339056
1865,0.4477211796,0.4257372654,0.3898123324,0.4713136729,0.4750670241,0.4310991957,0.4884718499
1866,0.4474812433,0.4260450161,0.3896034298,0.4710610932,0.474812433,0.4314040729,0.488210075
1867,0.447241564,0.4258168184,0.3899303696,0.4708087841,0.4745581146,0.4317086235,0.4879485806
1868,0.4470021413,0.4255888651,0.3902569593,0.4705567452,0.4748394004,0.432012848,0.4876873662
1869,0.4472980203,0.4253611557,0.3905831996,0.4703049759,0.4745853398,0.4317817014,0.4874264312
1870,0.4475935829,0.4256684492,0.3909090909,0.4700534759,0.4743315508,0.4315508021,0.4871657754
1871,0.447354356,0.4259754142,0.3912346339,0.4703367183,0.4740780331,0.4313201497,0.4869053982
1872,0.4476495726,0.4262820513,0.3915598291,0.4700854701,0.4738247863,0.4316239316,0.4866452991
1873,0.4474105713,0.4265883609,0.391884677,0.4698344901,0.4735718099,0.4319273892,0.4863854778
1874,0.447171825,0.4268943436,0.3922091782,0.469583778,0.4733191035,0.431696905,0.4861259338
1875,0.4474666667,0.4266666667,0.3925333333,0.4698666667,0.4730666667,0.4314666667,0.4858666667
1876,0.447228145,0.4269722814,0.3923240938,0.4696162047,0.4728144989,0.4312366738,0.4856076759
1877,0.4469898775,0.4272775706,0.3926478423,0.4693660096,0.4725625999,0.431539691,0.4853489611
1878,0.4467518637,0.4270500532,0.3924387646,0.4691160809,0.4723109691,0.4318423855,0.4850905218
1879,0.4465141032,0.4268227781,0.3922299095,0.4688664183,0.4720596062,0.4321447578,0.4848323576
1880,0.4462765957,0.4271276596,0.3925531915,0.4686170213,0.4718085106,0.4319148936,0.4845744681
1881,0.4460393408,0.4274322169,0.3928761297,0.4683678894,0.4715576821,0.4322169059,0.4843168527
1882,0.4458023379,0.4277364506,0.3931987248,0.4681190223,0.4713071201,0.4319872476,0.4840595112
1883,0.4460966543,0.4280403611,0.3935209772,0.4678704195,0.4710568242,0.4322889007,0.4838024429
1884,0.4458598726,0.428343949,0.3938428875,0.4676220807,0.4708067941,0.432059448,0.4835456476
1885,0.4456233422,0.4281167109,0.3941644562,0.4673740053,0.4705570292,0.4318302387,0.4832891247
1886,0.4459172853,0.4278897137,0.394485684,0.467126193,0.4703075292,0.4316012725,0.4830328738
1887,0.4456809751,0.4281928988,0.3948065713,0.4668786433,0.4700582936,0.4319024907,0.4827768945
1888,0.4459745763,0.4279661017,0.3951271186,0.4666313559,0.469809322,0.4322033898,0.4825211864
1889,0.445738486,0.4277395447,0.3954473266,0.4663843303,0.4695606141,0.4319745897,0.4822657491
1890,0.446031746,0.428042328,0.3957671958,0.4661375661,0.4693121693,0.4322751323,0.482010582
1891,0.4457958752,0.4283447911,0.3960867266,0.4658910629,0.4690639873,0.4320465362,0.4817556848
1892,0.4455602537,0.4286469345,0.3964059197,0.4656448203,0.4688160677,0.432346723,0.4815010571
1893,0.4453248811,0.4289487586,0.3961965135,0.4653988378,0.4685684099,0.4321183307,0.4812466984
1894,0.4450897571,0.4287222809,0.3959873284,0.4651531151,0.4683210137,0.4324181626,0.4809926082
1895,0.4453825858,0.4284960422,0.3963060686,0.4649076517,0.4680738786,0.4321899736,0.4807387863
1896,0.4451476793,0.4287974684,0.3960970464,0.4646624473,0.4683544304,0.4319620253,0.4804852321
1897,0.4454401687,0.4285714286,0.3964153927,0.4644175013,0.4681075382,0.4317343173,0.4802319452
1898,0.4457323498,0.4288724974,0.3962065332,0.4646996839,0.4678609062,0.4315068493,0.4799789252
1899,0.4460242233,0.4286466561,0.3965244866,0.4649815692,0.467614534,0.4318062138,0.4797261717
1900,0.4457894737,0.4284210526,0.3968421053,0.4647368421,0.4673684211,0.4315789474,0.4794736842
1901,0.44608101,0.4287217254,0.3971593898,0.4644923724,0.4671225671,0.431877959,0.4792214624
1902,0.4463722397,0.4284963197,0.3974763407,0.4642481598,0.4668769716,0.4321766562,0.4789695058
1903,0.4466631634,0.4282711508,0.3977929585,0.4640042039,0.4666316343,0.4319495533,0.478717814
1904,0.4469537815,0.4280462185,0.3981092437,0.4637605042,0.4663865546,0.4322478992,0.4784663866
1905,0.4472440945,0.4278215223,0.3984251969,0.4635170604,0.4661417323,0.4320209974,0.4782152231
1906,0.4470094439,0.4275970619,0.3987408185,0.463273872,0.4658971668,0.4317943337,0.4779643232
1907,0.4467750393,0.4273728369,0.3990561091,0.4630309386,0.4656528579,0.4315679077,0.4777136864
1908,0.4465408805,0.427672956,0.3993710692,0.46278826,0.465408805,0.4318658281,0.4774633124
1909,0.4468308015,0.4279727606,0.3996856993,0.4625458355,0.4651650079,0.4321634364,0.4772132006
1910,0.4465968586,0.4282722513,0.4,0.4623036649,0.464921466,0.4319371728,0.4769633508
1911,0.4463631606,0.4280481423,0.4003139717,0.4620617478,0.464678179,0.431711146,0.4767137624
1912,0.4461297071,0.4283472803,0.4006276151,0.4618200837,0.4644351464,0.4314853556,0.4764644351
1913,0.4458964976,0.4281233664,0.4009409305,0.4615786722,0.464192368,0.4317825405,0.4762153685
1914,0.4456635319,0.4284221526,0.4012539185,0.4613375131,0.4639498433,0.4315569488,0.4759665622
1915,0.4454308094,0.4281984334,0.4015665796,0.4610966057,0.4637075718,0.4313315927,0.4757180157
1916,0.4451983299,0.4279749478,0.4013569937,0.4608559499,0.4634655532,0.4316283925,0.4754697286
1917,0.4449660929,0.4277516954,0.4011476265,0.4611371935,0.4632237872,0.4314032342,0.4752217006
1918,0.444734098,0.4280500521,0.401459854,0.4608967675,0.4629822732,0.4311783107,0.4749739312
1919,0.444502345,0.428348098,0.4017717561,0.460656592,0.4627410109,0.4309536217,0.47472642
1920,0.4442708333,0.428125,0.4020833333,0.4604166667,0.4625,0.43125,0.4744791667
1921,0.4440395627,0.4284226965,0.4023945862,0.4601769912,0.46225924,0.4315460698,0.4742321707
1922,0.4438085328,0.4287200832,0.4027055151,0.459937565,0.4620187305,0.4318418314,0.4739854318
1923,0.4435777431,0.4284971399,0.4030161206,0.4596983879,0.4617784711,0.4316172647,0.4737389496
1924,0.4433471933,0.4287941788,0.4033264033,0.4594594595,0.4615384615,0.4313929314,0.4734927235
1925,0.4431168831,0.4290909091,0.4036363636,0.4592207792,0.4612987013,0.4316883117,0.4732467532
1926,0.442886812,0.4288681205,0.4039460021,0.4595015576,0.46105919,0.4314641745,0.4730010384
1927,0.4426569798,0.4291645044,0.4042553191,0.4592631033,0.4608199273,0.4312402698,0.4727555786
1928,0.4424273859,0.4294605809,0.4045643154,0.4590248963,0.4605809129,0.4310165975,0.4725103734
1929,0.4421980301,0.4292379471,0.4048729912,0.4587869362,0.4603421462,0.4307931571,0.4722654225
1930,0.4419689119,0.429015544,0.4051813472,0.4585492228,0.4601036269,0.4305699482,0.4720207254
1931,0.4417400311,0.4293112377,0.4049715173,0.4583117556,0.4598653547,0.4303469705,0.4717762817
1932,0.4415113872,0.4290890269,0.4052795031,0.4580745342,0.4596273292,0.4301242236,0.4715320911
1933,0.4412829798,0.4293843766,0.4055871702,0.4578375582,0.4593895499,0.4299017072,0.4712881531
1934,0.4410548087,0.4296794209,0.4058945191,0.4576008273,0.4591520165,0.430196484,0.4710444674
1935,0.4408268734,0.4299741602,0.4062015504,0.457881137,0.4589147287,0.4299741602,0.4708010336
1936,0.4405991736,0.4297520661,0.4065082645,0.4576446281,0.458677686,0.4297520661,0.4705578512
1937,0.4403717088,0.4295302013,0.4068146618,0.4574083634,0.458440888,0.4295302013,0.47031492
1938,0.4401444788,0.4293085655,0.407120743,0.4571723426,0.4582043344,0.4293085655,0.4700722394
1939,0.4399174832,0.4296028881,0.4074265085,0.4569365652,0.4579680248,0.4290871583,0.4698298092
1940,0.4396907216,0.4298969072,0.4077319588,0.4567010309,0.4577319588,0.4288659794,0.4695876289
1941,0.4394641937,0.4301906234,0.4075218959,0.4564657393,0.457496136,0.4291602267,0.4693456981
1942,0.4392378991,0.4304840371,0.4078269825,0.45623069,0.4572605561,0.429454171,0.4691040165
1943,0.4390118374,0.4302624807,0.408131755,0.4559958827,0.4570252187,0.4292331446,0.4688625836
1944,0.4387860082,0.4305555556,0.408436214,0.4557613169,0.4567901235,0.4290123457,0.4686213992
1945,0.4390745501,0.4303341902,0.4087403599,0.4555269923,0.4565552699,0.4293059126,0.4683804627
1946,0.4388489209,0.4301130524,0.4090441932,0.4552929085,0.4563206578,0.4290853032,0.4681397739
1947,0.4386235234,0.4298921418,0.4088341037,0.4550590652,0.4560862866,0.4293785311,0.4678993323
1948,0.4383983573,0.4296714579,0.40862423,0.454825462,0.4558521561,0.4291581109,0.4676591376
1949,0.4381734223,0.4294510005,0.4089276552,0.4545920985,0.4556182658,0.4294510005,0.4674191893
1950,0.4379487179,0.4292307692,0.4087179487,0.4543589744,0.4553846154,0.4297435897,0.4671794872
1951,0.437724244,0.4290107637,0.4090210149,0.4541260892,0.4551512045,0.430035879,0.4669400308
1952,0.4380122951,0.4293032787,0.4093237705,0.4538934426,0.4549180328,0.4303278689,0.4667008197
1953,0.4377880184,0.4295954941,0.4096262161,0.4536610343,0.4546850998,0.4301075269,0.4664618536
1954,0.4375639713,0.4298874104,0.4099283521,0.4534288639,0.4544524053,0.4298874104,0.466223132
1955,0.4373401535,0.4301790281,0.410230179,0.4531969309,0.4542199488,0.4301790281,0.4659846547
1956,0.4371165644,0.4304703476,0.4105316973,0.4529652352,0.4539877301,0.4299591002,0.4657464213
1957,0.4374041901,0.4302503832,0.4108329075,0.4527337762,0.4537557486,0.4302503832,0.4655084313
1958,0.4371807967,0.4300306435,0.4106230848,0.4525025536,0.4535240041,0.4300306435,0.4652706844
1959,0.4369576314,0.4303215926,0.4109239408,0.4522715671,0.4532924962,0.4303215926,0.4650331802
1960,0.4367346939,0.4306122449,0.4112244898,0.4520408163,0.4530612245,0.4306122449,0.4647959184
1961,0.4365119837,0.4309026007,0.4115247323,0.4518103009,0.4528301887,0.4303926568,0.4645588985
1962,0.4362895005,0.4306829766,0.4113149847,0.4515800204,0.4525993884,0.4301732926,0.4643221203
1963,0.4365766684,0.4309730005,0.4111054508,0.4518593989,0.4523688232,0.4299541518,0.4640855833
1964,0.4363543788,0.4307535642,0.4114052953,0.4516293279,0.4521384929,0.4302443992,0.4638492872
1965,0.4361323155,0.4305343511,0.4117048346,0.4513994911,0.4519083969,0.4305343511,0.4636132316
1966,0.4359104781,0.4308240081,0.4120040692,0.4511698881,0.4516785351,0.4308240081,0.4633774161
1967,0.4356888663,0.4306049822,0.4123029995,0.4509405186,0.451448907,0.4306049822,0.4631418404
1968,0.4354674797,0.4303861789,0.4120934959,0.4507113821,0.4512195122,0.4303861789,0.4629065041
1969,0.4357541899,0.4306754698,0.4123920772,0.4504824784,0.4509903504,0.4306754698,0.4626714068
1970,0.4355329949,0.430964467,0.4126903553,0.4502538071,0.4507614213,0.4304568528,0.4624365482
1971,0.4353120244,0.431253171,0.4124809741,0.4500253678,0.4505327245,0.4302384576,0.462201928
1972,0.4350912779,0.4310344828,0.4127789047,0.4497971602,0.4503042596,0.430020284,0.4619675456
1973,0.4353775976,0.4308160162,0.4130765332,0.449569184,0.4500760264,0.4303091738,0.4617334009
1974,0.4351570415,0.430597771,0.4133738602,0.4493414387,0.4498480243,0.4300911854,0.4614994934
1975,0.4349367089,0.4308860759,0.4136708861,0.4491139241,0.4496202532,0.4303797468,0.4612658228
1976,0.4347165992,0.4306680162,0.4139676113,0.4488866397,0.4493927126,0.4301619433,0.4610323887
1977,0.4344967122,0.430450177,0.4142640364,0.4486595852,0.4491654021,0.430450177,0.4607991907
1978,0.4342770475,0.4307381193,0.4145601618,0.4484327604,0.4489383215,0.4307381193,0.4605662285
1979,0.4340576049,0.4310257706,0.4148559879,0.4482061647,0.4487114704,0.4310257706,0.4603335018
1980,0.4338383838,0.4308080808,0.4151515152,0.447979798,0.4484848485,0.4313131313,0.4601010101
1981,0.4336193841,0.4310954064,0.4154467441,0.4477536598,0.4482584553,0.4316002019,0.4598687532
1982,0.4339051463,0.4308779011,0.4152371342,0.4475277497,0.4480322906,0.4318869828,0.4596367306
1983,0.4336863338,0.4306606152,0.4150277358,0.4473020676,0.447806354,0.4316691881,0.459404942
1984,0.4339717742,0.4309475806,0.4153225806,0.4470766129,0.4475806452,0.4319556452,0.4591733871
1985,0.4337531486,0.4312342569,0.4156171285,0.4468513854,0.4473551637,0.4317380353,0.4589420655
1986,0.4335347432,0.4315206445,0.4159113797,0.4466263847,0.447633434,0.4315206445,0.4587109768
1987,0.4333165576,0.4313034726,0.4162053347,0.4464016105,0.447408153,0.4313034726,0.4584801208
1988,0.4330985915,0.4310865191,0.416498994,0.4461770624,0.4471830986,0.4315895372,0.458249497
1989,0.4328808446,0.4308697838,0.4162895928,0.4459527401,0.4469582705,0.4318753142,0.4580191051
1990,0.4326633166,0.4306532663,0.4165829146,0.4457286432,0.4467336683,0.4316582915,0.4577889447
1991,0.4329482672,0.4304369663,0.4168759417,0.4455047715,0.4465092918,0.4314414867,0.4575590156
1992,0.4332329317,0.4302208835,0.4171686747,0.4452811245,0.4462851406,0.4312248996,0.4573293173
1993,0.4335173106,0.4305067737,0.4174611139,0.445057702,0.4460612142,0.4310085299,0.4570998495
1994,0.4338014042,0.4307923771,0.4177532598,0.4448345035,0.4458375125,0.4312938816,0.4568706118
1995,0.4335839599,0.4310776942,0.4180451128,0.4446115288,0.4456140351,0.4315789474,0.456641604
1996,0.4333667335,0.4308617234,0.4183366733,0.4443887776,0.4453907816,0.4318637275,0.4564128257
1997,0.4336504757,0.4311467201,0.4186279419,0.4441662494,0.4451677516,0.4316474712,0.4561842764
1998,0.4334334334,0.4309309309,0.4184184184,0.4439439439,0.4449449449,0.4319319319,0.455955956
1999,0.4332166083,0.4312156078,0.4187093547,0.4437218609,0.4447223612,0.4317158579,0.4557278639
2000,0.4335,0.4315,0.419,0.4435,0.4445,0.4315,0.4555
2001,0.4337831084,0.4317841079,0.4192903548,0.4432783608,0.4442778611,0.4312843578,0.4552723638
2002,0.4335664336,0.4320679321,0.4195804196,0.4430569431,0.4440559441,0.4310689311,0.455044955
2003,0.4338492262,0.4318522217,0.4193709436,0.4428357464,0.4438342486,0.4313529705,0.4548177733
2004,0.4336327345,0.4321357285,0.4196606786,0.4426147705,0.4436127745,0.4316367265,0.4545908184
2005,0.433915212,0.4319201995,0.4194513716,0.4428927681,0.4433915212,0.4319201995,0.4543640898
2006,0.4336989033,0.4322033898,0.4197407777,0.442671984,0.4431704885,0.4317048853,0.4541375872
2007,0.4334828102,0.432486298,0.4200298954,0.44245142,0.4429496761,0.4314897857,0.4539113104
2008,0.4332669323,0.4322709163,0.4203187251,0.4422310757,0.4427290837,0.4317729084,0.453685259
2009,0.4335490294,0.4320557491,0.4206072673,0.4420109507,0.4425087108,0.431557989,0.4534594326
2010,0.4333333333,0.4323383085,0.4208955224,0.4417910448,0.4422885572,0.4313432836,0.4532338308
2011,0.4336151169,0.4321233217,0.4211834908,0.4415713575,0.4420686226,0.4311287916,0.4530084535
2012,0.4338966203,0.4324055666,0.421471173,0.4413518887,0.4418489066,0.4314115308,0.4527833002
2013,0.433681073,0.4321907601,0.4212617983,0.4411326379,0.4416294088,0.4316939891,0.4525583706
2014,0.4339622642,0.4319761668,0.4215491559,0.4409136048,0.4414101291,0.4314796425,0.4523336643
2015,0.4337468983,0.4317617866,0.4218362283,0.4406947891,0.441191067,0.4317617866,0.4521091811
2016,0.4340277778,0.431547619,0.4221230159,0.4404761905,0.4409722222,0.431547619,0.4518849206
2017,0.433812593,0.4313336639,0.4224095191,0.4402578086,0.4407535944,0.4318294497,0.4516608825
2018,0.4340931615,0.4316154609,0.4226957384,0.4400396432,0.4405351833,0.4316154609,0.4514370664
2019,0.4338781575,0.431401684,0.4229816741,0.4398216939,0.4403169886,0.4318969787,0.451213472
2020,0.4336633663,0.4316831683,0.4232673267,0.4396039604,0.4400990099,0.4321782178,0.450990099
2021,0.4334487877,0.4314695695,0.4235526967,0.4393864424,0.4398812469,0.4319643741,0.4507669471
2022,0.4332344214,0.431256182,0.4233432245,0.4391691395,0.4396636993,0.4317507418,0.4505440158
2023,0.4335145823,0.4315373208,0.4236282748,0.4389520514,0.4394463668,0.4320316362,0.450321305
2024,0.4337944664,0.4318181818,0.4239130435,0.4387351779,0.439229249,0.432312253,0.4500988142
2025,0.4335802469,0.4320987654,0.4241975309,0.4385185185,0.4390123457,0.4325925926,0.4498765432
2026,0.4333662389,0.4318854886,0.4244817374,0.4387956565,0.4387956565,0.4323790721,0.4496544916
2027,0.433152442,0.4321657622,0.4242723236,0.4385791811,0.4385791811,0.4321657622,0.4494326591
2028,0.432938856,0.4319526627,0.424556213,0.4383629191,0.4383629191,0.4319526627,0.4492110454
2029,0.4327254805,0.4317397733,0.4248398226,0.4381468704,0.4381468704,0.4317397733,0.4489896501
2030,0.4325123153,0.4315270936,0.4251231527,0.4379310345,0.4379310345,0.4320197044,0.4487684729
2031,0.4322993599,0.4318069916,0.4254062038,0.4377154111,0.4377154111,0.4318069916,0.4485475135
2032,0.4325787402,0.4320866142,0.4256889764,0.4375,0.4375,0.4315944882,0.4483267717
2033,0.4323659616,0.4318740777,0.4259714707,0.4372848008,0.4372848008,0.4313821938,0.4481062469
2034,0.4321533923,0.4321533923,0.4262536873,0.4370698132,0.4370698132,0.4311701082,0.447885939
2035,0.4319410319,0.4319410319,0.4265356265,0.4368550369,0.4368550369,0.430958231,0.4476658477
2036,0.4322200393,0.4317288802,0.4268172888,0.4366404715,0.4366404715,0.4307465619,0.4474459725
2037,0.4320078547,0.4320078547,0.4270986745,0.4364261168,0.4364261168,0.4310260187,0.4472263132
2038,0.4317958783,0.4317958783,0.4273797841,0.4362119725,0.4362119725,0.4313052012,0.4470068695
2039,0.4320745463,0.4315841099,0.4276606179,0.4359980383,0.4359980383,0.4310936734,0.446787641
2040,0.4318627451,0.431372549,0.4279411765,0.4357843137,0.4357843137,0.4308823529,0.4465686275
2041,0.4321411073,0.4311611955,0.4282214601,0.4355707986,0.4355707986,0.4311611955,0.4463498285
2042,0.4324191969,0.430950049,0.4285014691,0.4353574927,0.4353574927,0.4314397649,0.4461312439
2043,0.4322075379,0.4312285854,0.4287812041,0.4351443955,0.4351443955,0.4312285854,0.4459128732
2044,0.4324853229,0.4315068493,0.4290606654,0.4349315068,0.4349315068,0.4315068493,0.4456947162
2045,0.4322738386,0.4317848411,0.4293398533,0.4347188264,0.4347188264,0.4312958435,0.4454767726
2046,0.4325513196,0.4315738025,0.4296187683,0.4345063539,0.4345063539,0.4315738025,0.445259042
2047,0.4323400098,0.4313629702,0.4294088911,0.4342940889,0.4342940889,0.4313629702,0.4450415242
2048,0.4321289063,0.4311523437,0.4296875,0.4340820313,0.4340820313,0.431640625,0.4448242188
2049,0.4324060517,0.4314299658,0.429965837,0.4338701806,0.4338701806,0.4319180088,0.4446071254
2050,0.432195122,0.4312195122,0.4302439024,0.4336585366,0.4336585366,0.432195122,0.4443902439
2051,0.4319843979,0.4314968308,0.4305216967,0.433447099,0.433447099,0.4319843979,0.4441735739
2052,0.4317738791,0.4317738791,0.4307992203,0.4332358674,0.4332358674,0.4322612086,0.443957115
2053,0.4320506576,0.4315635655,0.4310764735,0.4330248417,0.4330248417,0.4320506576,0.443740867
2054,0.4318403116,0.4318403116,0.4313534567,0.4328140214,0.4328140214,0.4318403116,0.4435248296
2055,0.4321167883,0.4321167883,0.4316301703,0.4326034063,0.4326034063,0.4321167883,0.4433090024
2056,0.4323929961,0.4319066148,0.4319066148,0.4323929961,0.4323929961,0.4323929961,0.4430933852
2057,0.4321827905,0.4316966456,0.4316966456,0.4321827905,0.4321827905,0.4321827905,0.4428779776
2058,0.4319727891,0.4319727891,0.4319727891,0.4319727891,0.4319727891,0.4324586978,0.4426627794


==> data/test_curve_trans.csv <==
Random,Ridge,BERT,Annotators
0.005145394612551035,0.5003242488154809,0.5226743638353863,1
0.004404919054062401,0.6097333553984248,0.6342440411901182,2
-0.0016552338425248544,0.6530629973577984,0.6742078174893898,3
-0.011897997816655948,0.6812453541747733,0.7034621673989083,4
-0.017839488977423226,0.6991887061168416,0.7241182051348041,5
-0.015182151850274496,0.7035531228712758,0.7288533283588169,6
-0.01189754738081741,0.7226454374464505,0.7505077962866289,7
-0.010133404872210207,0.7322702403326078,0.7641460782538049,8
-0.0070711692672049764,0.7371189887918729,0.7685369328386511,9
-0.010027099640788843,0.7453340310367493,0.7759519961399882,10
-0.010746648709659476,0.7552011596630925,0.7839099510297249,11
-0.007947404894751256,0.7591302148005129,0.7898593693714714,12
-0.0075738591324116455,0.7630979755794172,0.7944951678901981,13
-0.006531155315407974,0.7688804221920179,0.8018994993647908,14
-0.005648113046925023,0.7733174917446813,0.8064259711792268,15
-0.0053278820147181286,0.7761027857980829,0.8098717366407099,16
-0.0035677643571970993,0.7792621695216785,0.8121528961572932,17
-0.006687715001259809,0.7831367180076594,0.8163037752593845,18
-0.006411270556831862,0.7839720840634178,0.8193341228566386,19
-0.00782461778509732,0.7860404327654509,0.8216334944804948,20
-0.008542077859000647,0.7891316920833156,0.8237350885568537,21
-0.007732388573189555,0.7911571516615896,0.8260354138261801,22
-0.0063681605163263405,0.7930778613025959,0.8279198814398763,23
-0.006271385354764455,0.7942282374775189,0.8307072281707495,24
-0.005657040845128879,0.7948202771785312,0.8310638697323005,25
-0.00447585688728867,0.7970024310724277,0.8322299856745731,26
-0.002757397678577366,0.7975463410093702,0.8341325905327548,27
-0.002555000952242554,0.7992908027890987,0.8354387333795241,28
-0.001762805296906384,0.8010897399259239,0.8379071653533711,29
-0.002476330657040178,0.8018520857938403,0.8383858864958202,30

==> data/test_hist.csv <==
0.00 0.0030
0.10 0.0065
0.20 0.0175
0.30 0.0200
0.40 0.0340
0.50 0.0390
0.60 0.0340
0.70 0.0570
0.80 0.0445
0.90 0.0650
1.00 0.0770
1.10 0.1006
1.20 0.0895
1.30 0.0975
1.40 0.1006
1.50 0.0915
1.60 0.0600
1.70 0.0385
1.80 0.0170
1.90 0.0065
2.00 0.0005


==> data/train_hist.csv <==
0.00 0.0019
0.10 0.0046
0.20 0.0093
0.30 0.0137
0.40 0.0220
0.50 0.0314
0.60 0.0399
0.70 0.0485
0.80 0.0561
0.90 0.0688
1.00 0.0778
1.10 0.0869
1.20 0.0912
1.30 0.0936
1.40 0.0900
1.50 0.0835
1.60 0.0699
1.70 0.0541
1.80 0.0323
1.90 0.0187
2.00 0.0064


==> kk.txt <==
"Arrived on time and as described."
"Grandson loves this movie, and it was in excellent condition for a \"used\" DVD!"
"Great Movie  ~  In the Top 10 Must See for Kids!!"
"A great movie about courage."
"They could not have selected a better actor for this part than Jaden Smith."
"And Jackie Chan was awesome."
"On time and my daughter love it."
"Not that great of a \"remake\"."
"They changed the 2 main characters names, who does that in a REMAKE?!"
"Its worth a watch but defiantly recommend getting the original Karate Kid over this."
"It is a family friendly movie."
"DVD case was cracked but movie plays fine."
"My daughter was happy."
"Sorry about delay for my comment"
"The best Karate Kid version of all."
"Jackie Chan stars in it."
"The Karate Kid move was originally made in the 1970’s which had three more after that."
"In 2010, another came out with the newest version."
"The two of the main cast members are Jayden Smith and Jackie Chan."
"This Chinese movie is very detailed and the actors rarely messed up."
"Jayden Smith is a young boy, and to act like he does must take a lot of practice and time to do it."
"Great movie, and came in excellent condition."
"To be honest, back in 2010, I loved this!"
"Now that I've seen the original \"Karate Kid\" from the 80s, this is CRAP!"
"I don't even have to give you the storyline because everybody's seen the original!"
"This the only Jaden Smith & Jackie Chan movke that I dislike!"
"Ralph Macchio, Pat Morita, & \"Survivor\" are better!"
"Don't watch this!"
"Got it!!!"
"I have always loved the karate kid, Ralph Maceio as the Karate Kid."
"Love the movie, but it came with a lot of movie previews which I found annoying cause it seemed like it would never end.."
"Excellent product and excellent seller, a real asset for Amazon"
"Needed this to complete my Karate Kid collection."
"A great product, works well and quality is excellent."
"THANK YOU!!!"
"Great Movie my son enjoys it"
"Great Product  Fast Shipping"
"Bought it, wasn't impressed so I donated it to my local library that checks movies out."
"At least others can view it without having to buy it."
"This Christmas present for my dad came fast, was VERY fairly priced, and plays great."
"Great movie for the family."
"Great performance for Jaden Smith."
"This movie follows fairly close to the original with a few updated moves."
"I enjoyed it very much."
"Love this movie, it's one of the best Karate Kid movies out there, Jaden is great and of course, who wouldn't enjoy watching Jackie Chan be...Jackie Chan?"
"I gave it to my grandson for christmas and he loves it,  plays it constantly."
"Liked the new spin on an old film"
"My husband loves all the Karate Kid movies..."
"Entertaining and ends well."
"This DVD itself was in great condition, but the case was falling apart and in very poor, unusable condition."
"Overall, good experience, fast shipping."
"Excellent product quality, accurate description, and wonderful shipping rate."
"I'm very pleased with my purchase and recommend buying from this seller."
"The movie would not play."
"The first series is the best."
"THE CASE WAS DAMAGED, BROKEN IN HALF !!!"
"My granddaughter liked this movie."
"great movie and fast shipping"
"OUTSTANDING WORK: My grand kids love this movie"
"Good movie and transaction."
"Question: if this film is set in China, why isn't it called the Kung Fu Kid, since Karate is Japanese... or... did the kid go to China to study Japanese martial arts?"
"Answer: neither - it's called the Karate Kid, but he studies kung fu!"
"Get used to it!!"
"To the film's credit, they do acknowledge the misnomer briefly in the dialogue, before moving on to bigger and better things."
"So how bad is it?"
"The dynamics of the kids seems a bit wrong too - is Dre studying at a Chinese school, or are the Chinese kids studying at an international school in China?"
"Something's not right."
"The park where they all hang out looks like a Holywood studio lot, and Jackie Chan's drunken emotional speech about his family and a car wreck is no match for Pat Morita's drunken emotional tale."
"The mountain temple retreat, something that we didn't get in the original movie, is a bit over-blown (a woman warrior hypnotizing a cobra at the edge of a precipice... hmmm)."
"Delivered on time and was brand new."
"I never order this movie"
"have all the movies, good watching"
"I don't like the original karate kid and yes I have seen them all but this one is my favorite."
"I love that it takes place in china because I'm really interested in china culture and other stuff."
"Jaden Smith does a wonderful job in this movie as does Jackie Chan too."
"this movie is wonderful I would recommend it to all ages to watch."
"Delivered in perfect shape and clear picture."
"Thanks great deal grandkids love"
"Why is this movie called The Karate Kid when he's learning Kung Fu?"
"Trying to make a star out of Jaden Smith is like trying to make a beauty queen out of Kathy Bates."
"I've watched it several times."
"Jaden was good in this= we loved the old first K Kid"
"My family enjoyed watching this movie"
"Nice movie, fast delivery"
"upgraded version of the old one."
"This is a great movie."
"My daughter and I love it."
"I have the original version, so this one can hardly be compared to it."
"It is, however, a nice modern version that kids today can benefit from."
"It made my grandkids happy, so I'm happy too."
"Superfast shipping and CD came in excellent condition!!!"
"Great kicking action movie."
"When you watch the original Karate Kid films, particularly the first one, you notice the many splendid visual effects John Avildsen put into them."
"Along with the music of Bill Conti and the production design of William J. Cassidy."
"Sadly,  without Mr. Avildsen, Mr. Conti and Mr. Cassidy's involvement, this film lacks those precious elements."
"Also, the violence, as stated when this sometimes airs on Directv, is much more intense and startling."
"Dre's pain and suffering from the beatings is often shown in closeup, also in slow motion which I think makes the fight scenes a little difficult to watch."
"But in spite of all that, Jaden Smith's performance I think fills the empty spots making this remake a memorable one."
"But it didn't take long for this film to grow on me."
"And I'm sure it'll grow on you too."
"When you look at Jaden's performance and compare it to his parents' many performances (especially Will's) you can tell he's really his father's son."
"And Jackie Chan certainly is no less greater; along with Taraji Henson as the mother and the girl (I don't know her name) who plays Mei Ying."
"Rent this film or watch it on TV and I'm sure you'll want to buy it."
"My son enjoyed this."
"The remake was well-done, I am thinking...."
"Good movie, fast shipping"
"I'm single, haha -- but I think this would be an excellent movie for kids (tweens and up)  and the whole family."
"Great messages about over coming odds, friendship, growing up, bullying, starting over, taking chances, hard work etc etc ... tons of good messages for kids and adults, too."
"Really well done -- You will really feel like you're in China!"
"I watched it and got hooked -- watched it a bunch of times!"
"This remake isn't as good as the original with Ralph Macchio and Pat Morita."
"But Jaden Smith was a cute kid and did a really good job with Jackie Chan."
"THE DVD I RECEIVED SKIPS AND HANGS UP LIKE CRAZY."
"NONE OF MY OTHER DVD'S SKIP."
"BUT THIS ONE DID ."
"UNABLE TO WATCH WITHOUT IT SKIPPING."
"This movie was just as good as the original one."
"It was great because Jackie Chan, Taraji P. Henson, and Will Smith's second son Jaden played the main characters."
"Jaden's character was forced to move to another continent with his single mother and adjust to his new life."
"He went to a new school and encountered bullies."
"But, he gained a girlfriend, a guy friend (Jackie Chan's character), and a new talent which was defensive fighting."
"This movie is good and recommended for people dealing with life, bullies, and/or other problems that are difficult to solve."
"usually the remake of an original movie isn't as good but this was great."
"And Jackie Chan of course, who doesn't like him?! :)"
"I liked a lot this film."
"great lessons to live better my life."
"Perseverance, fight, not give up, do what you want, go get it..... Finally one good film of Charlie Shan"
"I've always been a Jackie Chan fan."
"I really like his movies."
"they offer good action and comedy as well."
"In my opinion this movie was better than the original."
"I bought this movie that was suppose to have a disk in it but when i opened it, it was EMPTY."
"I don't see how they could've made this mistake it was sealed and when i opened it it was empty not a trace of the disk."
"I hate watching movies like this im a horror movie fan however this was a great movie."
"I laughed I cried I cheered. .."
"I would've named this The Kung Fu Kid, but that's just me."
"I watched this in the theater and then bought it when I found it on sale for a reasonable price."
"Then I rewatched it."
"Just when I was beginning to wonder why I had bought it, I started to laugh."
"I was engaged in the story!"
"Jackie Chan does a great job playing a man who seems as serene as a mountain lake."
"Like most people, though, once we get to know him, we realize that he has his troubles, he's just found a way to handle them - 364 days of the year."
"Young Jaden Smith turns in a performance that I found believable."
"IT ARRIVED IN PERFECT CONDITION...I REALLY ENJOYED IT I HOPE THERE BE ANOTHER PART THIS ONE IS FAR BETTER THAN THE ORIGINAL...BRAVA!"
"This is a great item at a great price!"
"I've purchased this item at different stores but the cost was much higher!"
"Making a remake of perhaps the greatest film of the 20th century was ridiculous."
"Since I am the founder and organizer of the only official Karate Kid Boycott group in the US I better make a comment."
"This movie sucks for a number of reasons let me list them so."
"It's not Karate, its Kung Fu 2."
"The kid is actually a kid, like little kid............ Daniel wasn't 3."
"China, what does China have that California didnt?"
"No Ally, no Kobra Kais, no beach parties, no Freddy."
"no Kevin and Kenny 4."
"Jaden Smith, cmon 5."
"No guest appearance by any of the original."
"A special guest appearance by Martin Kove would have made this a 5 star movie, or maybe Peter from Dawn of The Dead talking about Motumbo."
"Jaden Smith is like 5 in this movie 8."
"Its not Karate 9."
"It takes place in China, there is nothing awesome about China I have been there on my way to Madagascar to visit forest people."
"Perhaps the best movie ever."
"My grandson and I have watched - 10?"
"The scenery (of China, city and country scenes, Great Wall and monastery fortress) is priceless and extremely well done."
"Just not a renter - a purchase for sure."
"BOth kids now in karate classes, and it has worked wonders."
"As Miyagi said in the original Karate Kid, \"same but different\" and this movie has a lot of the same characteristics but is portrayed in a different fashion."
"The basic principle is there for both of the lead characters in both movies, but the production crew did a great job of not copying the original movie"
"I'm not a jackie chan fan but I really enjoyed this film a lot the chinese scenery the kid who played the part the way they approched the story line."
"For me it was just great."
"I would recomend this to anyone."
"Second time buying the movie."
"We lent the first one to someone and never got it back."
"So, we decided we had to purchase it again...love it."
"When a friend had me watch this I though it would be just another copy cat movie but it is NOT."
"This has its own storyline that follows is a slightly different manner but maintains some of the original ideas."
"A view will be surprised by what such a young actors can do."
"There is a music video in the extras that brings two famous young people together for one awesome sound, sorry I won't give any name away."
"This is now one of my favorite movies."
"Love Jaden and Jackie together."
"I like this better than the original."
"Sent a copy to my 8 year old grandson who announced - Nana is the best!!"
"Highly recommend for all ages."
"This is a lovely movie and there are many versions to date."
"I just really love how Jaden Smith and Jackie Chan pull this classic to a whole new level."
"I feel so inspired when I watch it and James Horner composes the most beautiful sounds to my ears."
"I bought the movie because I want to be able to be inspired when I need a boost!"
"Thank you so much!"
"\"I simply LOVED it!!!"
"I thought Jackie Chan was awesome! --"
"so was Jaden Smith."
"It's an update of the old \"Karate Kid\" series (and set in China instead), but you won't be disappointed!\""
"Jaden Smith does a fabulous job in his role as the karate Kid!"
"The entire cast was very impressive!"
"My family enjoyed this movie so much that we purchased it as soon as it was available to buy on Amazon.com."
"I love the hanging-up of the coat as the basis of his whole kung fu technique."
"It teaches valuable lessons about playing string instruments--finding the connection between exotic activities like violin playing and natural, every-day movements."
"TERRIFIC ... THE BEST OF ALL OF THEM I FELT!!!!"
"I WAS SO HAPPY HAPPY HAPPY THAT LIL KID WON OVER ALLTHOSE BULLIES & & THEN SHOWED HIM THEIR RESPECT WHEN IT WAS DONE AFTER THEIR TRAINER WANTED THE 1 HE FOUGHT 2 TAKE HIM OUT TOTALLY!"
"This movie has the same quality as the first three."
"But it still has enough difference to make it great."
"\"I bought this for my younger brother for Christmas when he was about eight years old."
"As far as I know, he is really enjoying it."
"Between this, and the original \"Karate Kid\" film, they were both great!!!!!!!!!!!!!!!"
"I was skeptical about this movie, but I'm glad I bought it."
"It is a very good version of the original story."
"It came in good time and in great condition."
"A film for all ages."
"Filled with love and courage."
"The filming in China makes you feel as tho' you've been there."
"good price,very entertaining,teaches confidence and the bad guys never win, characters are greast attention getters for my grandson who love it."
"Don't see this movie."
"BOTH Jackie Chan and Jaden Smith are terrible actors."
"Everything about this movie is lame."
"It is way better than this crap."
"This is a wonderful story of overcoming common childhood fears."
"My kids love this movie."
"Only one profane word used a few times in one scene that I wish was missing, resulting in 4 stars instead of 5."
"It's almost, if not better than the first!"
"Jaden is an awesome actor and the storyline was interesting for my four year old."
"I guess I still like the old Karate Kid version."
"The kids liked this one though and have watched it many times."
"It was in good condition and works well."
"This sequel was as good as the original."
"A must see for any Karate fan."
"Jackie Chan was awesomw in his role."
"Jaden Smith and Jackie Chan make a great team in this remake of a classic."
"My son loves this movie."
"Whenever a classic movie or character is renewed for a new generation, we hear jeers."
"The old fans of the movie scream bloody murder."
"They don't want a re-imagination."
"Would you reboot The Godfather they say."
"Would you reboot The Game of Death they say."
"But is it really the same thing rebooting Star Trek, Star Wars, Jason X, Aliens, etc."
"So relax, ignore all the bad rumours and reviews about this remake."
"As a standalone movie, it is a great movie."
"No need nor purpose to compare it to the original movie which was great in itself."
"Compared to the Karate Kid sequels, this reboot is much better and desirable."
"Jackie Chan shines in this movie."
"Typically any Jackie Chan movie has him all energised and frenetic and fast and funny."
"Here he plays the role as it should be."
"He plays a depressed man who has lost his wife and child and has resigned himself to a fate of anonymity and servitude as a repairman."
"He plays the role like a veteran actor that he is."
"Jaden Smith also shines as the new Karate Kid though the movie is about Kung Fu and set in China."
"Jaden is a good child actor and he executes his differing roles in first half and second half really well."
"The chemistry between Jackie Chan and Jaden Smith is brilliant and they must have been friends during the film's shooting."
"The other child actors are also very talented."
"The training of the kid is inspiring and original."
"The climax is honorable."
"It is a fun movie for all ages and definitely original storyline and presentation."
"This movie is great."
"Kids should see it so that they can tell the difference between violence and self defense, between ego and self respect."
"I enjoy it and recommend it"
"My daughter loves this movie, so we got it for her birthday.we will enjoy this one!"
"It is the best Karate Kid movie of all time!"
"He watches it almost every night."
"Even adults will enjoy this movie."
"I enjoy watching it with him."
"I've seen this movie over five times and each time find a new detail to enjoy."
"A lot of effort was put into creating this movie  and it shows (in the dialogue, storyline, fight scenes)."
"I love the attention to culture that just isn't in the original."
"The acting is great."
"My almost four year old son enjoys it more than watching the Avengers cartoon"
"What a beautiful story, not to mention the child actors - WOW!!"
"Now that's tallent."
"My kids are watching it as I am writing this review."
"I have not seen this movie but my kids love it."
"I had bought this for my 10 yr old son."
"He seen it on tv one day (only caught a little more than 1/2 the movie) but enjoyed it and now cant stop watching the dvd."
"This kid is amazing."
"This is such a great story of the indomitable human spirit."
"Put your mind to anything and great things can happen."
"This is a very good movie and all my grandkids love to watch it over and over."
"Has some language that I think they should have left out but overall it is a good movie."
"Love this movie, I'd recommend this to anyone."
"Easy to follow, and very cute."
"All characters are great."
"I watched this movie just by chance on my TV."
"As I had watched it only after it had been going on for an hour, I wanted to see the beginning of the movie."
"What I was able to watch, offers valuable lessons for life."
"Can't wait to see the complete movie, now that I have the DVD."
"The background settings are spectacular for this movie and it just seems more authentic."
"Jaden Smith and Jackie Chan do an amazing job in this movie!"
"This is a great story."
"I love the difference from the first Original movie but Jackie Chan does it all well."
"I love the acting in this movie and I would recommend this to everyone."
"Great for the entire family."
"Plus the mother is one of my favorite actors in my favorite tv show \"Persons of Interest\" Ms. Henson."
"She is a great actor and should do more."
"Your kids will love this movie as well."
"\"I can still remember my very favorable emotional response after all these years to the original Karate Kid!"
"This poor remake does not light a candle to the original."
"I found this version of the Karate Kid to be sour, dour and at times, agonizingly contrived."
"I was also surprised that Jaden Smith often came across as a pouty rich kid not getting his way."
"Regardless if I had seen the original Karate Kid, or not, I still would have strongly disliked this new version because it lacks heart and believability!"
"This is also a political film!"
"China is portrayed as a wonderful country full of stunning beauty and regular people, like you and me."
"It felt like the screenplay was approved by a Public Relations firm hired by the Chinese government."
"Whether that actually happened, or not, China was portrayed in such a misleading way you would think there's hardly any difference between, say, Brooklyn, New York and Beijing, China!"
"But there are REALLY BIG differences!"
"Here is a succinct summary by a retired Chinese college professor on how incredibly different our two cultures are:  \"China is a one-party dictatorship."
"All the real power in China is firmly in the hands of nine men -- the members of the standing committee of the Politburo of the CHINESE COMMUNIST PARTY (CCP)."
"The People's Congress is just a rubber stamp of the Politburo of the CCP; the Government a mere front of the Party."
"Even religions are under government control."
"Believers can only worship in government-sanctioned and supervised churches, temples and mosques."
"The Chinese internet police, composed of about 30,000 university graduates with degrees in computing sciences, monitor and intercept internet communication 24 hours, seven days a week."
"There is no freedom of thought, no freedom of speech."
"Dissenters are severely punished."
"The spokesperson of the CCP regime recently said at a news conference that there are no political dissenters in China, only \"criminals\"."
"If that's not bad enough, I'll also add: \"Only ONE PERCENT of the China's 560 million city dwellers breath air considered safe by European Union standards according to a World Bank study."
"Air pollution is particularly bad in the rust belt areas of northeastern China."
"A study done by the World Health Organization (WHO) estimated that the amount of airborne suspended particulates in northern China are almost 20 times what WHO considers a safe level.\""
"These huge differences between our two cultures were only too happily glossed over by Hollywood in order to maximize their profits."
"I'm also sure the Chinese government would have pulled the plug on filming the Karate Kid in a heartbeat if they didn't like the screenplay!"
"Dissenters are severely punished."
"The spokesperson of the CCP regime recently said at a news conference that there are no political dissenters in China, only \"criminals\"."
"If that's not bad enough, I'll also add: \"Only ONE PERCENT of the China's 560 million city dwellers breath air considered safe by European Union standards according to a World Bank study."
"Air pollution is particularly bad in the rust belt areas of northeastern China."
"A study done by the World Health Organization (WHO) estimated that the amount of airborne suspended particulates in northern China are almost 20 times what WHO considers a safe level.\""
"These huge differences between our two cultures were only too happily glossed over by Hollywood in order to maximize their profits."
"I'm also sure the Chinese government would have pulled the plug on filming the Karate Kid in a heartbeat if they didn't like the screenplay!"
"Over the years I've enjoyed watching the 1984 version of THE KARATE KID, but let's be honest, it's just a tad syrupy."
"And of course, with its poodle hair-dos and bubblegum musical score, the original is definitely showing its age."
"And my indifference, upon learning actors Will Smith and Jada Pinkett Smith were going to produce a remake, was acute; after all, don't we all know the story?"
"So I ran across the 2010 KARATE KID the other night on cable, and pulled up a chair."
"This version takes place in China, where Dre Parker and his mother, Sherry (I love Taraji P. Henson), have just moved from the US."
"So what's in store for Dre?"
"A major cultural adjustment."
"Jaden Smith has inherited the acting chops from his gifted parents, and he delivers a most believable performance as a tormented, beleaguered youth only trying to fit in."
"Not to mention his athleticism is staggering; I still can't believe some of the moves I witnessed."
"And Jackie Chan turns in, in my opinion, the performance of his career, playing soft-spoken, kindly Han--a man haunted by a most unpleasant past."
"Chan's character, even when smiling, reflects a constant pain and sadness, and it's compelling and utterly believable."
"The supporting cast is solid, and the story moves swiftly to the climactic martial arts tournament, where the action, for lack of a better word, is astounding."
"If Smith doesn't go into acting he darn sure needs to pursue a career in MMA."
"And with the championship match, between Dre and Cheng--even though we all know what is going to happen--you'll find yourself cheering aloud from your chair."
"Remakes are often bland and contrived--and this remake does meander at times--yet in this instance, the 2010 version of THE KARATE KID outshines the original."
"Jacket on, jacket off."
"--D. Mikels, Esq.n, for lack of a better word, is astounding."
"If Smith doesn't go into acting he darn sure needs to pursue a career in MMA."
"And with the championship match, between Dre and Cheng--even though we all know what is going to happen--you'll find yourself cheering aloud from your chair."
"Remakes are often bland and contrived--and this remake does meander at times--yet in this instance, the 2010 version of THE KARATE KID outshines the original."
"Jacket on, jacket off."
"--D. Mikels, Esq."
"I loved this movie, which is a re-setting and re-telling of the 1984 \"Karate Kid\"."
"Jackie Chan, known more for his comedy kung-fu and his acrobatic stunts, turned in a GREAT dramatic performance."
"Young Jaden Smith is a chip off the old block:  the son of Jada Plinkett Smith and Will Smith, he obviously inherited talent from both parents and has talent beyond his age."
"The movie will have many cheering at the end."
"The EXCELLENT score by James Horner adds to the overall product and is a work of art on its own."
"I enjoyed the storyline as much as the Actors who perform in it."
"Great family movie you can sit down with the entire family and watch together for once!"
"my daughters think it's the best after I showed them the original - it was better than I expected and I'm glad I got it"
"Who could doubt, with his parents, that he wouldn't come out just as great."
"He really did a wonderful job in this movie, a great tribute to the original."
"I bought this movie for a great-grandson as a Christmas gift."
"The entire family watched it on Christmas afternoon."
"It was delightful - not many movies out there that will engage both young and old interests - but this was one of them!!"
"my son wanted this ,movie to complete the 4 Karate kids movies set price was great movie is like new seller is wonderful"
"My daughter loved this movie very much."
"It inspires her in her karate."
"thanks for a great movie.** **"
"Now we have our game room back and my husband can watch football again (lol)."
"I haven't given this out as a gift yet, but I'm sure they'll love it, I know they wil really like it."
"I could not find this movie in the stores near me and wanted to get it for my grandsons."
"Got it in a reasonable time and was glad."
"Got this to replace one lost by my son since it belonged to someone else."
"Also ordered one for him in blue ray"
"Great movie for whole family!!!!"
"Better than the original , Chan put it in a different view for all."
"This is a great addition to any DVD collection."
"I would highly recommend this DVD for anyone who likes this movie."
"Putting Will Smith's talented child together with the charasmatic Jackie Chan made a  delightful film."
"Using children of Jaden's age worked far better than the first Karate Kid (Ralph Macchio), in which teenage agnst and hormones clouded the coming of age in my vision."
"Another good aspect was using China as the backdrop, a country in which familial honor is so revered."
"The ending of the tournament, at which the entire team of the bad kids turned from their own sensei to honor Dre's, was far better than the way the first Karate Kid concluded."
"[[VIDEOID:mo3JH8TALGH2IB1]]*Spoiler Alert*  I loved this movie and explain what it is that really caught my attention in the video."
"I talk about a specific scene and how I believe it is a metaphor for life."
"So if  you don't want to know about the scene ahead of time, don't watch my video review."
"All in all, I thought this was an excellent movie for the whole family."
"Well the price was great."
"shipped to my house on time."
"The only problem I had was it looked like it had been in storage for awhile."
"Other than that it's all good."
"I am very happy to add to my collection of great movies this one."
"The movie is a wonderful lesson for children, too."
"I found this movie to be fun and enjoyable."
"Although it was very similar to the original movie, I did like the slight twist of a few events; for example (location and certain scenes with the fly swatter)."
"Jackie and Jaden were a great team."
"It brought back memories of the orginal Karate Kid (1-4), which I am in the process of searching to add to my history of DVD collection."
"You'll enjoy the extras on your DVD from Amazon.com."
"Their smartest move is to star Jackie Chan (\"The Spy Next Door\") as the maintenance man/kung fu master who becomes our young hero's mentor."
"This is a high-dollar, mainstream movie shot in China, complete with colorful scenes of the 2008 Olympic Village, the Forbidden City in the center of Beijing, and the Great Wall."
"It is always fun to watch someone master a skill, and this film is no different."
"We see the boy's frustration at the inscrutable demands of his tutor, his slow mastery of skills, and the maturity and wisdom he finally achieves."
"And we relish his defiance of the school bully."
"Of course we can expect the championship martial arts match and all the excitement that promises, but this is a feel-good film all the way."
"In their son Jaden, Will and Jada Pinkett Smith have produced another winner.\""
"Jaden Smith does a great performance in this one along with Jackie Chan and co-stars."
"The artistic quality and scenery in this movie is great."
"This is a must see entertainment."
"Well done for all the training that went behind the scenes of this movie."
"Definitely would love a sequel to this with the same characters."
"Really pulled off a great re-make."
"It's OK for kids I guess, but I expected something better."
"The best part of the movie was when Jackie Chan's character used a fly swatter to kill a fly."
"It took me a while to figure out Dre was a boy and not a girl."
"He had dreadlocks, very good looking, etc."
"The end was predictable; even though Dre get pummeled, he gets up to win."
"I bought this movie for my daughter and she loves it!"
"Jaden is a great actor and did an awesome job acting!"
"And of course my all time fav Jackie Chan was awesome!"
"Thank you for this DVD!"
"\"To cut straight to the point, I really liked this film."
"I felt it paid nice homage to the original [[ASIN:B0008JIJ2E The Karate Kid]] without attempting to replace it."
"Jaden Smith is becoming a very strong actor; and who can't love good, ol' Jackie Chan?"
"The story went a long way farther in character development and motive than did the original 1984 classic."
"Instead of a white kid moving into the wrong part of another white-dominated town, a young black family moves to China."
"If there is anything that could be called a culture clash, that is it."
"Not only does Dre look different, but he acts different, he talks different, and to make things more complicated, he doesn't try to fit in."
"The film has a perfect setup for the progression of the rest of the film."
"While no one can replace Pat Morita as Mr. Miyagi, Jackie Chan does a excellent job in filling his shoes as Mr. Han."
"If anyone is known as a karate master in our culture, it's Jackie Chan."
"And I think the aging Chan did very well at playing his part as an old, embittered man that is conflicted in helping young Dre while attempting to be distant."
"The karate moves in this film are levels above those seen in the original and it's a lot more exciting to watch."
"That allows the two films to be just as different and memorable in their own ways and both remain enjoyable to watch."
"The film tends to be a little longer than expected, but it still keeps you involved and interested throughout."
"This was a fantastic film and it was very well done and very entertaining."
"I grew up watching the old karate kid, so this was a let down from the start."
"I recommend to see if you have the chance, but wouldn't go out of my way to own."
"Nice character development, not rushed, reasonably credible, very good performances."
"The training sequences reference both the original Karate Kid and the sort of training sequences found in classic Hong Kong \"Kung Fu Flicks\"."
"I loved the original so much that I figured how bad could it be."
"This movie was ok."
"I still can't figure out why 11/12 year old KIDS need a make out section in the movie."
"What kind of message are we sending the youth of today."
"I would rather see kids shoot people than tell them its ok to be sexually active that young."
"Jackie chan's character was ok and the overall outcome was a snoozer."
"This movie is fun for all ages."
"My son, grandson and myself all watched it together and we all laughed and winced in pain with Dre Parker."
"If you have seen the original, you will notice similarities and differences."
"All in all, a good remake that a younger generation will enjoy (although I am still partial to the original.)"
"I put off watching this for a long time because re-makes are often not as enjoyable as the original, and can interfere with happy memories."
"In this case, I regret my loss: this movie is fully as heart-warming as the original - even more poignant, in my opinon."
"The martial arts displayed are of a much higher difficulty (amazing that kids can do those things) than the old movie, and the characters are different enough to be fresh."
"The ending was perfect."
"The Smith kid is amazing: he is NOT just a pretty face."
"And Jackie Chan delivers his excellence, as always."
"We're in luck: now we have two versions of a great story to enjoy."
"I'll start this by saying that I have not seen the original film yet (OMG, are you serious) and so my judging of this film has no nostalgia clouding better judgment."
"In other words, I don't like this more because of seeing the original, nor have I walked into watching this pre-judging it thanks to being a fan of the original."
"As far as I was concerned, this was just another movie."
"The film tells the story of young Dre Parker."
"We are told in a gimmicky manner that his father dies when he was nine."
"He's twelve now."
"His mother gets transferred to China (from Detroit, mind you) and so the film opens with Dre and his mother traveling across the world."
"Dre is your typical pre-teen kid, and so the move is hard for him, but it doesn't really rear that ugly of a head until he expresses an interest in Meiying."
"Soon, young Cheng (an angry child if I ever saw one) begins to bully Dre to the point where Dre fears even remote contact with the boy."
"It turns out that Cheng is being trained in Kung-Fu by a brutal teacher and so Cheng feels that mercy is a weakness; thus the relentless beatings he exacts on Dre."
"Seeing the torment that Dre is undergoing, a maintenance man named Mr. Han offers to train Dre so that he can fight in a turn tournament."
"I don't really know where to begin."
"I could start with Jaden Smith, but I don't want to sound mean."
"I won't say that he is a bad actor, especially since he has a lot of his father's expressions and I think Will Smith is a truly underrated actor."
"I also thought that Jaden was the BEST thing about `The Pursuit of Happyness', so it's obvious that he has talent."
"I will say this about the pre-teen Smith though; he is far too aware of his celebrity to pull off a natural performance."
"This was stripped away to a degree as the film progressed, but he couldn't quite step away from his own reflection long enough to feel real to me."
"Next, the film is far too long for its own good."
"It could have edited out a good thirty minutes and still been entertaining, probably even more so."
"This is not the type of film that requires a running time of more than two hours; believe me."
"Like I said, that ending was terrible."
"You build for so long this constant presence of hatred and unreasonable intolerance in a character like Cheng only to strip it away completely in a timespan of three seconds."
"It makes no sense and is absolutely pointless, if only to create a faux happy ending for this `kids flick'."
"Speaking of `kids flick'; this is not."
"I'm actually appalled that this film is only rated PG."
"It is horrendously violent and mean spirited throughout a lot of the film."
"Don't dare label me a prude, because I am far from it, but this film is targeted at young ones and contains countless sequences of pre-teen children beating each other senseless."
"I mean, they are beating each other in the face and attempting tobreak each other limbs."
"Uck, but at least Jackie Chan finally proves that he can act (wow, best performance of his career) and Taraji P. Henson is seriously the light of my life; so there's that."
"Uck, but at least Jackie Chan finally proves that he can act (wow, best performance of his career) and Taraji P. Henson is seriously the light of my life; so there's that."
"I'd watch that before watching this again."
"The movie turned out much better then I thought it would."
"I really liked it."
"Much better then the bad 1980s version."
"the movie stopped several times during watching it."
"i have ordered before from you an never had a problem."
"And #2) Why is any version of \"The Karate Kid\" allowed to run for 140 minutes?!"
"I've seen toga-wrapped historical epics that didn't take this long to tell their stories."
"Indeed, the young Smith is probably the only decent thing in the movie."
"He manages to be both lively and likable without coming across as cutesy and cloying."
"After Dre immediately falls victim to the local bullies, he seeks help from Mr. Han, the handyman in the apartment where he lives."
"There's really no point in reiterating any more of the plot, since everyone knows it already, because, even if you haven't seen the actual original, you surely know it by instinct."
"As the wise but taciturn Mr. Han, Jackie Chan brings nowhere near the humor or charm to the role that the scene-stealing Pat Morita did when it was known as Mr. Miyagi."
"\"To be honest, when I saw the trailer for the The Karate Kid re-make, I immediately rolled my eyes."
"I thought to myself after seeing the trailer \"Why are they re-making this movie?"
"What's the point?\""
"Well, after seeing the re-make and watching the original again, I have to add my two cents about the re-make."
"Both movies are a fish out of water story; Dre (Jaden Smith) moves to China from Detroit because his mother's job requires re-location."
"Dre try's to understand the culture, and wants to fit in."
"It's like going to a different school in another city or state and trying to make new friends, while learning about what is presented before you."
"Of course, like the original, Dre gets into a confrontation with the school bully, who unfortunately knows Kung Fu and Dre does not."
"Dre is a tough kid who has street smarts, but he is also kind, understanding, and he does not back down from a challenge."
"Daniel is a strong teen, his mother re-located from New Jersey out to the Valley in California because of a job."
"Daniel is tough and strong, but he kind of borders on being the good guy and is very close to going to the dark side."
"He's also kind and generous, and will tell you how he feels about something."
"Dre is the same exact way, but the age difference is where these two characters differ; Dre is a young kid, and Daniel is a teen in high school."
"When your a teen in high school, it's put up or shut up."
"Mr. Hahn blames himself for his wife and son's death."
"Mr. Hahn could of been someone great, but it was after the death of his wife and son that made him into the person of who he is today."
"Mr. Miyagi, on the other hand, he is comfortable on where he is in his life."
"Again, as the movie progresses, Mr. Hahn and Dre go to the Kung Fu studio to talk to the Kung Fu teacher."
"It is there that the Kung Fu teacher tells Dre and Mr. Hahn that his students will not bother him until the tournament."
"Dre trains for the tournament with the help of Mr. Hahn."
"Instead of \"Wax on, wax off.\""
"it's now \"Coat on, coat off\"."
"Again, that's my opinion."
"I also like when Dre and Mr. Hahn go to the place where Kung Fu originated; that was pretty awesome, and Mr. Hahn explaining to Dre the history of Kung Fu."
"Once the training is done, the tournament is on; Dre makes it to the finals with the main bully."
"The bully, under instruction from the Kung Fu master, break's Dre's leg."
"Mr. Hahn takes Dre to the back to fix what's going on with Dre."
"Mr. Hahn thinks that he is going to be in even more pain if he goes out there with his leg in the shape as is, but Dre wants to finish what he started."
"Dre does go back out, and win's the day."
"What's awesome is that, like the original, the students from the opposing team from the Kung Fu school actually bow to Mr. Hahn as the Kung Fu teacher looks in shock."
"All and all, I honestly think that this is a really good re-make."
"Will it overtake the original as being the most memorable?"
"No, but The Karate Kid (2010) does have some really good moments, just like the original one does."
"The re-make does not have the over-the-top bad guys, but I honestly think it is a good re-make."
"Thank you for reading my review."
"Same basic storyline with a new twist."
"Jaden Smith is excellent and Jackie is so good, he's barely recognizable from the 48hrs series."
"The original Karate Kid had heart, it was even realistic, it had quality actors, compelling drama and interesting bad guys."
"It had everything this film lacks."
"Jaden Smith never should have gotten this part."
"He really is a terrible actor."
"And the quick shot ridiculous impossible fighting scenes only add to the plastic flavor throughout this film."
"I had heard good things about this film so maybe my expectations were raised too much, but I never expected it to be this bad."
"Jaden Smith, use your money to get an education, do something else."
"Acting is not for you."
"At least not yet."
"This is one of the all-time worst performances in a fairly big film I have ever seen."
"They should have cast someone a few years older who could actually do something called 'act'."
"Not just be the son of Will and Jada."
"This is one of my favorite movies and amazon saved me time by avoiding going to the store and also had the best price online."
"first i just loved the cast."
"the movie is kind of long and drawn out, but with jadens witty attitude you are able to get through the movie and not be bored."
"the movie was powerful and had the best meaning of all."
"i took my nephews and niece to see this movie and they love it."
"everytime they come over they enjoy watching this movie."
"has some bad words, but not too much."
"\"The original Karate Kid was a huge hit back in 1985, and 25 years later, the classic story has a modernized twist as producer Will Smith puts his son Jaden in the spotlight."
"Trying to remake a film that was original and hip for its' day and age, the crew must have had its' work cut out for them."
"But what resulted was an action-packed and enjoyable film that will have families stand up and cheering."
"12-year old Dre Parker (Jaden Smith) finds his life turned upside down when his mother (Taraji P. Henson) gets a new job and they move from Detroit, Michigan, U.S. to Beijing, China."
"When they arrive in China, what Dre finds is chinese-translated Spongebob, old people slaying at ping pong, and a lot of people not understanding a word he says."
"After making friends with Henry and Mei Ling, Dre becomes a target for the top kung-fu players, as they slaughter him after Dre tries to help Mei Ling."
"Meanwhile, Dre meets Mr. Han (Jackie Chan), a maintenance man who is one of a few people in the town that speaks very good English."
"After trying to pull a prank on his enemies, Dre finds himself in even more trouble, but Han comes to his rescue and try and confront the bullies' kung-fu teacher."
"With a motto of \"No mercy!"
"No weakness!\","
"the teacher sides with his students' story and challenges Han to fight."
"Han accepts the challenge by proposing Dre to fight in the kung fu tournament, but the teacher threatened to hurt both of them physically if Dre didn't show up."
"Through several days of training, Dre learns to overcome hardships to find his strengths."
"And those strengths helped lead him to victory after victory, including beating the leader of the bullies Cheng, in the championship of the Open Kung Fu Tournament."
"Strong morals of friendship, courage, determination, and not letting your past get you down are strongly and impressively shown."
"The action is great, though its' also quite violent at times, and it might just be enough for kids under the age of 6 to have a parents' hand over their eyes."
"One problem I had was that the film was a bit too long (2 hours and 20 minutes), although the scenes are great in their own right."
"I love this movie!"
"Jaden Smith and Jackie Chan are great together!!"
"I thought this movie was funny and also had serious parts where Chan and Smith bond together as Jaden's character learns about Chan's character's family."
"This is a great family movie and would recommend it to anyone!"
"In many respects, The Karate Kid remake was successful its own way of retelling the story, although I also wondered why it wasn't named The Kung Fu Kid."
"There were many good points about the film."
"One is simply exceptional scenery; the images of China, the language, customs and culture were all fantastic to view and experience, and make Dre's transition all the more real."
"Jackie Chan gives a strong effort as Mr. Han, Dre's instructor."
"The 2010 version also makes substantial efforts (almost to a fault) to establish the relationship between Dre and Mr. Han, as first Dre doesn't understand the attitudes of respect and discipline but grows wiser."
"Even Will Smith's son, Jaden Smith, does a fair job in his role."
"There were some drawbacks to the film, however."
"One was simply that the villains were a bit too prototype and over-the-top."
"For example, the master for the bullies comes across as an evil dictator type."
"Another problem was the film's length, which was just a shade under two and a half hours."
"Some parts of the story were a little too unnecessarily drawn out."
"For instance, Dre's adjustment when he first arrives in China could have been cut down a little, and it would still have given sufficient depth to the film."
"This causes the film to sporadically lose steam a little bit every now and then until the next major event in the plot."
"Still, this version of The Karate Kid does a good job of trying to build characters and storyline and, for that, I commend it."
"More importantly, it has the same spirit of the original, showing how honor is crucial in one's life, and how we can achieve goals through discipline and determination."
"The Karate Kid excels at this, and, although it is a bit darker in mood, a viewer can have an appreciation that it has its own great qualities."
"So, it's possible to enjoy both versions."
"The DVD also includes The Making of The Karate Kid."
"The Smiths are a gifted bunch and I'm looking forward to seeing him in more movies."
"Jackie Chan also shines as the usual marital artist, but his acting is surprisingly good  - Action."
"Can't ask much for more."
"The fighting scenes and competition at the end is entertaining  - Story."
"So well done, you'd start to feel his fear of being bullied."
"Mr. Han's story is also well crafted and presented."
"Hard work and  perseverance are emphasized throughout the movie, especially with the constant jacket routine."
"You'd feel his pain and impatience."
"Good movie for both kids and adults."
"Touches upon childhood romance and mildly on struggles of parenthood"
"When I saw the previews for this movie, I knew I had to see it."
"Despite following in the footsteps of the other Karate Kid movies, it had something different."
"After seeing it, I still feel the same way."
"Dre and his mother move to China when she is transferred for her job."
"Right away Dre starts getting picked on by the local boys when they think he gets to close to a local girl."
"Discouraged, and in the middle of getting beat up yet again, he is rescued by the maintenance man at the apartments who manages to fight five other people."
"When tensions are raised, he takes on Dre and trains him to fight in a competition."
"But there will be some fierce competition to overcome."
"Jackie Chan especially did a great job."
"Jaden was ok but he over acted in some parts I thought."
"The rest of the characters were well done too, but they tended to go to the extremes as far as good, evil, etc."
"Master Li was an especially evil character."
"I did find Dre's mother a little annoying as well."
"I thought overall the premise of the movie was good."
"It had some cultural issues revealed and handled them truthfully but gently as well."
"I also like how they had Mr. Han teach Dre Kung fu."
"The jacket thing was funny but useful at the same time."
"There were some beautiful scenes in this movie as well."
"I liked that there were many shots of China and the different things there."
"The music was pretty good as well."
"It was a mix between English and Chinese but there was always a good beat to it."
"It can definitely stand up there with the other movies no problem."
"If you liked the others, give this one a try."
"Review by M. Reynard 2011"
"I loved this movie,and the way it reminded me that strength courage are a powerful thing when they come they come from the inside, no matter how big or small you may be."
"Sometimes it takes a lot of work and commitment, but you can have that strength if you're willing to give it all you got."
"I would  reccomend for age 10 and over,followed by a talk about how they can develop their inner strength."
"Will Smith has proven he is as greedy as Charlie Sheen is."
"He does not care about quality, only quantity."
"This movie is terrible."
"Will Smith's kid CANNOT act at all."
"He is an obvious little hoodlum from the ghetto, the apple not falling far from the tree."
"The singular act of jacket on, jacket off does not compare at all to the original wax on, wax off, sand the floor, paint the fence and house routines of the original Karate Kid movie."
"Jackie Chan should stick to comedy movies, for that is his strength."
"Will Smith's kid should become a greeter at Wal-Mart, for he will probably never be good at anything."
"There are many fools in this world."
"The success of this movie is one example of proof of such."
"Fools easily part with their money."
"I waited until the local public library had a copy of this movie that I could view freely."
"I tried to remain open-minded and give it a chance, even though I cannot stand the Smiths."
"This movie confirmed my suspicions and ranks amongst the worst I've ever seen."
"Really appreciated the quick processing time, although the movie had a few small scratches on it it works perfectly...thank you"
"well there was more karate in this version then in the original films."
"\"This is one of my top favorite movies."
"Jaden Smith is a gifted actor and all the characters are well cast."
"Jackie Chan makes a superb \"Mr. Myagi\" as Mr. Han, but also gives a lot of validity to the film as a martial arts movie."
"Great story, realistic characters, amazing fighting choreography."
"Very high re-watch value as well.\""
"when i first heard about jackie chan playing the role as a new version of mr."
"miagie (sp) i wasnt too thrilled but he did the part justice."
"i'm looking forward to seeing jaden smith in other movies as well.."
"Jackie Chan plays a role Ive never seen him play before, but he still kicks some butt too."
"I watched it with a younger crowd they seemed to have enjoyed it aswell."
"While this is a technically sound movie, in of its own right, the use of the title, from a classic movie AND one that actually is involved with Karate is the travesty."
"This movie has NOTHING to do with karate."
"Several other martial arts forms are actually used."
"This was another blatant attempt by Hollywood to suck in an audience because they are expected something that the movie does not offer."
"I am a serious Jackie Chan fan but I feel that he has betrayed my faith in him by making this movie."
"Maybe if they had given it some other name I would not be as upset about what I feel is a total lie."
"\"First of all, this really should be called The Kung Fu Kid."
"The reason it's not must be fear of separation from the marketing brand name."
"Anyway, this movie both covers familiar ground, and strays from the details in the original...if not the formula. \""
"Wax on, wax off\" has been replaced by a muscle memory training technique that is SOOOOOOO Jackie Chan."
"And speaking of Jackie Chan, it's cool they cast a real martial artist to be the kid's teacher this time."
"In the pivotal fight scene, he turns the young hoodlums' own energy against themselves in classic Jackie Chan clownish fashion."
"Some of the plot points are a little weak, and the bad guys are as B-movie Nazi diabolical as ever, but the fight choreography is superior to that in the original IMO."
"This is a nice flick to enjoy with the family."
"Henry Brown is the author of historical comedy-adventure Thus Spake the Bard, as well as the military thriller Hell and Gone."
"He is the columns editor at New Pulp Fiction, and does some blogging of his own at the Two-Fisted Blogger.\""
"I purchased this for my 4 yr old twins."
"Although it is definitely a movie for older children (PG-13, I think), we watch it together."
"The story remains the same as the original a young boy, Jaden Smith, learning martial arts to defend himself."
"\"Having grown up watching the original Karate Kid in the 80's, I was anticipating something a little deeper than this movie."
"The original Karate Kid was simple and effective."
"This new Karate Kid had fighting that was like something out of the Matrix and was totally not on par with the way kids their age would be able to fight."
"I watched kids leap 20 feet through the air, jump over buildings, take hits that would leave an adult keeled over in pain yet they brushed them off and carried on for 5 minute fight scenes."
"Simply too overdone in my opinion."
"Although the new Karate Kid followed much of the storyline of the original, Daniel's character, now played by \"Dre Parker\" was a whining child who struck me as annoying through the whole film."
"The ending scene was so ridiculously fake it was just plain disgusting."
"In the original, with one leg hurt, Daniel used the Crane Technique which he kicked his opponent with one leg in use."
"In the new version he does a one legged backflip and kicks his opponent in the face on his way down landing on his good leg."
"This whole movie just left a bad taste in my mouth and was another example of why producers should leave the classics alone."
"Want to buy The Karate Kid for your child?"
"Buy the original!\""
"I ordered Karate kid dvd for my daughter recently."
"While the movie is not that great my ordering experience is the tops: the price and quality of the product is really better than I expected."
"Now I am looking for more of other dvd and games to order."
"One of the best kid movies ever made."
"It teaches kids about disapline & how to deal with being bullied!"
"I recommend every one to buy this movie!"
"\"This is another unnecessary remake starring Jaden Smith."
"The first was \"Day the Earth Stood Still.\""
"While the choreography was decent and the viewer got to see some decent Kung Fu.,"
"I had many problems with this movie."
"KARATE KID which had NO karate."
"More like the Kung Fu kid."
"Why is this set in China??"
"It came across as a big ad for tourism to China."
"This movie was basically a pale immitation of the original movie with the original lines \"forced\" into different scenes of this movie that did not capture the magic and drama of the original."
"Jackie Chan was not charming but was simply bland."
"Pat Morita gave great charisma to his character."
"Every scene with Morita was memorable."
"Jaden would not be in this dreck of a movie if his parents weren't bankrolling him."
"He is unlikable and his character is a punk."
"The original character was a decent kid who was placed in a challenging situation."
"The friendship theme seemed so pale in comparison to the original  Every thing seemed so scripted and just simply a carbon copy of the original."
"The love interest scene was weak because the characters were too young."
"It would have worked a little better if the actors were older."
"The bad guy instructor should have spoken some english."
"He also had no presence either."
"The final winning point scene was much better in the original."
"The famous crane kick."
"This version had some video game style kick that looked too flashy."
"Again, the choreography was decent for the most part."
"It was the scripted acting and ripped lines that made this movie a blah fest."
"Again hollywoood takes classic movies and remakes them into crap."
"Another movie to add the the long list of bad remakes."
"Next time, save us the money and simply re release the original into theaters.\""
"I almost didn't watch this, but a friend's review sparked me to give this a try."
"Sadly, This movie tried too hard to capture the feel of the original, which cannot be done."
"I felt no sympathy for Smith's character, and Jackie Chan was a pale comparison to Mr. Miyagi."
"His moves are always too choreographed and look fake. ("
"I know, I know, they ARE fake, but in the original, and in other movies, the best 'fake' fight scenes LOOK real to the viewer.)"
"What I gritted my teeth through was the fact that this seemed more about Will finding a vehicle for his son to make a name for himself in cinema."
"It falls terribly short."
"I agree with another review that Will and Jada can empty their deep pockets all they want, their kid is no actor!"
"I do enjoy many of Will's movies, but this kid needs to stick to watching his dad's films rather than making his own."
"I'm just glad I got this during a Starz free preview weekend and didn't waste any money on it."
"\"I actually prefer this updated version of the Karate Kid over the original one by far."
"Perhaps my reasoning is because the movie was due for an update to break away from the typical 80's cheese and outdatedness."
"Wow was THAT ever a rough day!"
"Anyway, as you can probably guess (even if you've never seen the original version, you can guess what happens) the little boy eventually meets Jackie Chan, a martial arts master."
"He of course, teaches the young boy discipline and victory by way of his own techniques."
"Yeah, THESE segments certainly weren't necessary because they received too much attention- minor complaint here folks) and you even felt anger whenever the little boy was being ganged up on."
"The feeling of hopelessness you had when the boy was outnumbered during that one back alley scene for example, made you angry I bet."
"It should have, at least- that's a sign of good writing and storytelling."
"I guess the only thing that was rushed were the actual segments where Jackie Chan's hard work and constant training *finally* kicked in and made sense to the boy."
"so they probably felt it was better to not really touch upon them very often."
"The boy who portrayed the bully was really mean and did a great job in his performance."
"Overall, I'm really happy with the Karate Kid."
"It does everything right."
"A rare thing to see these days.\""
"Just got done streaming this fantastic family picture with lots of heart and ideas ."
"I detract one star as it would obviously take many years (at the very least) to defeat young people who have been steeped in the arts all their lives ."
"The messages still make me smile ."
"The film's heart and mind are in the right place ."
"Not to mention the film crew ."
"Enjoyed all the performances and so on ."
"I cried and laughed ."
"Still a winner of a story for me ."
"Jaden's got the stuff of his dad ."
"One of my favorite Chan films ."
"I can write a 20 page review on this poor excuse for a movie; however I already wasted 90+ minutes of my life that I will never get back."
"I am a fan of the ORIGINAL KARATE KID and I was very happy when I heard they were remaking this classic."
"When I heard jaden smith was the karate kid I said, BIG MISTAKE."
"The movie is poorly written, the acting is non-existing....I could go on but I made my point."
"I guess jaden smith is the next Tory Spelling!!!!!!!!!!!!!!!!!!"
"Gave this DVD to my daughter for Christmas with great anticipation."
"Jaden Smith is an excellent actor and the movie contains a powerful message on the topic of bullying."
"While the story itself was entertaining, the fact that the DVD messed up at the end was not."
"The replacement DVD still had a few kinks (pixelated scenes), but I was pleased at how quickly I received it."
"I am keeping the replacement DVD and will continue to shop Amazon."
"I have ordered dozens (maybe hundreds) of items and this is the first glitch!"
"\"I bought \"The Karate Kid\" not because of the story but because of the acting of young Jaden."
"The story was so much like the original movie which is not why I purchased the DVD."
"I think young Jaden Smith did a terrific job of acting which makes it a must have movie for me."
"He has a bright future ahead of him if he continues with acting.\""
"absolutely loved this movie."
"so appropriate for the way the world is today- overcoming obstacles and earning respect of the people around you."
"watched it with my daughter and she liked it too."
"very motivating, especially if your child plays sports to teach them to focus."
"highly recommend this movie!!!"
"I bought this as a Christmas gift for my grandson and he loved it."
"I didn't get to see it myself as this part of my family is overseas."
"The Karate Kid, was about a young boy determined to erase fear in his life by overcoming a group of bullies."
"I enjoyed the movie because not only did he earn respect in the end, but the bullies also learned a valuable lesson as well."
"It was based on Kung Fu, not karate, but the overall content was good."
"I would definitely recommend this movie to others."
"A mother moves her son to a new home, where he encounters some local bullies, who don't appreciate his affection for a local girl."
"After a few beatings, he is trained in the martial arts, in order to prepare for a tournament."
"If you've seen 1984's The Karate Kid, you've seen this film."
"Jacket on, jacket off isn't quite as memorable as wax on, wax off, but this is an effective follow-up to the original."
"We saw this movie in the theater and new right away this was a keeper!"
"We have the old version and they are both great."
"This one isn't just a remake - it is a movie all its own, it gets to the same 'places' as the original but in different ways."
"Amazon came thru too."
"It came in just a matter of days after placing my order."
"Great Movie gave it as a gift to a 10 year old and watched it with him."
"Renewed his interest in Martial Arts."
"My son loved this movie when he saw it on cable, and asked if he could have it for Christmas."
"I told him to put it on his list to Santa."
"HAVE NEVER HAD ANY PROBLEMS WITH ANY PURCHASES FROM AMAZON AND WASN'T DISSAPPOINTED THIS TIME EITHER."
"GREAT MOVIE!!!"
"RITA RAMIREZ, LORAIN OH"
"The movie is in excellet condition, and my son is enjoying his Christmas gift!!!"
"thank you for sending it promptly."
"I bought this for my daughter who wanted this for christmas."
"Well I am glad she liked it and so did I. My daughter now wants to learn karate."
"Jaden Smith can't act his way out of a paper bag, just like his old man, who is listed as \"producer\"."
"Find the '80s original if you must, but leave this tepid remake in the dust.\""
"Great Movie gave as a gift to stepson and he loves it."
"Same story but new action which was a great change of pace"
"I really enjoy this movie with my dad."
"it was a great price."
"I recomand it you get it."
"This movie was a pleasant surprise."
"I'm always a bit wary of remakes, but when I saw that Jackie Chan w/b in it, I took the chance."
"I was very impressed with Jaden Smith & all the hard work he put into this movie, with the help of Jackie Chan."
"Nice to see Chan finally get the chance to show that he's about more than comedy action."
"I thought it was going to be difficult to like this new version, since I'm a Karate Kid fan (the original one I mean) but, sorry Ralph Macchio but Jaden Smith rocks!!!"
"I fell in love with this remake from the very begining."
"He is definitely his mom and dad's son."
"Would recommend it!!!"
"This was so much better than the original."
"I liked Jaden Smith in this, less cheesy than Ralph Machio(where is he now?)"
"The producers kept the same theme and feel of the original, but made it for today's youth."
"You can really tell that Jaden Smith worked hard on his techniques and makes quite a transformation to a buff little kid."
"It is a little faster paced than the original."
"I bought this as a gift for my cousin for Christmas."
"When he tried to take the disc out of the DVD case the DVD snapped in half."
"He's 10 so he isn't particularly strong but DVD's generally don't break that easily."
"My son was so excited to receive this movie!"
"I guess its a GREAT movie, no scratches, clean and works as new."
"The movie arrived in satisfactory packaging and was in new condition."
"My son loved this movie and he is 7 and a half years old!"
"\"My son just loves this movie, and I find it adorable as he tries to imitate the moves and \"splits\" like \"Dre\" in this movie!"
"It seems a little strong with the language one part of the movie but other than that, splendid.\""
"\"How could you be around in the 1980's and not love the original \"Karate Kid\" and its sequels [[ASIN:B0006OBPTA The Karate Kid Collection (Four Film Set)]]?"
"Well, I really liked the first movie."
"I liked Ralph Macchio and especially liked Pat Morita in the original movie."
"\"Wax on, wax off\"."
"The movie had some truly great memorable quotes and scenes."
"So I wasn't especially enthused about a remake of this old favorite of mine."
"Remakes tend not to shine."
"But I am very glad I bought this DVD."
"I like the new \"Karate Kid\" as much, and maybe even more than, the 80's version."
"Jaden Smith definitely takes after his parents in the talent department."
"Engaging, charismatic, athletic and a great actor."
"I will look forward to seeing his talents on display in future movies."
"I have always loved Jackie Chan - and, in fact, his being in this movie is why I gave it a first viewing."
"He can do drama, pathos, slapstick, action."
"Will Smith and Jada Pinkett Smith co-produced this movie."
"The scenery was GORGEOUS - China in all its glory!"
"The Great Wall of China; the Forbidden City; the Bird's Nest; the monastery in the Wudang Mountains; the uncomparable karst hills of Guilin; and just the every day scenes throughout the movie."
"The story was formulaic but that was alright because it was done well."
"As a fan of the original Karate Kid film, I was reluctant to give the new Jaden Smith/Jackie Chan version a try."
"But I did and am glad I did."
"The movie has a soul all of its own."
"Jaden Smith has some of his father's talent and some of his own (some of his double takes are eerily similar to his father's)."
"He takes the role and makes it his own."
"I am also not a big Jackie Chan fan, but found his performance as the mentor and Kung Fu teacher was touching and strong."
"For all my hesitations, this movie won me over."
"\"Ok, the plot is basically the same as that in the previous karate kid movies."
"There are a few differences."
"An African-American boy moves to China when his mom gets a job there (US outsourcing, huh?)."
"He likes a girl who likes him back."
"Chinese bully picks on him."
"Janitor agrees to teach him KUNG FU."
"That was neat to see."
"If anybody reads many of my reviews, you'll find that I admire Buddhist practices AND I love architecture."
"Whether I'm right or not, the story is exciting!"
"While I really enjoyed the previous KK movies, this one is my favorite."
"My kids gave it only 4 stars, but, I think it was well worth 5 stars."
"Folks who like it will want to watch it again and again."
"Those who don't will wonder why they bought it."
"So, for all movies you haven't gone to the theater to watch, borrow this from the public library."
"I suspect that you will very much enjoy it."
"If so, then I'd buy it."
"I think that it is a movie that appeals to martial artists, intercultural studies, eastern philosophy, architecture."
"It ought to belong in public libraries, some school libraries."
"I give everything a grade, and this movie I give an \"A-\"."
"I highly recommend it.\""
"\"vaguely remember the first Karate Kid movie, so I did not go into this remake with comparisons to the original film."
"I was just hoping for an enjoyable movie experience - and that is what I got."
"The Karate kid in this movie is Jaden Smith, the son of actors Will Smith and Jada Pinkett-Smith."
"Jaden plays the character Dre, a kid who is enjoying his life in Detroit until his widowed mother Sherry (played by Taraji P. Henson) moves the family to China due to a job transfer."
"Scenes of Detroit only make cameo appearances at the beginning of the movie as Dre and Sherry leave all their family and friends at their old Detroit apartment and drive to Detroit Metro Airport."
"Sherry dreams of a grand, new life in China for herself and Dre."
"But day one, Dre makes some very violent enemies from a group of boys that are masters at Kung Fu."
"In short, these boys beat the snot out of Dre and take away all his self-confidence and Detroit swagger."
"Enter Mr. Hun (played by Jackie Chan), the apartment building handy man, who turns out to be a Kung Fu master himself."
"Mr. Hun agrees to train Dre for a Kung Fu tournament where Dre will have to face his fears and fight these bullies to regain his life."
"I really loved a lot of the aspects of this movie."
"The story borrows enough from the first movie to be familiar, but updates it to be more current."
"Dre is a typical kid with a little too much attitude and swagger for his own good."
"He learns from his journey that respect, honor, hard work, and discipline are very important."
"He also learns that facing his fear is the only way he is going to be able to gain control of his life."
"Besides the good storyline, the visual beauty in this film is stunning."
"The movie is filmed in some of the most beautiful places in China including the Birds Nest, the Forbidden City, and the Great Wall."
"Even simple scenes in the movie are visually eye-catching."
"I love Jackie Chan and he was very convincing as a troubled man who finds redemption by helping Dre learn Kung Fu."
"Also Jackie gets to do some of his trick fighting in this movie which was funny and very enjoyable to watch."
"Jaden Smith is a fine actor and overall he shows acting skills way beyond his years."
"But at times I think his over the top comical jestering was too much an imitation of his father Will Smith's Fresh Prince antics."
"Some of my pains with the movie are some of the most exciting parts - the fight scenes."
"As a mother, it was hard at times to watch a 12 year old child get beat up by bullies, but the kids in the theater (including my son) had no issues with it."
"The movie is also long - almost 2 1/2 hours, but it did not feel long to me and my son said it could have been longer as long as there were more fight scenes."
"My son declared the movie was \"awesome\" and he will be going back to see it with his Karate school."
"I totally agree that this movie was fun, exciting, and beautiful to watch - definitely worth the money.re learn Kung Fu."
"Also Jackie gets to do some of his trick fighting in this movie which was funny and very enjoyable to watch."
"Jaden Smith is a fine actor and overall he shows acting skills way beyond his years."
"But at times I think his over the top comical jestering was too much an imitation of his father Will Smith's Fresh Prince antics."
"Some of my pains with the movie are some of the most exciting parts - the fight scenes."
"As a mother, it was hard at times to watch a 12 year old child get beat up by bullies, but the kids in the theater (including my son) had no issues with it."
"The movie is also long - almost 2 1/2 hours, but it did not feel long to me and my son said it could have been longer as long as there were more fight scenes."
"My son declared the movie was \"awesome\" and he will be going back to see it with his Karate school."
"I totally agree that this movie was fun, exciting, and beautiful to watch - definitely worth the money.\""
"Says like new condition but you could have fooled me!"
"Ubove my expectations the case and disk look brand new!!"
"Its a Christmas present for my son so this is great!!!"
"All actors were entertaining and believable."
"For those who loved the classic Karate Kid of old will luv luv this newest movie."
"\"Like many people, I have fond nostalgic memories of the original."
"However, I feel this movie is just as good and excellent family entertainment that both kids and adults will love."
"I'm not a big fan of cliches or being emotionally manipulated and this movie's interpretation of Mr. Han's loss of his wife was very powerful."
"Jackie Chan and Lil' Smith kid did a great job acting for a tough scene."
"Sure the end of the scene was a bot cliche, but everything leading up to it made it ok."
"They referenced and nodded to the original through sight gags and came up with new ways to retell this story creatively and made it very exciting."
"Since they took some risks, you really doubted which way the move was going - even at the end."
"Sadly, many of the negative reviews are calling out one of two things: 1) The \"karate\" kid is now black and 2) He learned Kung Fu, not Karate."
"I thought it was all about the story?"
"To the first point, both the original and the new version have nothing to do with race - even though both are about different cultures finding commonality in each other (Pat Morita was Japanese, people)."
"This movie was made with great respect of Chinese culture and not over representing an \"American\" attitude as a fish out of water."
"To the second point, I doubt most negative reviews would know that it was Kung Fu if the movie hadn't said so."
"Karate is a Japanese art, not Chinese, so it makes sense that he didn't learn Karate in China."
"However, I do have to agree that they called it the \"Karate Kid\" just for advertising purposes."
"I think people would have been ok with calling it the \"Kung Fu Kid\" with a nod as a Karate Kid remake."
"Why didn't the movie take place in Japan and call it Karate?"
"I highly recommend this movie for family and it works just as easily for adults."
"It's not as kiddie as people make it out to be and the maturity of the kids as both actors and characters far exceeds that of the original movie."
"I know we all have nostalgia for Ralph Macchio and Pat Morita (R.I.P!),"
"but this movie is about as good a remake as the original and doesn't skimp on the same emotional roller coaster ride and life lessons.it works just as easily for adults."
"It's not as kiddie as people make it out to be and the maturity of the kids as both actors and characters far exceeds that of the original movie."
"I know we all have nostalgia for Ralph Macchio and Pat Morita (R.I.P!),"
"but this movie is about as good a remake as the original and doesn't skimp on the same emotional roller coaster ride and life lessons.\""
"I felt like it was well written and the acting was very well done."
"Great movie for the whole family."
"I own all the series that have come out on this KARATE Kid."
"Both of my kids 10 and 11 love this vedio, they watched it many times."
"My husband like it too."
"The actors are great."
"Although the DVD was cheaper than originally 20, the case and album cover looked cheap."
"I didn't know I was paying for a cheaper value."
"I just thought the movie was discounted at the time."
"This is a nice action film."
"It is well choreographed so as to make the fight scenes believable."
"However, the story line is one that has permeated kung fu films for decades."
"And that is, the star starts out at the bottom rung and gets beaten up over and over until one day, he is taken under the wing of an obscure but fantastic trainer."
"Over a period of time, in this case 'the kid' develops into the best fighter around and eventually has his day at revenge."
"With that being said, enjoy the scenery of China, and enjoy the action, but the plot is razor thin and has been used more than a dozen times already."
"Great $$$$, and VERY fast shipment."
"What more can a buyer ask for."
"The item arrived as it was described."
"Look for this buyer and feel free and confident your item will meet your approval."
"Keep up the great work."
"\"If you want almost an exact replica of \"The Karate Kid\" you will like this movie."
"I felt that they should have changed some things in it, but it's basically just the same exact storyline as the first Karate Kid."
"It's basically like a Civil War Re-enactment, there's different people acting out the exact same thing that happened in the past."
"Don't get me wrong it's a good movie, but the first Karate Kid is still way better just because it has Danielson.\""
"I loved this movie so much!"
"It was touching and also teaches great lessons."
"Jaden is such an amazing actor at such a young age."
"He really was believable in this movie and you could see the emotions."
"Going to buy this today!"
"\"If you are looking for this movie to be \"just like\" the old Karate Kid it was not."
"I am so glad!"
"It was taken from the concept but it wasn't just like the old one."
"I don't want to say too much to give away the movie but I did enjoy watching this as a family movie."
"Jackie Chan, Jaden Smith and Taraji p. Henson were so great but the other characters were good too."
"Our family decided to wait until this came out on DVD and it was well worth the wait!"
"Could not hold my granddaughter's interest and she is taking karate and loves the original Karate Kid."
"I ordered The Karate Kid DVD and I am very pleased with the product I received."
"I loved the movie and the DVD is an excellent version of the original at the movies."
"I would recommend to kids and adults."
"I watched the original Karate Kid and can honestly say it's good and I will continue to watch it when it's on TV."
"This remake was a total waste of my time, money and energy to sit through and pay for."
"This remake is not as good as the original and could not stand alone on it's own apart from the original."
"In this remake we have Jackie Chan who plays the teacher Mr Han and Kaden Smith playing Dre Parker."
"They are set in beijing after Dre's mother gets transferred to a new job in China and Dre is not happy about having to move."
"Of course we already know what's going to happen, bring in the bullies and Dre gets picked on and beat up and at just the right time, Mr Han saves Dre from being beat up more."
"Mr Han tries to get the bullies teacher to get the kids to leave Dre alone but the teacher is a bigger bully than the kids are, now we know where they learned it from."
"So Dre has to either fight in the tournament or the bully teacher is going to put a hurt on both Mr. Han and Dre, so Mr. Han teaches the kid how to do Kung Fu!"
"That's right, it's not Karate, it's Kung Fu."
"This could have been called The Kung Fu Kid, but I guess they wanted to use the recognizeable name and squeeze a little more money out of this franchise."
"Jaden Smith comes across like he is channeling his father in most scenes and while it's kinda cute, it also shows this kid can't act and it's doubtful he will last long in Hollywood."
"If his parents weren't famous he wouldn't have gotten this part in the first place and his acting in this film proves that without a doubt."
"It seemed quite weird to me to have something like that in the film."
"The other thing that struck me as strange was Dre's mother never questioned her son or the teacher about what they were doing spending so much time together."
"This movie could have been made into a whole different stand alone type Kung Fu movie and been good if they had found a better and older actor to play the boy's part."
"Having these kids have a love interest at such a young age was a bit werid for this movie."
"It would have been better to watch if they had picked an older kid who could act and didn't look like a street thug."
"I also didn't like the fact that Dre didn't even try to learn Chinese while he is now living in China."
"He can't use chopsticks and his female love interest helps him get his food on his plate in the cafeteria."
"To have kids in Elementary school fighting each other in such a bloody violent way in the tourament was a real turn off."
"This movie should have had older teenagers as the actors, not young kids who couldn't act."
"Save your money and watch the original on TV next time it comes out.so much time together."
"This movie could have been made into a whole different stand alone type Kung Fu movie and been good if they   had found a better and older actor to play the boy's part."
"Having these kids have a love interest at such a young age was a bit werid for this movie."
"It would have been better to watch if they had picked an older kid  who could act and didn't look like a street thug."
"I also didn't like the fact that Dre didn't even try to learn Chinese while he is now living in China."
"He can't  use chopsticks and his female love interest helps him get his food on his plate in the cafeteria."
"To have kids  in Elementary school fighting each other in such a bloody violent way in the tourament was a real turn off."
"This  movie should have had older teenagers as the actors, not young kids who couldn't act."
"Save your money and watch the original on TV next time it comes out."
"Sat.evening was a great time to watch this movie."
"Very entertaining and grabs your interest from the beginning."
"Some violence, some bad language."
"I do not feel it is suitable for young children."
"Teens can learn a lot about discipline from this flick."
"The young Mr. Smith is a terrific actor following in his father's footsteps."
"A great movie with Will Smith's son Jaden in it and he did a great job at learning karate at his young age and having a great role to have with Jackie Chan."
"I really did not like this remake."
"I am a martial arts student and generally a fan of martial arts movies, so I was looking forward to this one, and particularly seeing Jackie Chan in it."
"And he was the highlight for me."
"Jaden Smith was also a compelling on screen presence, but seemed too young for the role."
"What I really disliked about the film, however, is the violent beatings the Jaden Smith character undergoes at the hands of his nemesis."
"I felt they went too far, were definitely beyond a PG rating, and weren't needed to establish the character's motive for learning kung fu."
"I kept wondering 'where are the adults?'"
"I also felt that the 'bad' kung fu school was a bit overdone, and kind of offensive."
"I realize this is all part the original movie to some extent, but felt it could have been updated for a modern parental sensibility."
"So this movie really hit me wrong overall."
"I feel I couldn't show it to my kids, especially in this age where there is so much concern about bullying."
"This really sent the wrong message in that regard."
"I thougt this was a pretty good movie even though it was alot like the original."
"\"I am going to give this movie 5-stars anyway...   First of all, I would like to say I loved the original Karate Kid Movies."
"This movie fell short of my expectations."
"I thought it would have been closer to the original."
"I wished they hadn't given this movie that title."
"It would have made the movie more enjoyable to watch."
"No comparison to the original."
"This movie could have been more realistic to say the lease....    However, Jaden Smith shined in this movie."
"He is growing up to be a fine young-man."
"I laughed alot at his character."
"His sense of humor in this movie reminded me of his father \" Will Smith\"."
"Acting is in his genes."
"Both parents are great actors."
"In all fairness, the first Karate Kid Movies was great to all of us who were kids back then."
"So, let's not be overly judgemental of this movie, I am sure the new generation kids will love this movie \" my kids did\".\""
"The movie was excellently done!!!"
"Entertainment for the whole family."
"Jaden Smith did an excellent job."
"\"This was a poor remake of a perfectly fine original which never should have been recreated."
"It has a ghetto spin to it and does not deserve to even be titled \"Karate Kid\"  The original was not broke so no use in trying to fix it.\""
"the product was great and in great condition and lastly arrived in a timely fashion"
"This was a good movie and the acting was good.. I did like the boy who was The Karate kid and thought he was a better actor than Ralph M.  The only thing."
"the story was almost exactly like the original story...if make a remake, why don't they make an original one?"
"Mr Miyagi was nowhere as good as the original one...but i did find it interesting and enjoyed watching it...It was also set in China, instead of California."
"I call this a popcorn movie, which is my way of saying it's not meant to be taken too seriously."
"For instance one reviewer was upset because it's called the Karate Kid, but there's no Karate (in the formal sense) in the movie."
"This film is not trying to be any more authentic than the first film was."
"It strikes a nice balance between following the original storyline and adding enough new material to be interesting."
"There are a couple of scenes that pay homage to the original movie."
"I won't describe them (no spoilers!)"
"but if you saw the first movie you will notice and get a few chuckles."
"There's a lot to like, including Jackie Chan in the mentor role and a few scenes of real martial artists displaying their highly developed skills."
"The only criticism I have is the tournament fight scenes feel quite a bit more violent than in the first movie."
"It's hard to believe that young teenagers would be allowed to fight using martial arts without any protection and a clear sense of limits."
"The fights are exciting in part because they convey great danger, but parents may want to remind their young martial artist children not to take such risks in the real world."
"In a nutshell if you liked the first movie then I believe you will enjoy this reprise."
"The kid can actually act."
"And Jackie Chan, who was reprehensibly awful in The Spy Next Door, turned in a quietly dignified, subtle and nuanced performance in the mentor role."
"No idea why a film like this has to be 140 minutes, when 90-100 minutes would have been plenty of time to tell the story."
"They never explained why so many American-looking kids lived in the same neighborhood in China as Jaden Smith's character (Drey), was it a special residential block used to house foreigners?"
"China looks much too beautiful in the movie to be real, it must have been made with the help of the tourist ministry, for example, they have serious air pollution problems in all the major cities."
"Other than that, an enjoyable film that honors the original, while updating it and changing the setting to a more exotic locale."
"Can it really have been 26 years since we witnessed Daniel-san take on the Cobra Kai and win?"
"Yes unfortunately it has."
"So what better time than now to take that story and make it something just a little bit different?"
"THE KARATE KID is not a remake of that classic film starring Ralph Macchio and Pat Morita."
"Instead the film makers have decided to take the thin outline of a plot and turn it into something new, something a bit original."
"The fights, the teenage love story and the relationship between teacher and student are there, but this film changes enough to make it not the original."
"Jaden Smith stars a Dre Parker, a young boy whose mother has just taken a job in Beijing, China."
"Leaving their home in Detroit for the great unknown, Dre isn't quite sure how to adapt to his new location at first."
"Making a friend with another transplanted young boy, Dre eventually goes down to the playground near his house."
"There he meets Meiying, a young Chinese girl practicing her violin in the park."
"But before a friendship can begin, another boy who fancies Meiying takes a poke at Dre."
"Cheng, the class bully, faces off against Dre and easily takes him down."
"Using martial arts techniques Dre is unfamiliar with, he is ridiculed in front of his new friend and ends up going home bruised and beaten."
"The bullying continues until Dre sees a chance and tosses a bucket of slop water on the bully and his friends."
"After a chase through the back alleys, they end up near Dre's home but not close enough for him to get away."
"Another beating follows but as Cheng is about to punch the fallen Dre one more time he is stopped by Mr. Han (Jackie Chan), the building superintendent."
"With more moves than the group of boys can handle, Mr. Han easily disposes of the group."
"After taking care of Dre, a discussion follows in which Mr. Han states that there are no bad students, just bad teachers."
"He then suggests that Dre state his case to their teacher and ask for peace."
"But Dre has already seen their teaching style of no pain, no mercy."
"So much for the set up."
"Now it's up to Han to teach Dre how to defend himself."
"But Han doesn't look at kung fu as a way to defeat someone."
"He looks at it as an art form, a way to insure peace rather than war."
"And Dre must learn that as well, the heart of the form as well as the moves."
"The training is slow going and Dre doesn't recognize that he is even being taught."
"That changes and he begins to understand better as well as become accomplished in what Han is trying to teach him, eventually preparing him for the final battle."
"On this journey of self discovery Dre also finds time to find his first big romance and learn about respect as well."
"He matures as the story moves forward and comes to realize that winning isn't the only thing."
"With the exception in the change of locale making Dre not just a transplant from one part of the U.S. to another, he faces total change not only in language but in culture as well."
"He discovers that perhaps he's not as all that as he thinks he is and changes both physically and mentally."
"Jaden Smith does a fine job as young Dre, showing an acting ability that comes from his own talents and not totally from his parents (Will Smith and Jada Pinkett-Smith)."
"His portrayal is believable and well done."
"Jackie Chan also shines giving a performance that many will be stunned by."
"Normally the comedic fall guy in most of his films, Chan has a chance at a real dramatic role here with one of the most touching scenes in the film relating to his past."
"No, this film is not a remake of the original."
"It has its own feel, its own pacing and its own style."
"The film has taken a skeleton of a story and placed muscle and flesh on it."
"This is not your father's KARATE KID."
"It's a new story for a new generation."
"It's a new story for a new generation."
"\"The basic story of this movie is nothing new or too exciting, as it is a remake of a classic."
"Many others have compared this to the original in pointing out the faults of this movie."
"But I feel that this movie has enough faults of its own, without being compared, that makes it a bad movie."
"************** Possible Spoilers ahead *******************    1.)"
"As many have said, the title is one of the bigger WTFs."
"Karate is not used in this film, it only appears once in a TV program."
"I know this is just the marketing trying to leech off of the name."
"But still, if you name a movie Karate Kid, there should be Karate in the damn film."
"Dre, the main character, was not a likable character."
"He starts out as an arrogant, disrespectful, spoiled, show-off brat with no real talents."
"And he pretty much remains that way through out the whole film."
"When he first arrived in China and meets his first friends, he immediately tries to show-off his basketball skills."
"But he had none, so then he blames jet lag and then tries to show-off his ping pong skills, which he had none either."
"The bullies don't really target Dre."
"In the beginning, the main \"bully\" interrupts the meeting b/w Dre and his main love interest."
"And pretty much ignores Dre."
"Until he repeatedly tries interrupt the \"bully\"'s verbal berating/argument with the girl."
"Then Dre gets brushed to the ground, when he tries to get in again."
"Even then the bully is pretty much ignoring Dre."
"Then the next thing Dre does is take a fighting stand and actually initiates the fight by charging the bully."
"And of course gets beat up."
"The rest of the \"bullying\" in school, is pretty much the bully telling Dre to stay away from the girl and the bullies."
"No point in time, did the bullies actually actively look for Dre to bully him."
"In fact, the bullies pretty much ignored Dre from that point on."
"Till one scene, where Dre actually follows the bullies and throws dirty water on them."
"Then of course he getsbeat up some more."
"At that point, I actually found myself saying \"good, beat some respect and discipline into that stupid kid (Dre)\"."
"To top it off, his main motivation to learn kung fu was to \"kick butt\", to get revenge."
"Once you have a main character that the audience can't relate to and like, the story will just go downhill from there."
"She hasn't even met the guy yet."
"And even allows the kid to go with Mr. Han on day long trips across provinces."
"There is no sense of urgency, because there is no sense of time given in the film."
"What I mean is, after we find out Dre must compete in the next tournament to avoid harassment, we were never told when the tournament is."
"No sense of how long Dre has to prepare."
"Even during the training, there was no sense of \"oh the tournament is almost here\"."
"It was just them doing stuff slowly, almost without a care in the world."
"I'm not too familiar with actual martial arts or kung fu tournaments, but considering that the kids in the tournament are supposedly in the 12-year age group, the rules for the tournament seems pretty messed up."
"To score a point you have to hit your opponent, fine I can see that."
"But when you have an opponent down and pined, you don't get the point till you deliver the actual punch to the face.\""
"Karate Kid    The first Karate Kid is a favorite of ours, so when we saw this new version we could not wait to see the sequel."
"Jaden Smith; Will Smith's son does a remarkable job as the young man who is moved out of his element only to realize that the change will transform him into a man."
"As soon as he arrives he makes a friend who invites him to play in the park."
"There he meets Mei Ying and falls for her."
"They go to the same school and while this makes Dre Parker very happy, it makes a gang of local bullies jealous and soon this young kid gets into all sorts of trouble."
"Cultural differences are a challenge to us all, but Dre must face his enemies on a daily basis at school."
"Without a doubt, this is a magnificent movie, worth seeing."
"Don't miss it!"
"This is an infectious movie, and Jaden Smith is entirely convincing as the Kung Fu Kid."
"And Jackie Chan has a great role as his teacher - he shrugs off his usual buffoon type role for the wise old hermit type."
"My only regret is that Dre Parker neglected to leave his dear old mum (played by Taraji Henson) back home in Detroit - because every scene she appears in is truly cringeworthy."
"The movie is a great travelogue for China also, and the special features are good too."
"Of course the movie is over long at 140 minutes, but who cares - the final tournament is great fun - for the viewers anyway."
"Thank goodness for the magic moxa!"
"in this movie it makes it look impossible and dose not give me any motivation to become a fighter."
"I'm so gald that I ordered this material."
"It is a wonderful film and by far will be a great addition to my collection."
"\"ok..... i TRIED to go into this movie with an open mind."
"as a fan of the original (i even saw it in the theatre back in '84) i was very skeptical about this film being remade."
"and with good reason."
"as my title says, you NEVER remake a classic."
"and as is the case when remaking a classic film, you're going to make comparisons."
"and a set of philosophies to help him get through his troubles."
"i rented this movie tonite hoping to see a good movie that reminds me of the original."
"unfortunately all i got was a carbon copy of it."
"the 2010 version is basically a shot-by-shot copy of the 1984 film, with SLIGHT differences."
"he comes from detriot instead of new jersey, he's younger, etc etc."
"but other than that it's a pretty generic reshoot of the same movie."
"this movie has A LOT of problems...... and here are some of them.... (some are trivial and some are more related to the original)but all affect the movie as a whole."
"the kid always has on some form of 'detroit' clothing."
"for the first hour of the movie everything he wears either says detriot on it or has a the detroit tigers 'D' logo on it or a detroit lions logo."
"the acting in this is ok at best."
"jayden smith is ok, but his character is just too cocky and annoying for a 12 year old."
"jackie chan did a good job in this, thankfully being taken out of the comedic role that he usually inhabits."
"the movie overall had no real SOUL to it."
"the first one was an emotional journey that had you invested in the characters and their interactions with each other."
"this one was just cut and paste."
"the characters were there just to push the story along to the end of the movie."
"even the music lacked soul and spirit."
"the music inthe original worked to also serve the plot and create emotion."
"songs like 'cruel summer' and 'you're the best' fit the scenes they were in and signified what the characters were going through at the time."
"in the remake, the music is the same old boring whiney british acoustic pop music that is in every other movie on the planet nowadays."
"it does absolutely nothing to enhance the viewing experience."
"we always wear uniforms on uniform day\", is the warning he gets on his first day of school when he shows up without a uniform on."
"well did anyone else notice that NO OTHER child in that school that day had a uniform on either??"
"was that a continuity error or did i miss something??"
"i'm sure this is some lame form of a plot device to make him seem more like an 'outcast' but, come on...  5."
"the gags in this movie are terrible."
"as i said earlier, the movie is pretty much shot for shot."
"and that goes for the dialogue too."
"during every scene in this movie, i knew exactly what the next line was going to be."
"now i will say that they changed some of the words but not enough to make it truly different."
"i would have liked to have seen an entirely new script with the same premise as the original."
"not the exact same thing with different people reading the same lines."
"and on a side note to this, they took the immortal line, \"strike first, strike hard, no mercy\" and raped it into, \"no weakness, no pain, no mercy\"."
"sorry but the new line just seems lame in comparison."
"you cant change a line like that."
"another gag was when they changed mr miyagi's 'hand rubbing' healing trick into a sideshow with light bulbs and fire."
"anchient chinese secret, my tookus!"
"the character of the mother is terrible."
"in the original she was a loving, caring mom."
"and a believable one at that."
"in this movie the character is just a nagging, whiney, mess."
"she has no real relevance to anything that's happening in the film."
"she's just there for show."
"the character of the bad sensei is boring and weak."
"noone will ever replace martin kove and his menacing stare and powerful voice as the evil teacher of the students."
"the new version is boring and, though he tries, is without malice."
"you never really feel THREATENED by him or his actions."
"he's too suave and quiet spoken to be taken seriously as an adversary."
"the same can be said for his students."
"they are never really fleshed out as characters, like in the original."
"the counterparts to 'dutch', 'bobby', 'tony', etc, are absent."
"there are boys there occupying those spots but they have very little, if any, dialogue and you cant differentiate one of them from another."
"they are just filler characters."
"you dont get to see any of their personalities, or their individual storylines, such as the dissension between them that takes place in the original."
"or how the 'bobby' character is a bit more emotional than the others."
"the overall writing of this film is terrible."
"as i've mentioned before, it's basically the same exact script as before, but with subtle variations."
"and whatever NEW scenes and lines that they threw in were so poorly written and predictable that you can see them coming from a mile away."
"the 'puppet show scene' is a great example of this."
"when dre and his friend go to see a show, who's story is exactly the same as the movie you're watching."
"can someone tell me why this kid is always CARRYING a skateboard that he never uses??"
"i didn't see him ride the thing once in the film, yet he always has it in his hands."
"is this just some way of making him seem hipor something?"
"MAGIC KUNG FU WATER\"?"
"remember what i said about bad writing?"
"the 'karate' kid is learning KUNG FU."
"this is one of the most annoying things about this whole package."
"i realize that they used the name for recognition and to make more money, but i think a little integrity and continuity would have been better."
"it should have been called (and was ORIGINALLY TITLED) 'THE KUNG FU KID'."
"they should have just left it that way."
"ok well those are just a few of the problems that this movie has."
"the lack of any real soul or emotion being the biggest in my eyes."
"that and the carbon copy thing."
"on a positive note, the fight scenes in this movie are really well done, and surprisingly brutal."
"they were well choreographed and well done."
"overall the movie was a bust to me."
"there's nothing really that keeps you interested at any time."
"you never remake a classic for a reason."
"because you will never be able to recreate the magic of these movies."
"thats why they're classics."
"can you imagine movies like ROCKY, SCARFACE, DIE HARD, or THE LOST BOYS being remade??"
"no, me either."
"they are in a class by themselves."
"and they should have left this one alone."
"i can see why those that have never seen the original would like this movie."
"especially kids, but this is not a movie that i ever plan on watching again."
"if your kids are looking for a great film and have 'the karate kid' in mind, show them the original."
"you can never go wrong with that."
"this new version fails on every level to match the magic of that one."
"i had read an earlier review that said that this movie must be good since it made 360 million dollars."
"yeah well, TWILIGHT makes hundreds of millions too, but that doesn't stop it from sucking (no pun intended) nor does it mean it's a good movie.\""
"\"The Karate Kid 2010 es una nueva version de una pelicula con el mismo titulo hace 20 anos."
"esta version se trata de un nino y su madre que vivian en detriot pero tuvieron que mudar a china. ("
"la razon por eso nunca fue explicado, quiza por su trabajo?)"
"el nino no le gusta nada de eso y siente nostalgia."
"y cuando un nino chino le dan una paliza ya esta harto."
"pero un encargado de mantenimiento le ve sufriendo."
"el hombre lo ensena a bloquear pelear y todo."
"y le pone en un torneo contra el nino y todos sus amigos y el nino tiene entrenar muy duro para poder derrotarlos."
"esta pelicula me gusto mucho, era mejor de lo que yo pense."
"es una pelicula para la toda la familia.\""
"\"I grew up with the original \"Karate Kid,\" so I didn't know if I'd like this one."
"What did it for me wasn't Jaden Smith, it was Jackie Chan."
"I have seen Chan in countless movies, both his action ones but also dramas like \"Shinjuku Incident\" on RedBox and he is a great actor outside of the bad American slapstick he often does."
"In \"Karate Kid,\" he delivers a really understated performance and makes a fantastic character to see the good side of China through after Jaden gets shoved around a bit by the bad side."
"A well made movie.\""
"\"Its an ok remaking of the original \"Karate Kid\", however the original movie is much better and much more convincing."
"I just wish they would have given crdit to Karate as a martial art since the movie is called \"Karate Kid\"."
"If you noticed, the word Karate was not mentioned once in the movie!"
"They should have called it the Kung Fu kid, but they probably knew it would sell better if they gave it the name of a classic like \"Karate Kid\"."
"It would have been cool too to make it based on Jiu Jitsu or MMA, since nowadays they are more propular than most traditional martial arts such as Karate or Kung Fu.\""
"I rented this movie for my three kids to watch."
"They absolutely loved it!"
"They watched as many times as possible before I had to return it and now I'm getting ready to buy it because they loved it so much!"
"And having now seen this version, I still like the original better, though Jaden Smith and Jackie Chan both turn in fine performances as student and teacher."
"This KARATE KID borrows very heavily from the original."
"The storylines are nearly identical and much of the dialogue is shared."
"In this version, young Dre (Smith) is an American boy living in China where his mother has been corporately transferred."
"After a particularly savage beating, he is taken under the wing of Mr. Han (Jackie Chan), who proceeds to teach him Kung Fu in order to compete against the thugs in the Juniors Tournament."
"Mr. Han shares much with Mr. Miyagi of the original film."
"In a particularly funny sequence he is targeting a fly with chopsticks in his hand, only to unexpectedly squash the fly flat with a swatter instead."
"Han, though, is younger than Miyagi, and lacks the air of sagacity (and humor) which so animated Pat Morita's characterization."
"Unlike the original with it's now-famous \"Wax on!"
"training sessions, most of Dre's early training consists of hanging his jacket up over and over and over again."
"The problem with this as a muscle memory training technique is that Han doesn't formalize Dre's body movements."
"The sudden elevation of hanging a coat on a hook into a deadly art form is a bit of a stretch."
"In order to make up for this contrivance, the film takes us on a visual tour of a beautiful and ancient Chinese Buddhist monastery where Han perfects Dre's fighting skills."
"Dre, expectedly, wins the tournament."
"The heart and soul of this version of THE KARATE KID are both far weaker than that of the original film."
"Although Dre tells Han at one point, \"I love you,\" it's only a line in a script."
"Dre and Han remain only favored student and teacher and never become, as in the original, surrogate son and father."
"Mr. Han has none of the emotional draw of Mr. Miyagi."
"Pat Morita tapped into something profound."
"Jackie Chan is just acting."
"THE KARATE KID goes to great lengths to show us that the Chinese are just like us here in America with the same compulsion for consumer goods."
"To an extent, the filmmakers' intent is to build bridges between China and the United States, and that's all to the good."
"However, the film is badly unbalanced in its depiction of modern China."
"Further, the film studiously ignores the fact that China has become a hideously polluted, freeway-strangled Los Angeles-like megalopolis in many places."
"More than one friend (of many who have visited China) asked if they showed us the smog."
"With a national policy of tearing down virtually all its traditional architecture in favor of concrete and rebar, and the paving over of its land forms, China is an ecological disasterzone."
"I know this is entertainment not documentary, but the All-China cheerleading that marks this film is very close to completely objectionable."
"Even the end credits are in Chinese (and English)."
"After all, the studio can't lose that bottom line!"
"\"I don't know what they do to the ice cream, but it's so much better here!\""
"Dre's mother says."
"Yeah, isn't life in a dictatorship just so much better than life in a democracy?"
"Like Dre says, early in the film, \"I don't like it here, I want to go home.\""
"No matter how good this movie is, I'll second that.cheerleading that marks this film is very close to completely objectionable."
"Even the end credits are in Chinese (and English)."
"After all, the studio can't lose that bottom line!"
"\"I don't know what they do to the ice cream, but it's so much better here!\""
"Dre's mother says."
"Yeah, isn't life in a dictatorship just so much better than life in a democracy?"
"Like Dre says, early in the film, \"I don't like it here, I want to go home.\""
"No matter how good this movie is, I'll second that.\""
"\"I finally got around to seeing this after not seeing the original for many, many years."
"Perhaps it is not fair to compare this or the actors here to the original since many of the actors here are younger than the ones were in the original."
"However, since they chose to do the same movie, with the same name and with the same basic plot, comparisons will be made."
"I found this to be lacking a lot of the kick (no pun intended), heart, and emotional payoff the original had during many scenes and overall."
"It isn't that it was devoid of heart or drama, but in many ways they are nowhere near the original's."
"Dre (Jaden Smith) who is the \"Daniel\" character does a good job, is a cute kid etc."
"but for one seems a bit too cool for the character who is the underdog."
"Although he does admirably for his age, face it he is no Ralph Macchio."
"I don't think they should have gone with someone so young for such a role."
"Sure, it might appeal more to the younger kids."
"I realize the benefits of choosing younger and the negatives of choosing older actors to play younger parts (which has happened a lot in Hollywood), but it does often benefit in stronger actors in the roles."
"Jackie Chan does admirably for his experience and probably shows more depth than have been seen from him (although I haven't watched his other movies)."
"However, once again no comparison to Pat Morita who showed a lot more heart, determination and humor."
"Even though Miyagui was short and small, he conveyed the toughness andgrit to where you believed he could beat the evil sensei."
"Taraji P. Henson (as Dre's mother) does have some funny moments, but doesn't measure up in the mother role either."
"Now, this is sad that our times have become that way, but it is reality."
"One could argue that she just wants Dre to be happy and feelsbad they had to move, but still it doesn't seem plausible."
"But then again, these days too many parents want to be their kid's friends and seen as cool, so maybe this isn't as far-fetched as I thought."
"Either way, in most movies we have to suspend disbelief, so I will give them that one (at least to some degree)."
"However, while we are on plot and details in relation to the mother, how many mothers do you know who wouldn't seem more concerned when her son was hurt at the end?"
"I would think most would want to run up front and try to get to him."
"Most wouldn't be thrilled he was going to continue to fight when injured (when they were tied after his leg getting hurt a second time)."
"The original actress showed much more concern, care etc."
"The mother didn't seem all that concerned, but instead was excited when he got up to continue fighting at the end."
"I would think most wouldn't have wanted him to go on, or at least be real concerned and on the edge of their seats (even if they wanted to see them win)."
"The original sensei seemed much more evil and jerky than the one here did (Master Li?)"
"The original was also much more intimidating and easier to hate even though the one here probably did worse things."
"The Ali equivalent here was a sweet girl and funny in places, but didn't nearly have the chops of Elisabeth Shue."
"They did seem to develop the character here a bit more, but it didn't seem to do a lot of good and might have even distracted  from the main plot in some ways."
"The Johnny equivalent here did show some jerkiness, but suffers from a lot of the same thing as the sensei above."
"Not as despicable, although he had his moments."
"There were some differences here that made it different than a carbon copy (I might get into those later), but the basic plot is the same."
"With the Karate Kid really being the Kung Fu Kid aside, this seems to suffer with too many cool moves instead of drama and execution of the plot."
"The moves are cool to look at (but exaggerated  ) and the scenes nice to see, but a lot of the emotion is just not there."
"I can deal with the differences in teaching (no scrub the floor, paint the fence, wax on, wax off  etc."
"here) because the moves being taught are different."
"However, it seemed like it concentrated too much on being cool, showing cool moves etc."
"The original had enough moves to be dramatic and cool without trying to be a cross between a martial arts flick and a live depiction of a video game."
"I guessed early on (when the day of the girl's audition changed) that something would try to prevent her from going to the tournament."
"I was correct except I thought it would be her needing to be in concert, rehearsal or something."
"I also figured she would get there anyhow, but was surprised about the parents not allowing her to see him and Dre and Mr. Han going to the house."
"There were some heartwarming moments and we did see Mr. Han and Dre make differences in each others' lives."
"There was still some drama and payoff, and perhaps those who never saw the far superior original might like it better than I did."
"I tried to be fair and rate it score-wise without the original in mind, but can't be absolutely sure I succeeded as of course after seeing it, this one fell short.\""
"\"This movie was a very pleasant surprise."
"I thought I was going to hate it because I don't generally favor remakes."
"I mean, come on, it's just too easy."
"Just how creative do you have to be to remake a movie?"
"All you have to do is follow a basic template, tweak it a bit and you got a remake."
"Anyway, things I didn't like right away."
"What comes out has to make them look good."
"Beijing  was shown as beautiful and clean, everyone in the street and park were smiling and blissful."
"There was no smog."
"The place our young hero arrives in is a Utopian home away from home and so painfully diverse in culture you have to wonder if the family had actually wandered into a Progressive day dream."
"When Dre shows up for his first day at school the first thing I pointed out to my kid was that in China there is no way you would see so many white kids."
"I had to agree and be satisfied that I was doing my job well enough and that my kid isn't being completely brainwashed by Hollywood."
"But I had to point out last of all that the red flags and red stars that were so glaringly in your face were symbols of China and communism."
"I thought it was a good opportunity to explain and reinforce the differences between our form of government and China's."
"The movie gave a few examples that I could use to make my point such as, police officers standing on sidewalks."
"All that aside, this movie is fantastic!!!"
"Jaden Smith looks just like his daddy!"
"We own every movie Will Smith ever made and have probably seen several of them dozens of times."
"We love Will Smith and I saw Jaden make many of the same charming facial expressions and line deliveries as Will does in his movies, it was like watching a mini Will."
"The kid is just adorable and incredibly talented for a child actor."
"He was not only comfortable in front of the camera but it was like he knew how to work it too."
"Wow, is all I can say."
"The world will be looking at Jaden with extremely high expectations."
"My kid went into a Martial Arts class about a year ago for the same reason Dre wanted to complete his tournament, so he didn't have to be afraid anymore."
"My kid saw a lot of himself in this movie."
"He asked me to buy it for him for xmas so it has his approval."
"At the end of the film I wanted to stand up and applaud but honestly I was exhausted!"
"My kid and I had been bouncing around on the couch cheering and booing as if we were at the tournament."
"The final victorious moment saw us with our fists in the air above our heads screaming \"Yah!\""
"and \"Woohoo!\" ("
"One of the biggest reasons we like to watch our movies at home instead of theaters."
"So we don't disturb others with our noise."
"The second biggest reason, to talk about the junk thrown into movies that shouldn't be there.)line deliveries as Will does in his movies, it was like watching a mini Will."
"The kid is just adorable and incredibly talented for a child actor."
"He was not only comfortable in front of the camera but it was like he knew how to work it too."
"Wow, is all I can say."
"The world will be looking at Jaden with extremely high expectations."
"My kid went into a Martial Arts class about a year ago for the same reason Dre wanted to complete his tournament, so he didn't have to be afraid anymore."
"My kid saw a lot of himself in this movie."
"He asked me to buy it for him for xmas so it has his approval."
"At the end of the film I wanted to stand up and applaud but honestly I was exhausted!"
"My kid and I had been bouncing around on the couch cheering and booing as if we were at the tournament."
"The final victorious moment saw us with our fists in the air above our heads screaming \"Yah!\""
"and \"Woohoo!\" ("
"One of the biggest reasons we like to watch our movies at home instead of theaters."
"So we don't disturb others with our noise."
"The second biggest reason, to talk about the junk thrown into movies that shouldn't be there.)\""
"\"I'm a huge Jackie Chan fan."
"I've been buying his movies for decades and have read his autobiography \"I Am Jackie Chan\" multiple times."
"As he ages it is only inevitable that he slow down and establish himself as an actor instead of merely a martial arts wonder."
"In China, this is not a problem for him, but in American films he has relied on his sense of humor to carry him as he struggles with mastering the nuances of English."
"In \"The Karate Kid,\" it is evident that his efforts have paid off."
"His performance is far more textured than in any of his previous American work and he steps up as a worthy successor to Pat Morita."
"What follows may contain spoilers, so do not proceed unless you have either already seen the film or don't mind knowing plot devices in advance."
"The two leads are not the problem with this film."
"Where things come somewhat off the rails is in the script and directing."
"Most of the audience for this movie is already very familiar with the plot."
"As a result, the script is sloppy."
"Instead of building the relationships between the \"events\" of the story, the script settles for throwing people together in an entirely predictable manner."
"Also, everything is just too convenient and implausible."
"When the youngster arrives in China there is an instant American friend just waiting for him."
"Within moments this stranger is helping carry luggage and showing Jaden the ropes."
"The character development of the entire movie is glossed over in this sort of \"convenient\" manner."
"In the final tournament, there are multiple moments that would simply not be allowed in an actual martial arts tourney."
"Fighters get knocked out of the circle and simply walk back in and resume fighting without warning."
"The sole exception of course, is Jaden's character."
"He gets warned in the very first match, which makes the repeatedly ignored infractions that occur as the tournament continues all the more obvious."
"In addition, illegal wrestling and mixed martial arts moves are not only allowed, but are awarded points instead of warnings."
"Anyone that has participated in, or attended one of these events at a local dojo will quickly see the liberties the director takes to make the action sequences all the more exciting."
"In essence, the film repeatedly sacrifices accuracy for visual flair."
"The supporting cast does a very nice job although the mother in the film is given little to do but whine, cheer, and overact."
"No mother on earth would behave in this manner and it's just the last of a long list of cases where the script and direction let this movie down."
"I'm giving this movie 3 stars on the Amazon scale because of the performances of the two male leads."
"Overall this is a decent movie to watch if you're looking to kill a rainy evening."
"As long as you don't set the bar too high, there is a lot of fun to be had."
"Special features on the DVD are also a bit of a disappointment."
"I Think this is the first Jackie Chan movie I've ever watched that did not feature a \"don't try this at home\" reel for example."
"There are no outtakes or bloopers either."
"There are some previews (including a gratuitous trailer for Hancock so daddy can try to move some of the unsold inventory) and a short \"making of\" featurette."
"Other than a music video, you're pretty much out of luck."
"It's sad to watch Jackie Chan slowing down."
"But it's a joy to see him becoming just as competent a leading man in an English speaking role as he is speaking in his native tongue."
"This is a decent movie that should have been a whole lot better.r than a music video, you're pretty much out of luck."
"It's sad to watch Jackie Chan slowing down."
"But it's a joy to see him becoming just as competent a leading man in an English speaking role as he is speaking in his native tongue."
"This is a decent movie that should have been a whole lot better.\""
"I find it interesting when people ask was the film necessary."
"Is any film necessary?"
"This movie stands on it own and the negative comments I've read here is sad and pathetic."
"Most young people don't know anything about the original Karate Kid and could even less about seeing it."
"It seems many reviews here are from old people who will be gone in twenty years so who really cares what they think."
"The Karate Kid 2010 is a wonderful movie."
"I say don't base your reason not to see this movie on the racist, jealous and sad reviews here."
"$360 million should tell you a lot, not the rants of the haters found here."
"As an adult with a 14 year old son i look at movies mostly what he wants to see,however the Karate Kid movie made me feel good and i felt my money was well spent."
"Now for those so call movie critics who hate movies they never see or compare remakes because of personal wet dreams,i say get rid of your pampers,grow up and stop hating highly recommended."
"From my wife Sarah: I agree with the other reviewers that if you've seen the original, there won't be any major surprises with the plot."
"Despite that, it's easy to get pulled into this nicely made movie."
"It succeeded at making me feel Jaden Smith's character's loss, isolation and hopeless."
"It made me cheer and hope for him to find a way out of the desperate situation he was in."
"Jaden Smith did a terrific job, and I was really surprised by Jackie Chan."
"There was some real acting going on here, and I've never seen him do that before in any of his movies (I've seen many of them)."
"The martial arts scenes were beautifully choreographed."
"The fantastic footage of China brought the film up to another level."
"The film did drag at times, and probably could have been shorter."
"It felt to me that there was an attempt to make this into an epic blockbuster, but it did fall a bit short since the story just didn't seem tp support that."
"Despite these things, it was entertaining, and worth viewing."
"I've seen the originals..but this def scored up there with the rest."
"I saw it grudgingly @ the cinema..but fell in love w/ the main characters, even the bully---that kid CAN ACT."
"Anyways, this movie not only got a standing ovation from the ENTIRE theatre, but every scene had a clapping moment."
"The acting was superb and I think Will Smith and Jada did a great job with this production...so what if its their own kid??"
"Get over it people... this movie is a winner in my book."
"The story had a touching side, with Dre and (jackie chans) character with how their frienship developed and grew into a male role model figure that Dre didn't have."
"Overall this  movie was GREAT."
"This movie was so bad compared to the original, that as soon as I saw the remake, I had to watch the original again just to get the remake out of my head!"
"This movie cant hold a candle to the original."
"It fails to have the magic that the original classic had."
"\"Well, this film was too close to the Karate Kid 1984 version."
"Most agree that this film was touched up here and there to retell this David and Goliath story."
"As Mr. Smith says, \"The story idea had still some meat on that bone.\""
"For me, the film was ok."
"Views of agressive Communism aside, I have a hard time with the Chinese being the bully types though."
"Sure, there are losers just in China as in the USA, but in China, public instiutions do not support them."
"The culture in China is really not supportive of that type of behavior."
"In fact, you could have gone to the school and reported these the kids."
"If the teacher was backing them up, a simple visit to your friendly neighborhood Communist Community Tatle Tale would have resulted in the teacher loosing his job or even sent elsewhere, Why?"
"Every one has enemies who are willing to take you down a few pegs, Commrade."
"Maybe the instructor would have been arrested and ended up being placed in the People's Republic Rice Pluckers Group 44-721-Q until the dragons come home."
"Community malcontents are not looked upon as Good Ol Commrades and so would not be supported by the People's Kung Fu school."
"Good Rep. is big time importance to them."
"I had a Karte teacher who believed his Shotakan Karate Dojo was actually a form of FIGHT CLUB."
"We were to go to bars and start fights to test how real our Karate was."
"Anyway, regarding China, don't beleive me?"
"Try this...Learn some sort of Martial art."
"Go to the People's Republic of China."
"Oh, if you do, say \"Hello\" To the Western People's Republic of Bat Guano Gatherers for me."
"Anyway, ok film in the long run."
"I may even buy the DVD because there is nothing else to watch on tv these days."
"Flesh eatting zombies can get boring after a while.\""
"\"I'm one that chooses not to go to cinemas."
"I wait until movies come out on dvd."
"I do my research of a movie by coming to Amazon and other sites that allow viewers to share their opinions of movies."
"I look for very honest feedback from viewers."
"I knew instantly that I wanted to see this movie by the trailer, but I had to make sure that it was worth my hard earned dollars."
"This is why I read through each and every review on this movie, and I weeded out the trash reviews."
"Reviews that really caught my attention were the ones by viewers that honestly stated that they had their prejudices, based upon seeing Jaden in an interview."
"I feel honored to have read these types of review, because they are the ones that truly sealed the deal for me."
"I've purchased this DVD today, and I'm very pleased with it."
"There were other review that I totally discarded and ignored, which were individuals that clearly demonstrated to the world that their reviews were not based upon anything other than a preference for an actor of their own race."
"I encourage the viewers to read through each review carefully, before allowing yourselves to be persuaded by ignorance and bigotry."
"Jaden is an amazing actor in this movie."
"Will Smith, watch out!"
"Yourson will be taking many acting roles from you in a few more years."
"Let's not forget that the character \"Mr Han\" was also a great actor in this movie."
"I felt the chemistry between Mr. Han and Dre's characters."
"Even the bully was played by a great young actor; I found myself hating him throughout the movie, and at the end, respecting him as much as Dre's character."
"On a personal note, I love dreads and braid, because they show the natural beauty that exist within my ethnic group."
"In closing, I encourage everyone to ultimately choose for themselves, if they will be purchasing or renting this movie."
"Do not allow me nor anyone else to decide that for you."
"Signed,     My Opinion.\""
"\"I recently purchased the DVD box set containing the original \"Karate Kid\" movies and had the pleasure of watching them with my 2 boys, who are 14 and 13 years old."
"So naturally, when the 2010 version came to the big screen, I had to take them to see it."
"I was pleasantly surprised."
"There's a reason this 2010 version of \"The Karate Kid\" has racked in nearly $180 million worldwide--it's even better than the original."
"Thus, the remake is justified and it is a success."
"The script perfectly leverages action and emotion, the fighting scenes are well choreographed, and the camerawork and direction are fanstastic."
"Bottom line: \"Jacket on!"
"Jacket off!\"\""
"As a fan of the original, this movie stood on it's own."
"Because even though the title was that of the original, the story stood alone."
"It was wonderful to see Jackie Chan in something other than a comedy."
"And Jaden is a rising star."
"If you were comparing it to the original then you missed out because it wasn't."
"I plan to add it to my library along side with the first one."
"BTW in the original the lead clearly was not a martial artist but in the remake you can see that Jackie Chan of course and Jaden Smith are both highly skilled."
"This movie is a truly excellent movie that I will willingly recommend and buy at the earliest possible opportunity!!"
"In the United States, it was released as THE KARATE KID based on the popular 1984 film and film series starting in 1984 of the same name."
"It was releasd under the title THE BEST KID in Japan and South Korea."
"Appropriately, it was releasd as THE KUNG FU KID in China."
"The title baffled some people when the movie's film production, and story remake was set in ...China? ("
"with Chinese/Hong Kong action star Jackie Chan in the mentoring role{?}"
"originated by Japanese-American actor Pat Morita)."
"At least producer, Will Smith, whose son, Jaden is in the title role, didn't play the mentor."
"Karate is a Japanese art form and Kung Fu is a Chinese art form."
"Well, it didn't baffle moviegoers too much because it made enough bucks and critical praise to garner a planned sequel."
"The filmmakers should have just titled it THE MARTIAL ARTS KID, or even better..THE ULTIMATE FIGHTING KID."
"\"Having not seen the original Karate Kid for many years, the content, story and overall feel of the original is simply lost in the annals of time as a result of my terrible memory."
"So with that, I'll say that my review will be written as if the original Karate Kid movie had never been made and this was an entirely original piece."
"For me to try and make a comparison would create a review based on false ideas and comparisons, which is not what I want my reviews to be."
"The film focuses around 12 year old Dre Parker (Jaden Smith) and his Mom who move to China to start life anew."
"Struggling to settle in, Dre encounters maintenance man, Mr. Han (Jackie Chan, and also an entirely unintentional rhyme) who saves Dre from a beating by a gang of Kung Fu bullies."
"There's nothing more dangerous than a Kung Fu bully I'll have you know."
"After saving Dre, Mr. Han agrees to help train Dre in the art of Kung Fu to prepare him for a tournament which will get rid of the bullies once and for all."
"The false advertisement of calling it \"The Karate Kid\" aside, this is actually a really good film."
"They acknowledge that it is not Karate but Kung Fu that Dre is learning, but whatever the martial art, it is still done really well."
"The setting of China couldn't have been more perfect for a number of different reasons."
"The fish-out-of-water plot, the cultural and scenic perspective the film is told from works perfectly and allows the plot and its characters to truly flourish."
"Jaden Smith, from a family of acting royalty couldn't have been more perfect for the role."
"Chan performed well as the quiet, tormented and mysterious Mr. Han and this is without a doubt a great stepping stone to a more serious career for Jackie Chan."
"Overall, the film was great."
"It dragged at times and I didn't really feel the chemistry between Smith & Chan, although they performed well individually."
"The Chinese setting presented some breathtaking shots and managed to portray Dre's awkwardness starting a fresh life really well."
"The supporting cast, including Dre's love interest, were a simple tag on to the main plot and help you become more emotionally invested in the young life of Dre Parker.for the role."
"Chan performed well as the quiet, tormented and mysterious Mr. Han and this is without a doubt a great stepping stone to a more serious career for Jackie Chan."
"Overall, the film was great."
"It dragged at times and I didn't really feel the chemistry between Smith & Chan, although they performed well individually."
"The Chinese setting presented some breathtaking shots and managed to portray Dre's awkwardness starting a fresh life really well."
"The supporting cast, including Dre's love interest, were a simple tag on to the main plot and help you become more emotionally invested in the young life of Dre Parker.\""
"This might be O.K. if I had not seen the org."
",but I did and its not good."
"It is however more of the P.C. crap Hollywood pushes for you to spend your money on."
"Jaden Smith displayed passion."
"It was a delight to see the various emotions on his face."
"I have seen all the Karate kid movies and this one is the best."
"Jackie Chan was exceptionally sensitive in the part of an adult learning from his student, showing that if we open our minds even the young ones can teach us a thing or two."
"I will not spoil this for others."
"Just ignore the negatives and see the movie for yourself, you will be entertained."
"I am getting the DVD."
"Will Smith move over we have a new kid in town."
"\"First of all, I was thinking this would be good until the trailer revealed it all."
"This will leave dissapointment to fans of the classic, the only people that would like this are kids of the current generation."
"I wasn't born in the 80's, since I'm from the 90's generation."
"I grew up watching the classic and it's been a part of my childhood since then, my papa used to rent the movie so much for me."
"Unfortunately, that was it after the trilogy and it went downhill w/\"The Next Karate Kid\" and the Jaden Smith one is worse than the previous."
"Here's why this movie isn't good      The title left confusion, leaving many people wondering as to why it's called that when they could've just called it \"The Kungfu Kid\"."
"What's wrong with calling it that?"
"The movie is known by a different title in Asia of what I just mentioned."
"Casting of characters was just blah!"
"Jaden Smith's acting wasn't good and he seems to try too hard to be likable."
"Personally, I didn't like how Hollywood decided to pick this kid that looks nothing more than some hoodlum of a thug wannabe, his image shows it in the movie."
"He talks too much with cheesy lines after another, making him rather annoying than likable."
"His character didn't even bother to learn Chinese, which makes it pointless to live in a country that you don't know speak the language for, let alone that he can't even use chopsticks."
"His mom gets annoying with the whole \"pick up your jacket!\""
"and wearing all these flashy looking clothes to try to fit in with the Chinese."
"Overall, Ralph Macchio beats his act."
"Jackie Chan's acting wasn't good, no offense to you JC fans out there."
"His character's attitude seemed like he wanted to get off the set as soon as possible."
"That's not the Jackie Chan we all know and love."
"Also, even I heard some Theater staff saying that JC was even upset with the title."
"Noriyuki Morita's acting as Mr."
"Miyagi was a whole lot better and the opposite of JC's grumpy Mr."
"Next off is those Chinese kids that bully Jaden's character."
"They are such douchebags, which makes Johnny Laurence and his Cobra Kai gang more likable and less annoying."
"The leader of the Chinese kid is the worst of all, in the movie they did far much worse than what the Cobra Kai gang did to Daniel."
"Johnny Laurence was a douche on his part, but he made up for it with some of his lines that was funny."
"Also, the Cobra Kai followed their teacher's order completely by not messing with Daniel until the Tournament, not unlike Cheng and his gang of immature losers."
"Dre Parker is already hitting on some girl and he only 12 years old and yet to hit puberty."
"It would've been better if they involved teenagers, not some wannabe looking hoodlum and a group of wannabe bad boys in an elementary school setting."
"Enough said about this, for it will damage the name of the classic for years to follow."
"I can just imagine how I'd be talking about the one and only and when people jump into the conversations, they'd be asking \"Which one?"
"The Ralph Macchio one orJaden Smith?\""
"There's only one Karate Kid out there and that's Daniel Larusso."
"Stick with the classic if you want to see a good movie, not those crappy remakes.\""
"\"To me, the first \"Karate Kid\" movie is \"Mr. Miyagi and his Apprentice.\""
"Probably the new \"Karate Kid\" movie should be called \"The Kung-fu Kid\" as karate is hardly mentioned in the film, but this is not really a big problem."
"Beautifully shot in China and professionally choreographed, the remade \"Karate Kid\" is overall enjoyable, but is deeply flawed and weak in many regards."
"One subplot about Dre's love story, devoid of chemistry, only slows down the pace of the 140 minute film, which is too long by 40 minutes."
"The martial art tournament sequence is acceptable, though wires and stunts are obviously used."
"Jackie Chan also gives one amusing fight scene against the bullying boys, almost stealing the film from Jaden Smith."
"This is not a bad remake."
"Only that it needs a new title and a tighter story.\""
"\"The Karate Kid (2010) is a remake of the 1984 Ralph Macchio/Pat Morita classic."
"For martial arts purists, \"The Karate Kid\" is inaccurate, because this movie is about kung fu, not karate."
"In China, this film is presented under the more accurate name \"Kung Fu Dream\"."
"To avoid confusion, I will refer to this version as \"Kung Fu Kid\" in this review."
"The Karate Kid was made during the 80's, at the height of Japan's economic dominance."
"With China's rapidly growing influence and prominence in world affairs, it is only natural that more and more films these days are about China."
"Though the names and places are changed, the film sticks very closely to the original Karate Kid story arc."
"This is both good and bad."
"Fans of the original will be pleased that the 2010 version is so faithful in spirit and tone to the source material."
"But because of this, we get very few surprises with the main story progression."
"If you've seen the 1984 Karate Kid, you'll know how this film ends."
"However, I did not mind this at all."
"I enjoyed Kung Fu Kid tremendously and found all the changes and similarities refreshing after having seen so many awful attempts at \"East meets West\" kung fu films and bad remakes."
"This is a heartwarming family-friendly movie about love and friendship that seems to have been done with loving care and devotion on all sides."
"It also provides us a rare glimpse into daily Chinese urban life that, outside of films made by Chinese filmmakers, Americans rarely get to see."
"Much of the film is shot in cin&eacute;ma v&eacute;rit&eacute; style."
"If you don't like the shaky camera look, you might be annoyed."
"Story: Again, we have a single mom raising a boy."
"She moves a great distance in search of better job opportunities."
"Here, instead of moving from Raseda, NJ to LA, it's a bigger leap from Detroit to Beijing."
"In the original, Daniel is a high-schooler."
"Here, he is Dre, a middle school student (played by 12 year old Jaden Smith)."
"The change is important."
"Maybe it's to market the film better to younger audiences, but it introduces a new dynamic to the film and changes the story quite a lot."
"He is still terrorized by bullies, but a 12-year old's problems and concerns are a lot different than a 16 year old's."
"Jackie Chan plays the part of Dre's teacher perfectly, Mr. Han."
"He is friend, surrogate father, and teacher, just as Mr. Miyagi was."
"Again, we have a man grieving from a deep personal tragedy and profound loss."
"I found that this was handled very well in the story and the change in details perfectly incorporated into the story."
"All the iconic Karate Kid moments are here, including the famous chopstick fly-catching bit."
"I won't spoil the surprise, but you'll laugh when you see it."
"We are also treated to a fantastic fight scene between Mr. Han and the bullies, showcasing Jackie Chan's signature comical kung fu choreography."
"As mentioned earlier, we get to see a part of Chinese life that is rare to see in American-made films."
"We see some fantastically intimate scenes of daily Chinese life and schooling in Beijing, a city that is both ancient and super modern at the same time."
"In the background of the famed Beijing Aquatic Center (Watercube) and Olympic Stadium (Bird's Nest), we have centuries-old traditional Chinese houses."
"We also see some of China's magnificent natural landscape as well as visit a Buddhist monastery where monks practice kung fu."
"The style of kung fu and philosophy show in the film is taichi chuan."
"This is never explicitly spoken, though the numerous depictions of the taichi symbol (yin-yang) appear throughout the film."
"This aspect of the movie I objected to."
"The producers just turned the ending into a video game."
"One kid even has hair like ([[ASIN:B002D4ERLE Street Fighter IV Action Figure Guile]]) and does a pre-fight touchup of his coif."
"To sum up, I was worried about this remake, but after having seen it, my fears were misplaced."
"The film is very enjoyable and wholesome and it is clear that the filmmakers have a lot of respect for the source material, the acting, as well the art of kung fu."
"There are many small changes made to bring this story into China and the 21st Century, but all of them done very well and naturally."
"It is an homage to the original and stands up as its own film."
"Highly recommended.ear olds, like somersaults, leg lariats, and backflip kicks."
"This aspect of the movie I objected to."
"The producers just turned the ending into a video game."
"One kid even has hair like ([[ASIN:B002D4ERLE Street Fighter IV Action Figure Guile]]) and does a pre-fight touchup of his coif."
"To sum up, I was worried about this remake, but after having seen it, my fears were misplaced."
"The film is very enjoyable and wholesome and it is clear that the filmmakers have a lot of respect for the source material, the acting, as well the art of kung fu."
"There are many small changes made to bring this story into China and the 21st Century, but all of them done very well and naturally."
"It is an homage to the original and stands up as its own film."
"I went to see this film at movies with my son(8yrs), who goes to a local martial arts school and wanted to see this film on its opening weekend."
"I will buy this movie when it becomes avaiable on DVD."
"This movie was excellent!"
"Prehaps those who was negative enjoy watching movies the describe violence and sex throughout the movie."
"This movie can be enjoyed by the whole family."
"Let's start enjoying movies that is clean and enjoyable."
"OK, I haven't seen the original since it came out in theaters, way back when."
"That said, this stays reasonably true to its origin (as I recall it), but still offers enough newness to make remaking worthwhile."
"Jaden Smith makes an exceptionally handsome young lead."
"Jackie Chan takes the role of Mr. Miyagi (sorry - Mr. Han) in a more serious manner than his past films might lead you to believe, and does a more than fair job of it. ("
"He does get one lovely bit of comedic choreography, though.)"
"Jaden's girlfriends is, of course, tweenage cuteness incarnate."
"China is China - majestic at times, crowded, isolated, commercial, spiritual, and all its other selves, a highly adaptable backdrop to any mood the movie might need."
"It's no spoiler to say that the bullied new kid wins out gloriously in the end."
"My one complaint is the way he wins out."
"Where the heck did that move come from?"
"No matter, it was a good one."
"A complaint that I expect to hear but don't share is, why was his mother just sitting there while her son was getting  whomped into floorboards?"
"If you have to ask, you probably won't understand the answer."
"Mothers of sons know that their sons are going to do things that get them hurt - better they get hurt under adult supervision, with a medic close at hand."
"And, since he's going to do wild and life-threatening things anyway, a mentor you more-or-less approve of lets you keep an eye on the craziness."
"In the alternative, he does crazy stuff anyway but does it with worse people and hides it from you."
"I don't call that bad mothering - quite the opposite."
"It's hard to keep rapport with tween- and teen-aged kids; you take what rapport there is where you find it."
"A bit more brutal than the original, it's a product of a different decade."
"It's just as much of a feel-good flick or date movie as the original, though."
"I enjoyed The Karate Kid, again."
"\"The summer of 2010 version of \"The Karate Kid\" is one of the best remakes I have ever seen."
"But I doubt anybody who loves the original is going to be bitterly disappointed with this new one, because there are three significant changes that help make this remake stand on its own carefully poised leg."
"The first two are related, in that this time our young hero does not just move across the continent but across the Pacific Ocean when his mom drags him off to China."
"The story beats are all from the original movie, but Murphey's script comes up with new variations, so that nothing is repeated."
"The least successful of these is the bit with the shirt that takes the place of the great \"wax on, wax off\" sequence that probably earned Pat Morita his Supporting Actor Oscar nomination."
"But others changes are more successful, ranging from the subtle gag involving catching a fly with chopsticks to the new and more dramatic significance of the car the master has been restoring."
"There are lots of snap shouts of the proud parents in the end credits, which are in both English and what I assume is Mandarin."
"There are people who love Chan and those who find his persona annoying, but I think both of those groups will be impressed with his performance here."
"I round up on this one because of the way the end game plays out this time around."
"Working off of Smith's small frame, Dre comes up with an additional reason for why he has to show up for the final match, thereby tying things together nicely."
"More importantly, all of the lip service to winning and losing not being important actually plays out in the big match, where Dre is so totally in the moment that those words become flesh."
"That is probably the most significant addition to this version, and hopefully youngsters will pick up on the message and not just be enthralled with the thought of learning kung fun and/or visiting China."
"So, even if you know \"what\" is going to happen, you still get to enjoy the \"how.\""
"I went to this movie with someone who has yet to see the original, and I am not sure which one of us enjoyed the film more."
"What higher praise could you want with a remake?nificant addition to this version, and hopefully youngsters will pick up on the message and not just be enthralled with the thought of learning kung fun and/or visiting China."
"So, even if you know \"what\" is going to happen, you still get to enjoy the \"how.\""
"I went to this movie with someone who has yet to see the original, and I am not sure which one of us enjoyed the film more."
"What higher praise could you want with a remake?\""
"\"First of all don't go into this movie expecting it to be exactly like the original \"Karate Kid\" because it's not."
"With that said, I think Jaden Smith did a pretty good job."
"Firstly, I don't like the fact that this movie is set in China."
"Secondly, I think Jackie Chan's performance was below his talent."
"Third, this movie was over 2 hours, and that was way longer than it had to be."
"Certain parts just dragged it out longer than it had to be in my opinion."
"Fourth, the jacket on/jacket off metaphor for was kinda lame."
"Then again, so was wax on/wax off, but ultimately when it came together it worked."
"Including, the tournament, and in the end he does some kinda kick winning the whole thing."
"At any rate, I do think that Jaden Smith should keep acting because he does have a talent for it braids and all.\""
"Take notes; if you're going to do a remake, THIS is how it should be done."
"It kept the heart of the original movie while creating its own legacy."
"Both mothers are widowed and are trying to make the best of their situations with their only sons (which could be why they both seem oblivious to the pain and anguish their children are going through)."
"Help comes for both of them in the form of mentors/sages Mr. Miyagi (for Daniel) and Mr. Han (for Dre), who teach them the true meaning of manhood and courage."
"I have to admit that I was one of those skeptics who vowed it could never be done, but in this instance, I'm glad I was wrong."
"\"This movie is a Will Smith adaptation to the old karate kid."
"However, here are some random thoughts:    1."
"I'm watching it and I see no reason why anyone in their right mind would watch it in the theater."
"I mean I've heard that it had some great views of China, but I don't see what they're talking about at all, there's nothing worth noting."
"Jackie Chan....has no charisma."
"I'm sorry but he will never look or sound as wise as Pat Morita as Mr. Miyagi."
"Jackie Chan also comes off as a pedophile IMO."
"Some scenes were a bit awkward."
"Something is unsettling when a grown up man is screaming at a 12 year?"
"old boy to \"take it off!\", \""
"put it on!\" , \""
"take it down!\"."
"I know I'm probably inserting a thought that wasn't really intended by the movie, but the lines don't work with the likes of Jackie Chan."
"Mr. Miyagi is much better in this role because he just seems like a nice grandfather like figure."
"Jackie Chan just doesn't suit that role."
"Jackie Chan's acting in this movie IMO is not that good."
"I am not too fond of Will Smith's son."
"He just looks too much like a ghetto hoodlum with abnormally large ears."
"I am highly fond of the dad, I'm just having problems getting my eyes adjusted to his kid."
"I don't appreciate his hair style, it doesn't look good on him IMO."
"He doesn't look like a nice kid, he looks like a little thug wanna be, which is another reason why I find it hard to cheer him on."
"The scene near the end, he looks a lot like his dad!"
"Pray to god that the little girl in the movie that's attached to the main character grows up to be as hott as her mom."
"There is no feeling of attachment to the character or the story."
"Because of the above thought, I find it hard to side with Smith or Chan in this movie."
"Chan just looks like he's trying too hard."
"Hewill never have the kind of charm and charisma as Pat."
"Dre's mom is pretty hott but am I the only one that thinks the clothes she usually wears in this movie is a bit flashy?"
"Hopefully she did not go all the way to China to become a......    7."
"The take-jacket-off-put-it-back-on method that Jackie Chan uses to teach Smith is too bogus."
"I mean it might teach him some techniques, but in order to block quick consecutive attacks, you need much more."
"You need actual fighting experience otherwise everyone around the world would just use that technique to teach instead....      So in general, this movie is alright but I don't appreciate this remake much."
"Love the dad, hopefully one day the son will be at least half as good."
"The do like the ending fight scenes a bit more, but there just seems to be some gaps in the plot, especially when compared side by side to the old version.\""
"\"I need to start off by saying, I saw the first Karate kid several times, and I loved it Several times."
"I confess I still had a bitter taste from Jaden Smith's Difficult, Ungrateful Brat; in \"The Day the Earth Stood Still.\""
"I know it was only acting, but it was still tough to take."
"I wondered how this character would behave."
"I love Jackie Chan, I love Kung Fu movies in general."
"I love Asian settings and philosophy."
"I couldn't resist."
"I went into the movie with no expectations that it would mirror the first."
"Well, to make a long story short."
"I loved this movie!"
"My heart and my mind were both deeply affected."
"I left the theater wishing the movie wasn't over, yet feeling completely satisfied with what I had seen."
"Honestly I can't imagine anyone not liking this movie."
"It follows the concept of the first closely enough to make you feel nostalgic, but gives you a fresh different take."
"The action was good."
"and The lessons learned by everyone both physically and emotionally were enough to keep your own emotions working overtime."
"I am very particular about what I need from a movie."
"None of us can afford to waist money or time on something not worth it."
"I recommend this movie."
"Whether you see it in theaters or wait for DVD My opinion is... It is worth it.\""
"This was a really good remake, and a nice tribute to the classic 1984 original."
"Although the names and location has been changed, it still has the same basic plot, and few references to the original."
"Jaden Smith Stars as Dre Parker, a kid who is being forced to move to Beijing."
"When he develops a crush on Mei Ying, he makes an enemy with Cheng."
"After Dre is abused and humiliated, Mr. Han, the maintenance man of Dre's building decides to help him and teach him the art of kung fu, in order to protect himself."
"Mr. Han begins to train Dre so he'll be ready for a tournament against Cheng and his group."
"If you love remakes and martial arts, you'll love THE KARATE KID!!!"
"Having seen the original years ago, I was hesitant to see the remake."
"I didn't particularly enjoy the first one (Ralph Macchio always seemed whiny to me), and remakes rarely make a significant improvement."
"This film is an exception."
"If you have seen the original (hasn't everyone), you know the storyline."
"While some details have changes, the overall plot is the same."
"Here are some of the most noticeable improvements:    -Jaden Smith."
"As the main character, he is amazing."
"Granted, his parents are Hollywood royalty."
"Regardless, his athleticism makes his character much more convincing than Macchio's and his presence on screen is remarkable for such a young actor."
"I never had a problem with Pat Morita's portrayal in the original, but Jackie is wonderful."
"He actually uses his acting skills convincingly, and his action shots are predictably great."
"I wouldn't have thought of Jackie Chan for this role, he manages to nail it."
"This is where the original really lost me."
"The scenes in this film are a big upgrade."
"Whereas in the original the fighting scenes looked like what you would expect to see at the local karate school, the sequences in this film are what you would expect from a major motion picture."
"Don't go seeing it expecting some deep analysis of the human condition."
"I saw it with my kids ages 7-11, and believe it was age-appropriate for them."
"I just happened to enjoy it more than most of what I see with my kids."
"\"A 12 yr old named Dre (Jaden Smith) moves to China with his mother (Taraji P. Henson) and is bullied right away by a kid named Cheng (Zhenwei Wang)."
"Dre has a crush on a girl named Meiying and Cheng is jealous that Meiying seems to like Dre as well."
"There's beautiful locations, fine acting and the film is moving despite an overly familiar story."
"One of my problems with the movie is how good Dre is in the tournament."
"I mean, there's no scenes where Mr. Han taught him how to do flipping back kicks and all the other cheesy fancy moves that he does."
"While a little 12 yr old being beaten up as bad as Dre does in some scenes is hard to sit through."
"Despite that, I felt that most of the movie was beautifully done.\""
"\"2010's remake of 1984's \"Karate Kid\" has been titled different in different countries."
"Chinese Kung Fu is filled with circular movements that are derived from the movements of animals."
"Japan's Karate is a more linear art that is meant to finish an opponent with one blow, and to fight numerous opponents."
"Yet, with Jackie Chan in a the role of Pat Morita, I had hope that the film would give respect to the Chinese martial art and I was not disappointed."
"This film is not related to the DC comics character with the same name."
"I would say that it is not a remake but more of a re-issue; and thanks to Jackie Chan, he makes the film very credible in a dramatic role. ("
"The situation escalates and Dre ends up being defended by Mr. Han (Jackie Chan), the maintenance man in their place of dwelling who is also a kung fu master."
"Han advises that Dre needs to settle things with Cheng through his sensei, Master Li (Rongguang Yu) but the two soon discovers that he is every bit as hard headed and arrogant as Cheng."
"Forced to barter to be allowed to leave without incident, Han agrees to the stipulation that Dre will fight Cheng and his whole gang one-on-one in a Kung Fu tournament."
"Dre only has little over a month to train under Mr. Han; student must learn from the teacher as the teacher also becomes the student."
"Chan matches Morita's charm in every way possible and proves to be quite convincing as the aging Kung Fu master."
"It does make a good transition in the script seeing as Dre is a slob and is always leaving his jacket on the floor."
"Martial arts is a way of life after all, and a practitioner of the art embraces its philosophy as well as its movements; it becomes a way of life."
"The film does manage to establish a credible relationship between the two and Mr. Han as with Mr. Miyagi in the original also had his demons to face."
"I guess what the original had that this remake didn't was the fact that it was realistic."
"Daniel (the original character) was a weakling and didn't have the savvy to become a very capable fighter in month."
"Miyagi gave him the tools he needed to face his tormentors; Daniel could never become a warrior, but he had the quality moves and heart to win over his opponents."
"I had a hard time buying into this, I cannot believe that a student who had no exposure to Kung Fu can pull off a final move that he observed but never really taught."
"Daniel was a better character than Dre."
"The supporting characters are also a little cartoonish."
"Dre's mother does have more screen time and develops a relationship with Han which was good."
"I also liked the fact that the script settles for a theme of friendship between Dre and Mei, rather than the teen love between Daniel and Ali."
"This was a good change, as the film also pays respect to Chinese culture."
"The relationship between Han and Dre was developed well, but then, with Jackie Chan, it is easy to have an attachment to his character."
"However, Smith wasn't totally convincing and he felt a little too whiny; I can forgive this since he is only 11 years old in the film."
"The fights were nicely executed and I was impressed with the quality of the choreography."
"Cheng and the other young Chinese fighters were real convincing in pulling off those complex moves."
"The hits looked like they were actually making contact and the camera work was kept tight with some flashy use of slow motion and clever editing."
"There were some wire fu included in the fights, but they weren't that obvious; Chan and company did their work well."
"Oh, as with the Daniel's Crane Kick, Dre develops his own signature move; and it was very cool."
"The cinematography was stellar as the viewer becomes privy to the slums of the country as well as its beauty."
"The scene when Han and Dre traveled to the temple atop the mountaintop was breathtaking, and there is a very cool scene with a mysterious woman (a Michelle Yeoh look-alike) who entrances a cobra."
"So the question remains: Is this film a worthy remake?"
"Well, it is, as it does pay homage to the original and a lot of the key scenes was more or less a tribute."
"This does render the film a little too predictable so those who loved the original will find this remake very unnecessary."
"The film does make it clear: \"It's not karate\"."
"It does have a lesson to share, while it is not as memorable as the original; it was still quite germane in today's times."
"3 ½ Out of 5 Stars]d been practicing the art for a lot longer time; Dre didn't feel like an underdog but rather a competitor with equal skill--in a month."
"I had a hard time buying into this, I cannot believe that a student who had no exposure to Kung Fu can pull off a final move that he observed but never really taught."
"Daniel was a better character than Dre."
"The supporting characters are also a little cartoonish."
"Dre's mother does have more screen time and develops a relationship with Han which was good."
"I also liked the fact that the script settles for a theme of friendship between Dre and Mei, rather than the teen love between Daniel and Ali."
"This was a good change, as the film also pays respect to Chinese culture."
"The relationship between Han and Dre was developed well, but then, with Jackie Chan, it is easy to have an attachment to his character."
"However, Smith wasn't totally convincing and he felt a little too whiny; I can forgive this since he is only 11 years old in the film."
"The fights were nicely executed and I was impressed with the quality of the choreography."
"Cheng and the other young Chinese fighters were real convincing in pulling off those complex moves."
"The hits looked like they were actually making contact and the camera work was kept tight with some flashy use of slow motion and clever editing."
"There were some wire fu included in the fights, but they weren't that obvious; Chan and company did their work well."
"Oh, as with the Daniel's Crane Kick, Dre develops his own signature move; and it was very cool."
"The cinematography was stellar as the viewer becomes privy to the slums of the country as well as its beauty."
"The scene when Han and Dre traveled to the temple atop the mountaintop was breathtaking, and there is a very cool scene with a mysterious woman (a Michelle Yeoh look-alike) who entrances a cobra."
"So the question remains: Is this film a worthy remake?"
"Well, it is, as it does pay homage to the original and a lot of the key scenes was more or less a tribute."
"This does render the film a little too predictable so those who loved the original will find this remake very unnecessary."
"The film does make it clear: \"It's not karate\"."
"It does have a lesson to share, while it is not as memorable as the original; it was still quite germane in today's times."
"3 ½ Out of 5 Stars]\""
"\"I really wished there was a remote control to fast forward many boring scenes in this remake."
"If you have seen Kick-Ass and Ip Man (2008), Karate Kid (2010) would be even BIGGER disppointment!"
"Kick-Ass' FUN FACTOR completely kicked KK's ass."
"Like The Incredibles (2004), I just wished Kick-Ass would continue playing another 2 hours or longer, it was a breeze, whereas, I can't wait for KK to end!"
"Like another reviewer said, \"Seeing an 11-year-old Jaden kiss that 15-year-old Chinese girl (she looks 15 or older) is at best - weird.\""
"And in terms of kungfu, KK is like kindergarten stuff compared to Ip Man's (2008)."
"KK has way too many boring scenes and ALL the action scenes are not great, if I knew better, I would have waited for the TV premiere.\""
"\"I'm from the old school but I prefer the Karate Kid re-make over the original!"
"I loathe the day that I become \"old\" and fear new takes on old art."
"It won't happen to me because I keep an open mind; but sadly, many others don't."
"In 2010 we get a remake with much better fight scenes and deeper emotions."
"The movie is visually stunning and -- what can I say -- simply brilliant!"
"The audience was captured for 2.5 hours and gave a standing ovation at the end."
"I only went to this film because my daughter wanted to see a movie, we've already seen Shrek IV and Toy Story 3 isn't out yet."
"I saw the original Karate Kid in the theater, but wasn't excited by it and can't remember it."
"The new Karate Kid is gorgeous."
"It's a great film about parenting, and the difficulty of rearing children with enough discipline, respect and self-respect to live up to their potential."
"It's a great film about what living in China is really like."
"To me, it felt as if this film was at least as good at showing me Beijing as Slumdog Millionaire was at showing me Mumbai."
"It's probably, very subtly, a film about the United States wrestling with China."
"And it's a great, great Kung Fu movie."
"The people who choreographed the fight scenes are AMAZING."
"I generally hate watching most fight scenes filmed since Captain Kirk bashed a skull over someone's head back in the 1960s."
"I can't pay attention to most fight scenes well enough to have any idea what's happening."
"When I was watching Karate Kid, I was riveted."
"Sadly, many of the reviews seem to be posted by fans of the original Karate Kid who are angry at the filmmakers for daring to make a new version of the film."
"For me, nothing in this film triggered any memories of the original Karate Kid."
"I think that it's a completely different film with the same basic plot that all kids' sports movies happen to have, not a true remake."
"I don't think there's any reason for fans of the original Karate Kid to hate this one."
"\"Here is a karate kid for the new generation."
"I worry about movie remakes, especially when the original has become iconic for so many people, but I was pleasantly surprised to find out how good this version is."
"The main character, Dre (Jaden Smith), gives new meaning to being the new kid in town."
"Dre is a black, cornrow wearing American living in Beijing."
"He is not thrilled about being there but things look up when he spots the pretty Mei Ying (Wenwen Han)."
"Mei Ying's parents want her to focus on her musical talents and not on a boyfriend, but she and Dre develop a friendship and try to spend as much time together as possible."
"Their relationship draws unwanted attention from the school bully, Cheng (Zhenwei Wang)."
"Cheng attends a kung fu school run by a master who tells the students, \"We do not stop when our enemy is down\" and Cheng takes that message to heart."
"As is typical with most bullies, Cheng has a group of boys who follow him and they make it a point to torment Dre every chance they get."
"Smith does a good job of showing the fear of trying to stay one step ahead of a bully, hiding around corners until Chang and his gang have passed."
"Finally, Dre can no longer outrun Cheng, and he wants to learn to fight back."
"Enter Mr. Han (Jackie Chan in all his choreographed amazingness), who takes Dre under his wing and shows him some moves."
"Han actually teaches Dre kung fu moves rather than karate, but you don't wanna go messin' with a name people already know."
"Mr. Han uses some unconventional ways to train Dre, but not exactly the same methods as Morita used with Macchio in the original movie."
"Although Chan does not have much dialogue, he is great at playing the mentor and at showing the anguish of past events."
"It was interesting seeing him play a more serious role."
"Mr. Han is the teacher, but in many ways, he needs Dre as much as Dre needs him."
"The movie has plenty of laughs delivered by both Smith and Chan."
"Also, even though I knew, in general, what was going to happen, I still found myself whipping away a few tears (typically for uplifting moments, though)."
"As a nice bonus, there are some great scenes showing the beauty of China including Dragon Well, the Great Wall, and the Forbidden City (which doesn't appear to be so forbidden anymore)."
"Smith's character is 12, but he looks about 10 because of his diminutive size."
"It is disturbing seeing Dre getting beat down, particularly during one brutal scene at the beginning."
"However, your older kids can definitely watch this movie because the lessons they'll learn about discipline and respect and facing their fears more than make up for any violence they'll see."
"The movie is called \"The Karate Kid,\" so expect some violence."
"Like the original, I found this to be an enjoyable, uplifting film."
"I recommend this movie and I actually give it 3 and 1/2 out of 5 stars, but since that rating is not available, I'm rounding to a 4."
"Oh, and watch out for Jaden Smith."
"The kid can actually act + young girls will dig him = he will be around for awhile.ole."
"Mr. Han is the teacher, but in many ways, he needs Dre as much as Dre needs him."
"The movie has plenty of laughs delivered by both Smith and Chan."
"Also, even though I knew, in general, what was going to happen, I still found myself whipping away a few tears (typically for uplifting moments, though)."
"As a nice bonus, there are some great scenes showing the beauty of China including Dragon Well, the Great Wall, and the Forbidden City (which doesn't appear to be so forbidden anymore)."
"Smith's character is 12, but he looks about 10 because of his diminutive size."
"It is disturbing seeing Dre getting beat down, particularly during one brutal scene at the beginning."
"However, your older kids can definitely watch this movie because the lessons they'll learn about discipline and respect and facing their fears more than make up for any violence they'll see."
"The movie is called \"The Karate Kid,\" so expect some violence."
"Like the original, I found this to be an enjoyable, uplifting film."
"I recommend this movie and I actually give it 3 and 1/2 out of 5 stars, but since that rating is not available, I'm rounding to a 4."
"Oh, and watch out for Jaden Smith."
"The kid can actually act + young girls will dig him = he will be around for awhile.\""
"My kid had never been exposed to that level of graphic violence and it was a bit of a shock."
"It's my fault for not properly vetting the film, but maybe other overprotectivoid parents can benefit from my experience."
"This flick is probably best for kids in their 'tweens and above; not sure how appropriate it is for littler children."
"Still, I enjoyed the film, and the messages about the proper use of martial arts training (for self-defense and as a form of spiritual improvement) come through clearly and are quite welcome."
"A good Hollywood sports story, tailormade for kicking back with a bucket of popcorn on a lazy afternoon. ("
"If there was ever an image that belonged in a Chinese tourism commercial, this would be it."
"A more substantial criticism is that, because this is such a faithful remake, there isn't much it can do to surprise us."
"Anyone familiar with the 1984 film will know exactly how this new version will play out, from the main character's awkward arrival at the start to the climactic tournament at the end."
"There is a bit of an inconsistency; because it takes place in China, the featured martial art is kung fu, not karate, so the title is technically inaccurate."
"There's also the convenience of all the important characters being able to speak English, if not fluently, then just enough to get their point across."
"But it's all done so well that we may find ourselves suppressing the desire to look for flaws and make comparisons."
"What would be the point?"
"Smith plays twelve-year-old Dre Parker, who's forced to move from Detroit to Beijing with his mother (Taraji P. Henson)."
"He doesn't much care for it, although he does immediately develop a crush on a good-natured girl named Mei Ying (Han Wenwen), a violin prodigy."
"Unfortunately, this introduces him to the sadistic school bully, Cheng (Wang Zhenwei), who quickly and brutally takes him down in full view of the other kids."
"How did he become so aggressive?"
"A visit to a local kung fu class explains everything: Cheng's teacher, Master Li (Rongguang Yu), has taught him to be merciless when fighting his enemies."
"Mercy, he says, is for the weak."
"Dre, both small-statured and a foreigner, is considered a weakling."
"The idea that the underdog is separated by culture as well as by status is something the original film never had the chance to explore."
"It's a welcome addition."
"So is Jackie Chan, who takes the reins from the late Pat Morita and transforms Mr. Miyagi into Mr. Han, a reclusive janitor who agrees to train Dre for an upcoming kung fu tournament."
"After his disastrous starring role in \"The Spy Next Door,\" I had my doubts that Chan would be able to pull this off."
"I was happily proven wrong; this is his most mature and compelling performance to date, having been given the opportunity to genuinely act and not merely be a goofy action star."
"We can conceivably feel something for his character."
"And for once, the kung fu moves he built his reputation on are actually in service of the story."
"Some may object to the puppy love between Dre and Mei Ying, paling in comparison to the original film's teenage love between Ralph Macchio and Elisabeth Shue."
"There's no sense believing that they're falling in love, because they're not."
"If anything, they form a sweet and innocent friendship, one made stronger by the fact that both are being tested by their own life circumstances."
"And much like the divide between Dre and Cheng, both are threatened by cultural differences, Mei Ying's parents fearful that a musically uninspired American boy will be a bad influence on her."
"Like all good boys, he just wants make a fine first impression."
"A stretch in the middle of the film reveals views of mist-shrouded mountains and tours of ancient temples, where kung fu students practice rigorously."
"This is perhaps a bit conventional, but it's also undeniably breathtaking."
"I'm addressing that last observation to those who can't bring themselves to see this movie for its story or its characters - maybe the visuals will win them over."
"Still, don't be so quick to dismiss everything else it has to offer."
"Yes, \"The Karate Kid\" is yet another Hollywood remake, but that doesn't change the fact that it tells an engaging story with interesting characters and features good performances."
"I greatly enjoyed this movie, and if you go into it with an open mind, I think you will too.\""
"If a movie ever cried out for a remake, it has to be SON OF THE MASK because that movie was so bloody awful a remake could only improve it."
"So, of course, instead what we get is a remake of a boyhood classic that didn't need remaking."
"But here comes the 180 swerve."
"I saw this new KARATE KID flick in the theater, and maybe it's because I saw it with an audience that surprisingly cheered and applauded quite a bit, but I came out actually liking it."
"Oh, there are still quibbles."
"But now my feathers aren't quite so ruffled."
"What's the shelf life on that joke that this one should've been titled THE KUNG FU KID?"
"Because wrestling these guys to the ground and retaliating with meaningful noogies ain't gonna cut it."
"Everyone in China knows kung fu, says the rumor."
"And if you're a 12-year-old American kid recently relocated from Detroit, you probably shouldn't have been macking on the head bully's girl anyway."
"From his first day in Beijing onwards, it's been a sackful of unhappy for young Dre Parker."
"He right away gets on the bad side of Cheng, the local school toughie and, by the way, formidably adept at martial arts."
"Cheng seems to really relish pounding on Dre, who puts up a front but, really, he's defenseless."
"Cheng's venom serves to build the tension and also make Dre a sympathetic character."
"And then Dre gets an unlikely assist from his apartment building's withdrawn maintenance man, Mr. Han."
"If you've seen the original then you know where this is going."
"Mr. Han tells Dre, \"I will teach you real kung fu.\""
"He then proceeds to instruct Dre to take his jacket on and off and on and off and on and off."
"Part of it is teaching Dre respect."
"Part of it, of course, is Mr. Han instilling rudimentary skills within his pupil."
"You get your usual montage bits as Mr. Han prepares Dre for the upcoming kung fu tournament, where Cheng awaits."
"Jaden Smith has got his old man's swagger down pat."
"And he's pretty expressive in those dramatic moments."
"And unlike Ralph Macchio he actually is the age he's portraying."
"Macchio was in his 20s playing a high school kid."
"I doubt that Jaden performs the more dazzling martial arts moves his character unveils late in the film, but even the stuff leading up to it demonstrates how hard the kid worked."
"One of my favorite moments with Jaden actually takes place outside of kung fu."
"It's a scene in which he makes a lengthy apology in Chinese."
"Good stuff, and tough to learn."
"I wish the film had shown even more scenes in which the Parkers were adapting culturally."
"Meantime, I can't honestly say that Jackie Chan's performance equaled that of Pat Morita's in terms of charisma and gravitas."
"What we do see is a Jackie Chan that's far removed from his usual comical mugging."
"Here, Jackie is very effective when he's just this still presence."
"The car scene (you'll know which one) may be just a bit smaltsy, though."
"That bit with Mr. Han rebuilding a car in his living room may or may not feel contrived."
"Still, Chan and Smith make their surrogate father-son thing work."
"This isn't a short movie."
"Heaps of the running time seem devoted to touristy shots of Beijing and other sundry famous landscapes, and the cinematography deftly captures the stunning vistas."
"Predictably, plenty of themes from the original film crop up."
"On a down note, we get the hokey cruel martial arts master."
"We even get deja vus on the crane position and the \"sweep the leg\" moment."
"But the fight choreography is really dynamic, especially during the kung fu tournament."
"But I guess that's where the suspension of disbelief comes in."
"If you linger during the closing credits, you won't get Jackie's traditional blooper/stunt reel, but you can hear that song \"Never Say Never\" where Jaden Smith is the featured rapper."
"Little guy really is following his father's footsteps."
"But, just like that this movie doesn't quite top the original, the kid isn't quite up there with the likes of the Fresh Prince."
"But give him time."
"He's only twelve.et deja vus on the crane position and the \"sweep the leg\" moment."
"But the fight choreography is really dynamic, especially during the kung fu tournament."
"But I guess that's where the suspension of disbelief comes in."
"If you linger during the closing credits, you won't get Jackie's traditional blooper/stunt reel, but you can hear that song \"Never Say Never\" where Jaden Smith is the featured rapper."
"Little guy really is following his father's footsteps."
"But, just like that this movie doesn't quite top the original, the kid isn't quite up there with the likes of the Fresh Prince."
"But give him time."
"He's only twelve."


==> rouge.txt <==
            Random    Helpful    S-Oracle   CC          Longest      
rouge-1-f   0.127105  0.165702   0.249882   0.297118    0.223389     
rouge-1-p   0.328963  0.419837   0.439954   0.246573    0.305608     
rouge-1-r   0.083647  0.108889   0.184730   0.385992    0.181415     
rouge-2-f   0.013557  0.028345   0.054121   0.055348    0.030130     
rouge-2-p   0.045020  0.083780   0.106246   0.045612    0.041875     
rouge-2-r   0.008474  0.017801   0.038846   0.072599    0.024336     
rouge-l-f   0.093744  0.120005   0.176537   0.192069    0.144383     
rouge-l-p   0.251382  0.309216   0.319871   0.159631    0.197974     
rouge-l-r   0.061190  0.078357   0.129321   0.248962    0.117182     

==> submission.txt <==
Identifying Helpful Sentences in Product Reviews

In recent years online shopping has gained momentum and became an important venue for customers wishing to save time and simplify their shopping process. A key advantage of shopping online is the ability to read what other customers are saying about products of interest. In this work we try to maintain this advantage in situations where extreme brevity is needed, for example, when shopping by voice. We suggest a novel task of extracting a single representative helpful sentence from a set of reviews for a given product. The selected sentence should meet two conditions, first it should be helpful for a purchase decision and second, the opinion it expresses should be supported by multiple reviewers. This task is closely related to the task of Multi Document Summarization in the product reviews domain but differs in its objective and its level of conciseness. We collect a dataset of sentence helpfulness scores via crowd-sourcing and demonstrate its reliability despite the inherent subjectivity involved. Next we describe a complete system that extracts representative helpful sentences with positive and negative sentiment towards the product. We evaluate our system’s sub-components separately as well as the end-to-end system and demonstrate that it outperforms several baselines.

Multi Document Summarization
Review Summarization
Extreme Summarization
Extractive Summarization

==> tasks_for_camera_ready/tasks.txt <==
1. use a test set orthogonal to the train set
2. some reviews may not appear in the web, ideally should be removed from the train/test
3. add stats about the support in section 4 when the sub-components are described
4. eval sentiment on a well known dataset (if sentiment part is still in the paper)
5. collect team labels for the entire set of 60 reviews

==> top_test_sentences.tsv <==
sentence,helpful
This earphones are perfect really comfortable great sound quality and l can use them on the tube knowing that lm not disturbing anyone l would highly recommend them brilliant price reduction as we'll also bought some for my dad and he loves them,1.87
"I believe these are the best earbuds I have ever owned, and the sound quality is surpassed only by the big, expensive over-ear headphones.",1.87
"Great design, looks authentic and provides hours of fun.",1.87
"It is remarkable to consider that the single-lens reflex camera has been around since the 1970s and, despite the transition away from 35mm film to digital, this type of camera remains one of the best you can purchase.",1.89
The product is high quality wood and really stands out as a toy that kids can really pretend to play with.,1.9
"I love the sound quality and the shoelace cord, which is easy to keep untangled.",1.9
"This is an amazing book which I will read and reread to really absorb what it has to offer; What I like the most are the self exercises; The author doesn't just suggest what to do to change your self image and achieve success, but how to do it with practice exercises.",1.9
"Simple to install and a great sound, i put these under the eaves of my garage and connected them into an old stereo I had.",1.9
"Good sound quality, stays in my ears with vigorous activity.",1.93
"Really great headphones, especially for $25, but honestly, they sound better than my gaming headset and my DJ headphones in many respects.",1.97

